Fusion Blossom: Fast MWPM Decoders for QEC

The Minimum-Weight Perfect Matching (MWPM) decoder is widely used in Quantum Error Correction (QEC) decoding. Despite its high accuracy, existing implementations of the MWPM decoder cannot catch up with quantum hardware, e.g., 1 million measurements per second for superconducting qubits. They suffer from a backlog of measurements that grows exponentially and as a result, cannot realize the power of quantum computation. We design and implement a fast MWPM decoder, called Parity Blossom, which reaches a time complexity almost proportional to the number of defect measurements. We further design and implement a parallel version of Parity Blossom called Fusion Blossom. Given a practical circuit-level noise of 0.1%, Fusion Blossom can decode a million measurement rounds per second up to a code distance of 33. Fusion Blossom also supports stream decoding mode that reaches a 0.7 ms decoding latency at code distance 21 regardless of the measurement rounds.

==> figures/evaluation/circuit_decoding_latency_T/data_batch.txt <==
<noisy_measurements> <median_latency> <average_latency> <stddev_latency> <sample_latency>
2.00000e+01 1.86979e-04 2.03711e-04 6.602e-05 [1.609e-04,1.935e-04,3.355e-04,1.719e-04,1.743e-04,1.895e-04,1.851e-04,1.946e-04,2.560e-04,2.433e-04,2.564e-04,1.761e-04,1.357e-04,1.429e-04,1.358e-04,2.860e-04,1.829e-04,2.814e-04,1.932e-04,2.141e-04,2.251e-04,2.869e-04,2.422e-04,1.592e-04,1.841e-04,1.440e-04,2.230e-04,2.666e-04,1.699e-04,2.130e-04,2.362e-04,2.976e-04,2.324e-04,1.721e-04,2.229e-04,1.839e-04,2.152e-04,1.122e-04,1.941e-04,1.572e-04,1.919e-04,1.463e-04,1.677e-04,1.687e-04,3.956e-04,1.752e-04,4.944e-04,2.007e-04,3.508e-04,1.933e-04,2.147e-04,2.222e-04,1.999e-04,2.408e-04,2.281e-04,1.273e-04,1.378e-04,1.742e-04,2.493e-04,3.750e-04,3.374e-04,4.695e-04,2.124e-04,2.537e-04,3.598e-04,1.863e-04,1.901e-04,1.935e-04,3.005e-04,2.356e-04,1.263e-04,1.340e-04,3.284e-04,2.001e-04,1.570e-04,1.910e-04,1.429e-04,1.725e-04,2.286e-04,1.671e-04,3.617e-04,1.833e-04,1.634e-04,2.308e-04,1.457e-04,1.602e-04,1.312e-04,2.526e-04,1.903e-04,1.925e-04,1.838e-04,1.527e-04,2.183e-04,1.939e-04,1.737e-04,2.505e-04,1.528e-04,1.966e-04,2.789e-04,1.496e-04,1.932e-04,1.919e-04,1.617e-04,3.353e-04,1.604e-04,1.599e-04,2.092e-04,2.878e-04,1.408e-04,1.133e-04,1.253e-04,1.777e-04,1.726e-04,1.740e-04,1.705e-04,3.358e-04,1.970e-04,1.869e-04,1.970e-04,2.916e-04,1.871e-04,2.781e-04,2.512e-04,2.853e-04,1.827e-04,1.594e-04,2.411e-04,3.109e-04,1.872e-04,1.652e-04,4.133e-04,2.203e-04,2.183e-04,1.957e-04,1.695e-04,2.094e-04,1.786e-04,1.733e-04,1.319e-04,1.407e-04,1.925e-04,1.475e-04,2.078e-04,2.485e-04,2.130e-04,1.369e-04,1.757e-04,2.281e-04,1.791e-04,1.976e-04,1.603e-04,2.838e-04,9.403e-05,1.382e-04,3.324e-04,1.342e-04,2.646e-04,2.799e-04,1.745e-04,1.451e-04,1.611e-04,2.380e-04,1.102e-04,1.667e-04,1.556e-04,1.400e-04,1.238e-04,1.857e-04,1.242e-04,2.276e-04,1.666e-04,1.874e-04,2.382e-04,2.117e-04,1.646e-04,1.584e-04,2.437e-04,1.595e-04,1.682e-04,2.608e-04,3.282e-04,1.728e-04,2.827e-04,1.638e-04,1.717e-04,1.032e-04,1.590e-04,1.634e-04,1.589e-04,1.200e-04,1.702e-04,1.475e-04,1.457e-04,1.469e-04,1.536e-04,2.544e-04,1.473e-04,1.522e-04,1.719e-04,1.727e-04]
5.00000e+01 4.75672e-04 4.77417e-04 1.149e-04 [2.810e-04,5.079e-04,7.581e-04,6.396e-04,4.382e-04,4.424e-04,5.990e-04,3.490e-04,2.513e-04,5.460e-04,3.155e-04,4.587e-04,4.443e-04,5.155e-04,5.699e-04,2.764e-04,4.109e-04,5.204e-04,4.255e-04,4.459e-04,5.121e-04,3.135e-04,5.530e-04,5.294e-04,5.018e-04,5.049e-04,4.749e-04,3.266e-04,4.766e-04,5.311e-04,4.790e-04,3.941e-04,3.981e-04,5.692e-04,2.992e-04,6.191e-04,5.137e-04,4.811e-04,5.242e-04,4.716e-04,4.240e-04,4.853e-04,2.919e-04,4.961e-04,5.574e-04,4.473e-04,5.529e-04,4.769e-04,5.319e-04,4.978e-04,2.888e-04,4.626e-04,3.487e-04,4.780e-04,5.513e-04,2.890e-04,4.530e-04,5.590e-04,4.300e-04,5.466e-04,6.191e-04,4.661e-04,3.912e-04,3.508e-04,3.952e-04,6.282e-04,5.814e-04,3.852e-04,4.245e-04,5.776e-04,6.322e-04,4.509e-04,4.064e-04,8.184e-04,4.764e-04,3.520e-04,4.918e-04,6.093e-04,5.964e-04,3.168e-04,4.035e-04,5.962e-04,2.433e-04,4.116e-04,3.547e-04,4.905e-04,6.373e-04,4.094e-04,4.675e-04,5.241e-04,6.034e-04,5.278e-04,4.606e-04,3.990e-04,2.594e-04,5.181e-04,4.699e-04,8.643e-04,4.392e-04,2.800e-04,4.186e-04,5.869e-04,5.257e-04,3.558e-04,4.611e-04,2.849e-04,5.542e-04,3.534e-04,3.728e-04,5.960e-04,4.863e-04,5.486e-04,7.193e-04,4.244e-04,4.571e-04,2.345e-04,6.059e-04,6.014e-04,5.177e-04,2.820e-04,5.220e-04,5.712e-04,3.833e-04,2.398e-04,4.388e-04,6.573e-04,5.334e-04,3.711e-04,4.234e-04,4.314e-04,4.728e-04,5.458e-04,4.430e-04,4.024e-04,5.758e-04,4.632e-04,5.430e-04,3.529e-04,2.491e-04,4.002e-04,3.118e-04,6.046e-04,4.034e-04,3.361e-04,2.915e-04,5.450e-04,5.427e-04,4.741e-04,5.876e-04,6.359e-04,4.098e-04,3.676e-04,3.972e-04,5.742e-04,5.262e-04,6.841e-04,3.307e-04,4.480e-04,5.510e-04,5.549e-04,5.683e-04,6.796e-04,5.635e-04,4.342e-04,5.336e-04,3.977e-04,4.776e-04,4.395e-04,3.889e-04,6.025e-04,6.701e-04,5.931e-04,4.239e-04,7.540e-04,4.813e-04,5.517e-04,6.189e-04,6.150e-04,2.433e-04,5.820e-04,5.563e-04,4.058e-04,4.293e-04,6.921e-04,4.255e-04,3.997e-04,5.253e-04,5.843e-04,4.426e-04,4.357e-04,4.202e-04,4.956e-04,3.694e-04,3.787e-04,5.596e-04,5.328e-04,4.597e-04,3.859e-04,5.877e-04,6.298e-04]
1.00000e+02 1.12126e-03 1.10286e-03 1.920e-04 [1.167e-03,1.275e-03,1.137e-03,1.199e-03,1.182e-03,1.188e-03,1.057e-03,1.130e-03,9.380e-04,9.304e-04,1.051e-03,9.929e-04,1.037e-03,1.004e-03,8.521e-04,9.852e-04,1.103e-03,1.302e-03,1.180e-03,1.341e-03,1.171e-03,1.215e-03,1.192e-03,9.242e-04,1.294e-03,1.362e-03,1.173e-03,9.262e-04,1.172e-03,9.417e-04,1.065e-03,9.674e-04,1.085e-03,1.191e-03,1.036e-03,1.141e-03,7.996e-04,7.914e-04,7.816e-04,9.843e-04,1.246e-03,1.052e-03,9.734e-04,9.295e-04,7.107e-04,1.191e-03,1.080e-03,1.463e-03,4.567e-04,7.390e-04,9.982e-04,1.208e-03,1.423e-03,1.030e-03,8.694e-04,1.318e-03,1.047e-03,9.823e-04,1.427e-03,1.035e-03,1.068e-03,1.062e-03,1.130e-03,9.868e-04,1.020e-03,1.382e-03,1.152e-03,1.194e-03,3.950e-04,1.169e-03,1.134e-03,1.188e-03,1.094e-03,8.972e-04,1.121e-03,7.554e-04,1.054e-03,1.384e-03,1.203e-03,1.183e-03,1.055e-03,1.037e-03,9.142e-04,1.113e-03,9.450e-04,1.120e-03,1.183e-03,4.768e-04,1.056e-03,1.026e-03,1.329e-03,1.110e-03,8.083e-04,1.250e-03,1.327e-03,1.231e-03,1.206e-03,1.048e-03,1.100e-03,1.209e-03,1.145e-03,1.151e-03,1.294e-03,1.188e-03,1.114e-03,1.336e-03,1.047e-03,1.122e-03,1.233e-03,1.221e-03,1.197e-03,9.015e-04,1.048e-03,1.009e-03,9.971e-04,9.857e-04,9.748e-04,1.193e-03,5.866e-04,1.577e-03,9.455e-04,1.104e-03,1.107e-03,1.236e-03,1.225e-03,1.297e-03,8.100e-04,1.082e-03,9.794e-04,1.167e-03,1.049e-03,1.208e-03,9.448e-04,9.461e-04,1.007e-03,1.162e-03,1.136e-03,1.189e-03,1.052e-03,1.434e-03,9.659e-04,1.296e-03,1.523e-03,1.072e-03,1.275e-03,1.071e-03,1.020e-03,1.051e-03,7.619e-04,1.310e-03,9.914e-04,1.333e-03,1.113e-03,8.949e-04,9.639e-04,9.623e-04,1.129e-03,9.048e-04,9.889e-04,1.151e-03,1.254e-03,1.205e-03,1.280e-03,9.307e-04,1.024e-03,9.592e-04,1.312e-03,1.311e-03,1.140e-03,1.119e-03,9.047e-04,1.164e-03,1.122e-03,1.225e-03,1.164e-03,1.083e-03,1.991e-03,1.137e-03,9.808e-04,1.188e-03,1.277e-03,1.191e-03,1.349e-03,1.158e-03,9.853e-04,1.163e-03,1.367e-03,1.161e-03,5.539e-04,1.221e-03,1.334e-03,1.157e-03,8.670e-04,1.202e-03,1.229e-03,1.171e-03,1.225e-03,1.329e-03,1.128e-03,1.264e-03]
2.00000e+02 1.38070e-03 1.40723e-03 2.140e-04 [1.573e-03,1.635e-03,1.177e-03,1.352e-03,1.202e-03,1.374e-03,1.465e-03,1.161e-03,1.395e-03,1.271e-03,1.308e-03,1.322e-03,1.320e-03,1.418e-03,1.110e-03,1.541e-03,1.596e-03,1.352e-03,1.254e-03,9.721e-04,1.380e-03,1.513e-03,1.232e-03,1.338e-03,1.152e-03,1.535e-03,1.484e-03,1.189e-03,1.441e-03,1.515e-03,1.140e-03,1.517e-03,1.351e-03,1.837e-03,1.568e-03,1.252e-03,1.436e-03,1.570e-03,1.302e-03,1.345e-03,1.233e-03,1.310e-03,1.323e-03,1.274e-03,1.271e-03,1.343e-03,1.650e-03,1.591e-03,1.170e-03,1.340e-03,1.283e-03,1.583e-03,1.487e-03,1.513e-03,1.405e-03,1.721e-03,7.637e-04,1.597e-03,1.245e-03,1.537e-03,1.518e-03,1.373e-03,1.266e-03,1.348e-03,1.258e-03,1.348e-03,1.476e-03,1.283e-03,1.363e-03,1.256e-03,1.128e-03,1.589e-03,1.332e-03,1.325e-03,1.384e-03,1.472e-03,1.078e-03,1.235e-03,1.280e-03,1.147e-03,2.337e-03,1.449e-03,1.861e-03,8.972e-04,1.320e-03,1.273e-03,1.415e-03,1.301e-03,1.205e-03,1.828e-03,1.258e-03,1.274e-03,1.587e-03,1.601e-03,8.749e-04,1.273e-03,1.885e-03,1.452e-03,1.504e-03,1.608e-03,1.237e-03,1.266e-03,1.330e-03,1.215e-03,1.293e-03,1.214e-03,1.233e-03,1.305e-03,1.624e-03,2.368e-03,1.450e-03,1.208e-03,1.286e-03,1.359e-03,1.124e-03,1.454e-03,1.619e-03,1.255e-03,9.955e-04,1.641e-03,1.636e-03,9.019e-04,1.299e-03,1.338e-03,1.501e-03,1.498e-03,1.374e-03,1.477e-03,1.581e-03,1.651e-03,1.744e-03,1.596e-03,1.120e-03,1.610e-03,1.451e-03,1.461e-03,1.360e-03,1.413e-03,1.472e-03,1.740e-03,1.288e-03,1.426e-03,1.285e-03,1.322e-03,1.228e-03,1.375e-03,1.227e-03,1.569e-03,1.401e-03,1.584e-03,1.270e-03,1.463e-03,1.538e-03,1.252e-03,1.471e-03,1.164e-03,1.393e-03,1.375e-03,1.574e-03,1.663e-03,1.559e-03,1.494e-03,1.595e-03,1.640e-03,1.142e-03,1.298e-03,1.228e-03,1.458e-03,1.489e-03,1.335e-03,1.677e-03,1.266e-03,1.302e-03,1.520e-03,1.234e-03,1.294e-03,1.528e-03,1.394e-03,1.516e-03,1.408e-03,1.009e-03,1.467e-03,1.381e-03,1.770e-03,1.330e-03,1.485e-03,1.935e-03,1.557e-03,1.436e-03,1.642e-03,1.541e-03,1.648e-03,1.576e-03,1.545e-03,1.434e-03,1.749e-03,1.152e-03,1.661e-03,1.353e-03,1.628e-03]
5.00000e+02 1.94901e-03 1.94789e-03 2.288e-04 [2.009e-03,2.006e-03,2.225e-03,1.774e-03,2.144e-03,2.170e-03,1.962e-03,1.849e-03,2.144e-03,1.916e-03,1.945e-03,1.827e-03,1.893e-03,1.907e-03,2.305e-03,1.756e-03,2.098e-03,2.088e-03,1.923e-03,1.711e-03,1.801e-03,1.990e-03,2.329e-03,1.994e-03,1.675e-03,2.093e-03,2.064e-03,1.756e-03,2.272e-03,2.035e-03,1.752e-03,2.256e-03,1.906e-03,1.871e-03,2.240e-03,1.827e-03,2.134e-03,2.084e-03,1.696e-03,1.730e-03,2.012e-03,1.842e-03,1.927e-03,2.113e-03,1.784e-03,2.794e-03,2.086e-03,1.915e-03,2.022e-03,1.919e-03,3.113e-03,2.175e-03,1.828e-03,1.932e-03,1.654e-03,1.837e-03,1.955e-03,2.222e-03,1.744e-03,2.190e-03,2.245e-03,1.812e-03,2.117e-03,2.396e-03,2.083e-03,1.895e-03,1.557e-03,1.863e-03,2.013e-03,2.096e-03,1.984e-03,1.935e-03,1.960e-03,2.084e-03,1.926e-03,1.998e-03,2.056e-03,1.914e-03,2.014e-03,2.076e-03,1.858e-03,2.046e-03,1.851e-03,1.916e-03,1.980e-03,2.061e-03,2.051e-03,2.324e-03,1.522e-03,1.966e-03,1.881e-03,1.765e-03,2.078e-03,1.876e-03,1.896e-03,2.196e-03,1.997e-03,2.096e-03,2.114e-03,1.934e-03,2.027e-03,2.129e-03,2.029e-03,2.006e-03,2.108e-03,1.369e-03,2.069e-03,1.975e-03,1.887e-03,1.757e-03,1.754e-03,2.689e-03,1.761e-03,1.659e-03,2.003e-03,1.612e-03,1.871e-03,2.096e-03,1.689e-03,2.140e-03,1.814e-03,1.999e-03,2.044e-03,1.874e-03,2.174e-03,2.144e-03,1.321e-03,1.963e-03,1.594e-03,1.945e-03,2.225e-03,1.956e-03,2.465e-03,1.340e-03,1.872e-03,1.573e-03,1.830e-03,1.715e-03,1.710e-03,1.971e-03,1.949e-03,1.684e-03,1.885e-03,2.210e-03,1.714e-03,2.087e-03,1.721e-03,1.854e-03,1.878e-03,1.759e-03,2.261e-03,1.976e-03,1.949e-03,1.737e-03,2.005e-03,1.829e-03,1.792e-03,2.201e-03,1.946e-03,2.081e-03,1.760e-03,2.028e-03,2.007e-03,1.776e-03,1.937e-03,1.946e-03,1.884e-03,1.799e-03,1.844e-03,2.071e-03,1.384e-03,1.960e-03,1.883e-03,1.633e-03,1.933e-03,1.949e-03,1.599e-03,2.057e-03,1.661e-03,2.191e-03,2.147e-03,1.900e-03,2.125e-03,1.591e-03,1.956e-03,2.017e-03,2.031e-03,2.076e-03,1.678e-03,2.045e-03,1.694e-03,2.190e-03,1.928e-03,1.610e-03,1.471e-03,1.988e-03,1.665e-03,2.208e-03,1.919e-03,1.705e-03]
1.00000e+03 2.39936e-03 2.39888e-03 2.392e-04 [2.360e-03,2.344e-03,2.273e-03,2.213e-03,2.146e-03,2.315e-03,2.476e-03,2.325e-03,2.404e-03,2.750e-03,2.252e-03,2.350e-03,2.862e-03,2.386e-03,2.080e-03,2.731e-03,2.460e-03,2.418e-03,2.300e-03,2.305e-03,2.112e-03,2.468e-03,2.240e-03,2.544e-03,2.570e-03,1.903e-03,2.567e-03,2.661e-03,2.413e-03,2.537e-03,2.329e-03,1.704e-03,2.901e-03,2.526e-03,2.749e-03,2.675e-03,2.220e-03,2.151e-03,2.392e-03,2.342e-03,2.654e-03,2.451e-03,2.396e-03,2.656e-03,2.570e-03,2.394e-03,2.460e-03,2.820e-03,2.215e-03,2.623e-03,2.178e-03,2.586e-03,2.187e-03,2.195e-03,2.798e-03,2.740e-03,2.430e-03,2.269e-03,2.485e-03,2.327e-03,2.186e-03,2.505e-03,2.318e-03,2.446e-03,2.382e-03,2.382e-03,2.834e-03,2.217e-03,2.339e-03,2.545e-03,2.416e-03,2.397e-03,2.210e-03,2.308e-03,2.320e-03,2.399e-03,2.222e-03,1.836e-03,2.503e-03,2.542e-03,2.415e-03,2.385e-03,2.420e-03,2.206e-03,2.208e-03,2.633e-03,2.258e-03,1.639e-03,2.518e-03,2.342e-03,2.693e-03,1.652e-03,2.076e-03,2.243e-03,2.897e-03,2.139e-03,1.552e-03,2.539e-03,2.523e-03,2.562e-03,2.307e-03,2.423e-03,2.512e-03,2.327e-03,2.190e-03,2.589e-03,2.232e-03,2.545e-03,2.230e-03,2.532e-03,2.542e-03,2.690e-03,2.708e-03,2.269e-03,2.501e-03,2.419e-03,1.761e-03,2.471e-03,2.767e-03,2.165e-03,2.352e-03,2.476e-03,2.448e-03,2.208e-03,2.155e-03,2.358e-03,2.575e-03,2.757e-03,2.327e-03,2.345e-03,2.613e-03,2.347e-03,2.610e-03,2.565e-03,2.659e-03,2.898e-03,2.219e-03,1.984e-03,2.393e-03,2.391e-03,2.301e-03,2.238e-03,2.570e-03,2.492e-03,2.406e-03,2.202e-03,2.260e-03,2.077e-03,2.361e-03,2.662e-03,2.554e-03,2.384e-03,2.400e-03,2.490e-03,2.460e-03,2.186e-03,2.308e-03,2.260e-03,2.444e-03,2.883e-03,2.496e-03,2.176e-03,2.547e-03,2.523e-03,2.183e-03,2.530e-03,2.632e-03,2.591e-03,2.794e-03,2.080e-03,2.464e-03,2.746e-03,2.507e-03,1.847e-03,2.656e-03,2.345e-03,2.301e-03,2.779e-03,2.522e-03,2.151e-03,2.487e-03,2.122e-03,2.044e-03,2.532e-03,2.772e-03,2.344e-03,2.702e-03,2.549e-03,2.375e-03,2.253e-03,2.747e-03,2.209e-03,2.417e-03,2.445e-03,2.167e-03,2.566e-03,2.616e-03,2.136e-03,2.116e-03,2.117e-03]
2.00000e+03 2.95734e-03 2.95264e-03 2.626e-04 [2.639e-03,2.959e-03,2.763e-03,2.918e-03,3.096e-03,3.302e-03,3.000e-03,3.385e-03,3.116e-03,3.065e-03,3.056e-03,3.008e-03,3.308e-03,3.009e-03,2.944e-03,3.174e-03,3.188e-03,3.135e-03,2.713e-03,2.312e-03,2.796e-03,2.874e-03,2.902e-03,2.329e-03,2.807e-03,2.778e-03,3.436e-03,4.008e-03,3.109e-03,2.836e-03,2.693e-03,2.817e-03,3.116e-03,2.956e-03,3.183e-03,3.455e-03,2.756e-03,3.076e-03,3.243e-03,2.868e-03,2.691e-03,2.573e-03,2.787e-03,2.565e-03,2.675e-03,2.989e-03,2.550e-03,3.257e-03,2.624e-03,3.151e-03,3.223e-03,2.815e-03,2.421e-03,3.047e-03,2.844e-03,3.131e-03,2.572e-03,2.956e-03,2.863e-03,3.212e-03,3.552e-03,2.749e-03,2.913e-03,2.928e-03,3.190e-03,2.570e-03,2.628e-03,2.866e-03,2.843e-03,3.376e-03,2.969e-03,3.078e-03,2.925e-03,3.064e-03,3.022e-03,3.313e-03,2.957e-03,3.169e-03,3.261e-03,2.978e-03,2.802e-03,2.829e-03,2.934e-03,3.158e-03,2.525e-03,2.759e-03,2.652e-03,2.840e-03,2.889e-03,2.893e-03,3.265e-03,3.035e-03,2.789e-03,3.163e-03,3.036e-03,3.352e-03,2.594e-03,3.100e-03,3.077e-03,3.038e-03,2.767e-03,2.546e-03,2.633e-03,2.510e-03,2.823e-03,2.774e-03,2.148e-03,2.521e-03,2.628e-03,3.193e-03,3.067e-03,2.998e-03,2.977e-03,3.042e-03,3.190e-03,2.683e-03,3.071e-03,3.401e-03,2.736e-03,2.929e-03,3.001e-03,2.706e-03,3.132e-03,3.252e-03,3.036e-03,2.985e-03,2.461e-03,3.460e-03,2.942e-03,2.854e-03,3.675e-03,2.955e-03,2.866e-03,3.001e-03,3.101e-03,2.936e-03,3.130e-03,2.680e-03,2.856e-03,3.064e-03,3.149e-03,3.502e-03,3.003e-03,2.921e-03,2.675e-03,3.184e-03,3.058e-03,3.150e-03,2.966e-03,3.194e-03,3.062e-03,2.692e-03,2.787e-03,2.832e-03,2.980e-03,2.526e-03,2.804e-03,2.782e-03,3.149e-03,3.031e-03,2.689e-03,2.958e-03,2.884e-03,2.897e-03,3.012e-03,3.629e-03,3.359e-03,2.792e-03,3.182e-03,2.606e-03,2.765e-03,2.827e-03,2.864e-03,3.073e-03,3.192e-03,3.026e-03,2.923e-03,2.859e-03,3.153e-03,3.001e-03,3.082e-03,2.972e-03,2.666e-03,2.661e-03,3.089e-03,2.774e-03,3.074e-03,2.766e-03,2.993e-03,2.947e-03,2.869e-03,3.290e-03,2.598e-03,2.692e-03,2.535e-03,2.930e-03,3.025e-03,3.091e-03,3.009e-03,3.438e-03]
5.00000e+03 4.55001e-03 4.57744e-03 3.121e-04 [4.467e-03,6.363e-03,4.786e-03,4.780e-03,4.193e-03,4.172e-03,4.826e-03,4.586e-03,4.567e-03,4.496e-03,4.378e-03,4.586e-03,4.446e-03,4.625e-03,4.470e-03,4.387e-03,4.123e-03,4.388e-03,4.447e-03,4.118e-03,4.420e-03,4.860e-03,4.398e-03,4.921e-03,3.916e-03,4.754e-03,4.457e-03,3.669e-03,4.457e-03,4.574e-03,4.927e-03,4.475e-03,4.483e-03,4.574e-03,4.717e-03,4.482e-03,4.813e-03,4.428e-03,4.467e-03,4.694e-03,4.821e-03,4.691e-03,4.671e-03,4.575e-03,4.456e-03,4.407e-03,3.880e-03,4.695e-03,4.639e-03,4.595e-03,4.761e-03,4.616e-03,5.501e-03,4.437e-03,4.801e-03,4.658e-03,4.275e-03,4.346e-03,4.500e-03,4.353e-03,4.417e-03,4.328e-03,4.851e-03,4.766e-03,4.364e-03,4.870e-03,4.908e-03,4.015e-03,4.466e-03,4.776e-03,4.647e-03,4.494e-03,4.818e-03,4.551e-03,4.852e-03,3.855e-03,4.718e-03,4.424e-03,4.425e-03,4.711e-03,4.840e-03,4.369e-03,4.266e-03,4.653e-03,4.403e-03,4.567e-03,4.465e-03,4.307e-03,4.634e-03,4.814e-03,4.527e-03,4.957e-03,5.305e-03,4.518e-03,4.495e-03,4.737e-03,4.339e-03,4.353e-03,5.055e-03,4.804e-03,4.972e-03,4.183e-03,4.587e-03,4.772e-03,4.449e-03,4.301e-03,4.751e-03,4.574e-03,4.875e-03,4.462e-03,4.255e-03,4.542e-03,5.134e-03,4.606e-03,4.113e-03,4.655e-03,4.467e-03,4.445e-03,5.214e-03,4.694e-03,4.488e-03,4.248e-03,4.521e-03,5.006e-03,4.759e-03,4.606e-03,4.557e-03,4.884e-03,4.356e-03,4.439e-03,4.140e-03,4.430e-03,5.049e-03,4.567e-03,4.797e-03,4.546e-03,4.403e-03,4.855e-03,4.688e-03,4.475e-03,4.629e-03,4.641e-03,4.806e-03,4.484e-03,4.325e-03,4.396e-03,4.516e-03,4.354e-03,4.803e-03,4.092e-03,4.509e-03,4.434e-03,4.047e-03,4.755e-03,5.150e-03,5.504e-03,4.297e-03,4.567e-03,4.432e-03,4.425e-03,4.609e-03,5.000e-03,4.891e-03,4.565e-03,4.670e-03,4.549e-03,4.525e-03,4.433e-03,5.559e-03,4.575e-03,4.208e-03,4.427e-03,4.910e-03,4.078e-03,4.212e-03,4.427e-03,4.603e-03,4.486e-03,4.841e-03,4.562e-03,4.772e-03,4.218e-03,4.905e-03,4.349e-03,4.427e-03,4.391e-03,3.890e-03,4.765e-03,4.253e-03,4.658e-03,4.433e-03,4.976e-03,4.823e-03,4.699e-03,4.826e-03,4.290e-03,4.471e-03,4.990e-03,4.646e-03,4.518e-03]
1.00000e+04 7.08879e-03 7.10021e-03 3.503e-04 [7.219e-03,7.245e-03,6.555e-03,6.882e-03,6.894e-03,6.798e-03,7.118e-03,7.512e-03,6.773e-03,7.015e-03,7.508e-03,6.325e-03,6.651e-03,6.813e-03,6.986e-03,7.440e-03,6.838e-03,7.155e-03,7.414e-03,7.248e-03,6.922e-03,6.935e-03,7.467e-03,7.637e-03,7.768e-03,7.388e-03,7.261e-03,7.474e-03,8.030e-03,7.158e-03,7.563e-03,7.298e-03,7.258e-03,6.972e-03,6.998e-03,7.466e-03,7.431e-03,6.946e-03,6.988e-03,7.018e-03,6.976e-03,7.142e-03,7.884e-03,7.560e-03,6.981e-03,6.952e-03,7.115e-03,7.447e-03,7.606e-03,6.657e-03,6.890e-03,6.817e-03,7.034e-03,6.890e-03,7.637e-03,6.507e-03,6.872e-03,7.595e-03,7.548e-03,7.469e-03,7.093e-03,7.250e-03,7.675e-03,6.651e-03,7.119e-03,7.250e-03,7.020e-03,7.379e-03,7.103e-03,6.537e-03,7.237e-03,7.081e-03,7.571e-03,7.920e-03,7.277e-03,6.568e-03,6.622e-03,7.485e-03,6.745e-03,7.576e-03,6.295e-03,6.518e-03,6.975e-03,6.873e-03,6.442e-03,6.713e-03,7.350e-03,7.600e-03,6.730e-03,7.527e-03,7.246e-03,6.676e-03,7.474e-03,7.025e-03,7.454e-03,7.197e-03,7.127e-03,6.821e-03,7.201e-03,6.866e-03,7.324e-03,7.092e-03,6.903e-03,6.931e-03,6.734e-03,6.952e-03,6.798e-03,7.543e-03,7.085e-03,6.776e-03,6.978e-03,7.097e-03,7.183e-03,7.278e-03,6.812e-03,7.167e-03,7.026e-03,6.722e-03,7.099e-03,7.157e-03,7.154e-03,8.006e-03,7.493e-03,7.342e-03,7.050e-03,7.336e-03,7.024e-03,7.414e-03,7.213e-03,7.362e-03,7.156e-03,7.232e-03,6.237e-03,7.287e-03,6.630e-03,6.935e-03,7.577e-03,6.547e-03,6.708e-03,6.866e-03,7.038e-03,6.946e-03,6.383e-03,7.912e-03,6.950e-03,7.276e-03,7.331e-03,6.990e-03,7.134e-03,6.824e-03,6.945e-03,6.772e-03,6.999e-03,6.887e-03,6.994e-03,6.784e-03,7.321e-03,7.532e-03,7.187e-03,6.863e-03,7.448e-03,6.898e-03,7.145e-03,6.854e-03,6.643e-03,7.560e-03,6.825e-03,7.157e-03,6.927e-03,7.399e-03,7.381e-03,6.830e-03,6.748e-03,6.274e-03,7.302e-03,6.980e-03,7.968e-03,7.102e-03,6.691e-03,7.191e-03,7.303e-03,6.925e-03,6.746e-03,7.309e-03,7.272e-03,7.048e-03,6.858e-03,6.785e-03,7.413e-03,7.448e-03,6.877e-03,6.476e-03,6.702e-03,7.345e-03,6.479e-03,7.065e-03,7.654e-03,6.924e-03,7.085e-03,7.504e-03]
2.00000e+04 1.15294e-02 1.15498e-02 3.488e-04 [1.117e-02,1.214e-02,1.116e-02,1.228e-02,1.130e-02,1.132e-02,1.101e-02,1.153e-02,1.208e-02,1.140e-02,1.129e-02,1.116e-02,1.130e-02,1.174e-02,1.149e-02,1.092e-02,1.195e-02,1.149e-02,1.190e-02,1.117e-02,1.145e-02,1.186e-02,1.204e-02,1.130e-02,1.171e-02,1.113e-02,1.162e-02,1.227e-02,1.174e-02,1.126e-02,1.156e-02,1.153e-02,1.196e-02,1.165e-02,1.168e-02,1.140e-02,1.226e-02,1.151e-02,1.147e-02,1.177e-02,1.150e-02,1.103e-02,1.153e-02,1.149e-02,1.147e-02,1.115e-02,1.187e-02,1.175e-02,1.148e-02,1.191e-02,1.208e-02,1.098e-02,1.104e-02,1.091e-02,1.144e-02,1.164e-02,1.145e-02,1.108e-02,1.183e-02,1.184e-02,1.163e-02,1.181e-02,1.195e-02,1.152e-02,1.125e-02,1.142e-02,1.207e-02,1.148e-02,1.218e-02,1.125e-02,1.174e-02,1.180e-02,1.136e-02,1.169e-02,1.081e-02,1.153e-02,1.108e-02,1.162e-02,1.193e-02,1.136e-02,1.160e-02,1.122e-02,1.165e-02,1.160e-02,1.133e-02,1.158e-02,1.125e-02,1.178e-02,1.169e-02,1.244e-02,1.155e-02,1.198e-02,1.144e-02,1.143e-02,1.147e-02,1.142e-02,1.185e-02,1.150e-02,1.121e-02,1.189e-02,1.143e-02,1.213e-02,1.182e-02,1.113e-02,1.142e-02,1.140e-02,1.113e-02,1.133e-02,1.158e-02,1.125e-02,1.097e-02,1.131e-02,1.153e-02,1.227e-02,1.192e-02,1.179e-02,1.128e-02,1.058e-02,1.150e-02,1.205e-02,1.145e-02,1.167e-02,1.131e-02,1.160e-02,1.188e-02,1.106e-02,1.206e-02,1.182e-02,1.139e-02,1.172e-02,1.160e-02,1.174e-02,1.124e-02,1.130e-02,1.174e-02,1.156e-02,1.262e-02,1.139e-02,1.142e-02,1.197e-02,1.168e-02,1.134e-02,1.173e-02,1.178e-02,1.192e-02,1.133e-02,1.185e-02,1.134e-02,1.122e-02,1.202e-02,1.193e-02,1.214e-02,1.171e-02,1.222e-02,1.116e-02,1.142e-02,1.165e-02,1.197e-02,1.149e-02,1.184e-02,1.185e-02,1.186e-02,1.118e-02,1.121e-02,1.129e-02,1.056e-02,1.161e-02,1.112e-02,1.135e-02,1.175e-02,1.121e-02,1.159e-02,1.147e-02,1.118e-02,1.089e-02,1.179e-02,1.157e-02,1.100e-02,1.202e-02,1.106e-02,1.183e-02,1.176e-02,1.165e-02,1.147e-02,1.187e-02,1.142e-02,1.117e-02,1.105e-02,1.200e-02,1.119e-02,1.169e-02,1.201e-02,1.163e-02,1.114e-02,1.167e-02,1.140e-02,1.154e-02,1.153e-02,1.101e-02,1.145e-02]
5.00000e+04 2.56140e-02 2.56494e-02 2.633e-04 [2.563e-02,2.530e-02,2.564e-02,2.600e-02,2.562e-02,2.554e-02,2.573e-02,2.542e-02,2.549e-02,2.539e-02,2.595e-02,2.602e-02,2.538e-02,2.555e-02,2.544e-02,2.544e-02,2.566e-02,2.555e-02,2.559e-02,2.558e-02,2.588e-02,2.570e-02,2.566e-02,2.609e-02,2.552e-02,2.582e-02,2.561e-02,2.542e-02,2.520e-02,2.573e-02,2.586e-02,2.537e-02,2.502e-02,2.563e-02,2.590e-02,2.538e-02,2.612e-02,2.563e-02,2.593e-02,2.559e-02,2.570e-02,2.618e-02,2.549e-02,2.587e-02,2.566e-02,2.562e-02,2.548e-02,2.574e-02,2.557e-02,2.633e-02,2.560e-02,2.548e-02,2.600e-02,2.604e-02,2.556e-02,2.550e-02,2.582e-02,2.584e-02,2.581e-02,2.559e-02,2.559e-02,2.628e-02,2.594e-02,2.572e-02,2.540e-02,2.596e-02,2.526e-02,2.542e-02,2.577e-02,2.576e-02,2.577e-02,2.562e-02,2.558e-02,2.532e-02,2.577e-02,2.574e-02,2.540e-02,2.575e-02,2.554e-02,2.572e-02,2.528e-02,2.557e-02,2.558e-02,2.600e-02,2.545e-02,2.571e-02,2.576e-02,2.544e-02,2.601e-02,2.595e-02,2.545e-02,2.570e-02,2.560e-02,2.578e-02,2.502e-02,2.606e-02,2.546e-02,2.554e-02,2.547e-02,2.560e-02,2.617e-02,2.557e-02,2.558e-02,2.549e-02,2.595e-02,2.542e-02,2.556e-02,2.550e-02,2.568e-02,2.533e-02,2.579e-02,2.560e-02,2.525e-02,2.555e-02,2.628e-02,2.572e-02,2.563e-02,2.637e-02,2.576e-02,2.524e-02,2.565e-02,2.567e-02,2.562e-02,2.566e-02,2.561e-02,2.558e-02,2.548e-02,2.573e-02,2.627e-02,2.575e-02,2.508e-02,2.579e-02,2.574e-02,2.544e-02,2.580e-02,2.570e-02,2.520e-02,2.613e-02,2.543e-02,2.545e-02,2.519e-02,2.585e-02,2.581e-02,2.542e-02,2.543e-02,2.540e-02,2.556e-02,2.570e-02,2.566e-02,2.572e-02,2.540e-02,2.591e-02,2.588e-02,2.605e-02,2.555e-02,2.631e-02,2.574e-02,2.538e-02,2.559e-02,2.559e-02,2.541e-02,2.574e-02,2.560e-02,2.554e-02,2.526e-02,2.546e-02,2.580e-02,2.572e-02,2.568e-02,2.541e-02,2.545e-02,2.571e-02,2.589e-02,2.538e-02,2.534e-02,2.546e-02,2.602e-02,2.569e-02,2.582e-02,2.552e-02,2.606e-02,2.554e-02,2.577e-02,2.558e-02,2.521e-02,2.546e-02,2.583e-02,2.624e-02,2.636e-02,2.604e-02,2.537e-02,2.526e-02,2.603e-02,2.558e-02,2.583e-02,2.560e-02,2.550e-02,2.538e-02,2.517e-02,2.526e-02]
1.00000e+05 5.01359e-02 5.01584e-02 2.856e-04 [5.020e-02,5.022e-02,5.016e-02,4.965e-02,4.993e-02,5.013e-02,4.977e-02,5.025e-02,5.057e-02,5.042e-02,5.024e-02,5.057e-02,4.991e-02,5.025e-02,5.063e-02,5.031e-02,5.019e-02,5.024e-02,4.987e-02,5.036e-02,4.951e-02,5.013e-02,5.032e-02,5.036e-02,5.004e-02,5.025e-02,5.011e-02,4.962e-02,4.991e-02,5.030e-02,5.038e-02,5.011e-02,5.000e-02,5.026e-02,5.048e-02,5.079e-02,5.007e-02,4.963e-02,5.008e-02,5.023e-02,5.027e-02,5.008e-02,5.036e-02,5.017e-02,5.074e-02,4.967e-02,5.030e-02,5.041e-02,5.021e-02,5.040e-02,4.994e-02,5.051e-02,5.002e-02,5.046e-02,5.032e-02,5.035e-02,4.964e-02,4.995e-02,5.062e-02,5.022e-02,4.971e-02,5.005e-02,5.004e-02,5.018e-02,5.058e-02,4.984e-02,4.983e-02,5.027e-02,5.054e-02,4.992e-02,5.011e-02,5.006e-02,5.030e-02,5.015e-02,4.998e-02,4.984e-02,4.992e-02,5.026e-02,5.054e-02,5.026e-02,5.007e-02,5.026e-02,5.008e-02,4.993e-02,5.029e-02,5.001e-02,5.013e-02,5.034e-02,5.008e-02,4.988e-02,4.987e-02,5.026e-02,5.003e-02,5.033e-02,5.007e-02,5.041e-02,5.041e-02,4.994e-02,4.972e-02,4.998e-02,4.992e-02,5.034e-02,5.023e-02,4.985e-02,5.019e-02,5.054e-02,4.987e-02,5.008e-02,5.007e-02,5.039e-02,5.022e-02,5.026e-02,5.045e-02,5.059e-02,5.047e-02,5.076e-02,5.014e-02,5.043e-02,5.042e-02,4.965e-02,4.994e-02,5.006e-02,4.967e-02,5.005e-02,5.039e-02,5.055e-02,5.028e-02,5.093e-02,5.052e-02,5.045e-02,5.036e-02,5.002e-02,5.009e-02,5.031e-02,4.999e-02,5.039e-02,4.974e-02,4.990e-02,4.995e-02,4.964e-02,5.058e-02,5.020e-02,5.066e-02,4.988e-02,5.057e-02,4.992e-02,5.008e-02,4.976e-02,5.045e-02,5.000e-02,4.980e-02,5.014e-02,4.987e-02,5.010e-02,5.010e-02,5.031e-02,5.053e-02,4.980e-02,5.031e-02,4.984e-02,5.028e-02,5.010e-02,4.973e-02,4.980e-02,5.013e-02,4.998e-02,5.012e-02,5.045e-02,4.981e-02,4.972e-02,4.955e-02,4.964e-02,4.996e-02,5.071e-02,5.038e-02,5.036e-02,5.030e-02,5.075e-02,5.077e-02,5.025e-02,4.988e-02,5.009e-02,4.975e-02,5.022e-02,5.072e-02,4.996e-02,4.974e-02,5.005e-02,5.051e-02,4.990e-02,5.031e-02,5.061e-02,5.002e-02,5.028e-02,5.035e-02,5.013e-02,4.962e-02,5.013e-02,4.994e-02,5.009e-02]


==> figures/evaluation/circuit_decoding_latency_T/data_stream.txt <==
<noisy_measurements> <median_latency> <average_latency> <stddev_latency> <sample_latency>
2.00000e+01 1.75178e-04 1.95440e-04 6.895e-05 [1.453e-04,3.251e-04,1.494e-04,1.460e-04,1.634e-04,1.634e-04,1.782e-04,1.491e-04,1.576e-04,1.492e-04,1.514e-04,1.675e-04,1.222e-04,1.130e-04,8.357e-05,1.947e-04,1.692e-04,3.610e-04,2.957e-04,1.826e-04,3.279e-04,1.010e-04,2.550e-04,2.948e-04,1.723e-04,1.280e-04,2.277e-04,2.224e-04,2.943e-04,3.851e-04,3.589e-04,2.096e-04,3.234e-04,2.381e-04,2.755e-04,2.627e-04,2.151e-04,1.091e-04,2.997e-04,2.904e-04,2.294e-04,2.593e-04,1.755e-04,1.463e-04,1.686e-04,1.009e-04,2.186e-04,1.839e-04,2.196e-04,1.822e-04,1.913e-04,1.845e-04,3.236e-04,3.160e-04,1.965e-04,1.090e-04,1.154e-04,1.629e-04,1.984e-04,2.391e-04,1.575e-04,2.575e-04,2.194e-04,2.106e-04,1.889e-04,1.674e-04,1.768e-04,1.754e-04,1.749e-04,1.843e-04,2.508e-04,1.273e-04,2.093e-04,1.937e-04,1.343e-04,2.628e-04,1.122e-04,1.581e-04,1.642e-04,1.529e-04,1.517e-04,1.787e-04,1.743e-04,1.332e-04,1.283e-04,1.324e-04,1.310e-04,2.406e-04,1.757e-04,3.210e-04,1.790e-04,1.462e-04,1.950e-04,1.673e-04,2.282e-04,1.628e-04,1.392e-04,1.893e-04,1.685e-04,2.386e-04,2.958e-04,3.531e-04,1.495e-04,1.817e-04,1.415e-04,1.323e-04,1.604e-04,1.316e-04,1.466e-04,2.179e-04,1.125e-04,1.565e-04,2.852e-04,1.556e-04,1.626e-04,1.689e-04,1.769e-04,1.985e-04,3.660e-04,1.237e-04,2.322e-04,1.741e-04,1.687e-04,2.131e-04,2.596e-04,1.445e-04,1.510e-04,2.529e-04,1.849e-04,1.638e-04,1.984e-04,1.695e-04,1.519e-04,1.703e-04,1.558e-04,1.860e-04,1.784e-04,2.049e-04,1.323e-04,1.280e-04,2.393e-04,1.334e-04,1.392e-04,3.617e-04,2.003e-04,1.199e-04,1.773e-04,3.382e-04,1.637e-04,1.803e-04,1.420e-04,1.676e-04,4.000e-04,1.063e-04,2.914e-04,1.381e-04,3.232e-04,3.323e-04,1.429e-04,1.272e-04,3.477e-04,2.233e-04,3.018e-04,1.537e-04,1.399e-04,3.571e-04,3.232e-04,2.833e-04,1.137e-04,1.960e-04,2.656e-04,3.469e-04,3.311e-04,1.831e-04,1.729e-04,1.351e-04,2.372e-04,1.391e-04,1.456e-04,2.082e-04,1.811e-04,1.684e-04,2.616e-04,1.438e-04,1.633e-04,1.001e-04,1.449e-04,1.445e-04,1.278e-04,1.104e-04,1.897e-04,1.516e-04,1.221e-04,1.326e-04,1.643e-04,2.237e-04,1.369e-04,1.288e-04,1.519e-04,1.357e-04]
5.00000e+01 2.92428e-04 3.10633e-04 8.550e-05 [2.321e-04,2.352e-04,2.231e-04,3.601e-04,5.515e-04,3.652e-04,4.486e-04,3.367e-04,3.828e-04,4.192e-04,2.720e-04,4.146e-04,3.349e-04,4.476e-04,4.036e-04,2.838e-04,2.333e-04,3.353e-04,3.162e-04,4.283e-04,2.111e-04,2.692e-04,5.168e-04,2.031e-04,3.137e-04,4.180e-04,3.400e-04,2.725e-04,2.983e-04,2.448e-04,2.541e-04,2.302e-04,1.831e-04,3.500e-04,2.491e-04,2.757e-04,2.210e-04,3.940e-04,3.721e-04,3.181e-04,2.451e-04,3.027e-04,2.433e-04,3.062e-04,2.896e-04,2.262e-04,4.398e-04,4.399e-04,3.189e-04,2.719e-04,2.617e-04,2.866e-04,3.752e-04,2.893e-04,3.836e-04,4.446e-04,2.946e-04,3.316e-04,2.657e-04,3.540e-04,2.899e-04,2.389e-04,3.356e-04,3.152e-04,2.427e-04,2.295e-04,2.955e-04,2.526e-04,2.345e-04,1.753e-04,2.716e-04,2.676e-04,2.034e-04,2.304e-04,1.982e-04,2.336e-04,2.844e-04,3.549e-04,3.759e-04,4.076e-04,2.663e-04,2.628e-04,2.227e-04,1.960e-04,2.622e-04,2.766e-04,4.211e-04,3.977e-04,2.473e-04,3.740e-04,3.515e-04,3.168e-04,3.603e-04,2.394e-04,2.763e-04,2.817e-04,2.101e-04,2.452e-04,2.321e-04,5.241e-04,3.372e-04,3.619e-04,1.835e-04,2.368e-04,3.689e-04,2.241e-04,2.551e-04,3.497e-04,3.887e-04,2.222e-04,4.055e-04,4.102e-04,3.650e-04,4.793e-04,2.462e-04,2.319e-04,2.622e-04,4.214e-04,3.747e-04,3.596e-04,3.889e-04,4.959e-04,2.816e-04,2.039e-04,2.265e-04,2.415e-04,3.900e-04,2.430e-04,2.218e-04,2.486e-04,2.340e-04,2.037e-04,2.660e-04,2.229e-04,3.227e-04,2.710e-04,3.068e-04,2.158e-04,2.002e-04,2.854e-04,2.545e-04,2.524e-04,1.657e-04,3.237e-04,2.220e-04,2.922e-04,2.989e-04,3.363e-04,4.801e-04,2.080e-04,2.539e-04,3.222e-04,2.869e-04,3.667e-04,3.248e-04,5.246e-04,2.810e-04,2.020e-04,3.559e-04,3.732e-04,3.704e-04,4.003e-04,2.923e-04,2.180e-04,2.937e-04,2.442e-04,3.969e-04,2.804e-04,2.294e-04,3.328e-04,4.744e-04,6.072e-04,2.927e-04,2.926e-04,3.294e-04,3.443e-04,5.274e-04,4.213e-04,3.324e-04,3.170e-04,3.294e-04,3.903e-04,2.555e-04,5.581e-04,2.377e-04,3.324e-04,2.188e-04,2.593e-04,1.747e-04,2.453e-04,3.658e-04,2.425e-04,5.360e-04,3.603e-04,2.336e-04,3.038e-04,3.199e-04,2.523e-04,3.378e-04,3.658e-04]
1.00000e+02 4.24318e-04 4.43586e-04 1.258e-04 [7.002e-04,6.360e-04,6.235e-04,4.335e-04,4.647e-04,5.180e-04,5.502e-04,4.500e-04,2.949e-04,2.855e-04,4.206e-04,5.799e-04,3.535e-04,3.372e-04,5.753e-04,3.481e-04,3.509e-04,4.731e-04,7.176e-04,2.464e-04,3.027e-04,4.615e-04,2.918e-04,4.175e-04,6.023e-04,3.332e-04,3.973e-04,4.499e-04,5.149e-04,4.623e-04,4.039e-04,3.821e-04,6.372e-04,4.568e-04,3.249e-04,4.466e-04,7.317e-04,3.087e-04,4.012e-04,4.532e-04,4.299e-04,2.650e-04,3.719e-04,4.064e-04,3.297e-04,2.855e-04,3.087e-04,3.234e-04,3.693e-04,3.251e-04,3.307e-04,5.632e-04,4.179e-04,4.239e-04,4.675e-04,6.479e-04,4.095e-04,3.959e-04,4.621e-04,4.008e-04,3.317e-04,5.675e-04,4.566e-04,3.504e-04,5.988e-04,5.373e-04,5.837e-04,4.583e-04,2.657e-04,5.376e-04,5.456e-04,3.347e-04,4.247e-04,5.050e-04,3.122e-04,2.960e-04,4.919e-04,5.058e-04,5.400e-04,4.556e-04,3.371e-04,3.768e-04,3.708e-04,3.347e-04,3.244e-04,4.127e-04,3.258e-04,3.259e-04,4.920e-04,3.855e-04,5.952e-04,3.027e-04,3.046e-04,4.043e-04,4.459e-04,4.371e-04,6.681e-04,2.360e-04,3.348e-04,4.038e-04,4.421e-04,4.389e-04,5.379e-04,3.512e-04,3.756e-04,3.829e-04,3.028e-04,3.508e-04,6.872e-04,3.411e-04,5.125e-04,7.572e-04,5.397e-04,2.923e-04,5.942e-04,3.950e-04,3.323e-04,4.212e-04,3.989e-04,5.863e-04,3.383e-04,3.844e-04,3.870e-04,4.832e-04,4.858e-04,2.725e-04,5.251e-04,4.020e-04,4.635e-04,3.357e-04,3.765e-04,4.934e-04,4.276e-04,4.692e-04,3.486e-04,2.860e-04,6.142e-04,3.466e-04,4.263e-04,7.442e-04,6.351e-04,3.342e-04,5.644e-04,3.426e-04,4.259e-04,6.570e-04,4.231e-04,4.672e-04,4.395e-04,4.254e-04,2.615e-04,6.709e-04,4.708e-04,2.551e-04,5.278e-04,8.235e-04,4.247e-04,4.545e-04,4.941e-04,5.573e-04,2.912e-04,3.839e-04,6.052e-04,6.784e-04,3.425e-04,3.663e-04,4.323e-04,4.261e-04,3.705e-04,3.150e-04,3.726e-04,4.614e-04,3.288e-04,5.057e-04,3.538e-04,3.587e-04,3.569e-04,3.177e-04,4.100e-04,4.622e-04,4.865e-04,7.621e-04,6.827e-04,3.099e-04,8.395e-04,6.003e-04,5.263e-04,3.028e-04,3.226e-04,6.690e-04,4.420e-04,4.359e-04,5.194e-04,7.751e-04,5.879e-04,3.882e-04,2.543e-04,3.871e-04,3.465e-04,6.451e-04]
2.00000e+02 5.74794e-04 5.94672e-04 1.685e-04 [4.866e-04,6.173e-04,3.940e-04,7.516e-04,8.180e-04,9.299e-04,5.297e-04,7.940e-04,3.858e-04,7.870e-04,4.128e-04,1.022e-03,5.086e-04,5.453e-04,6.968e-04,6.875e-04,6.397e-04,3.374e-04,3.544e-04,4.094e-04,5.722e-04,4.752e-04,5.063e-04,4.483e-04,3.139e-04,8.082e-04,7.483e-04,8.232e-04,5.071e-04,6.706e-04,6.810e-04,6.329e-04,5.934e-04,6.391e-04,6.320e-04,8.324e-04,4.655e-04,3.365e-04,4.818e-04,4.083e-04,5.452e-04,5.696e-04,4.094e-04,4.613e-04,3.035e-04,3.612e-04,5.448e-04,4.898e-04,7.706e-04,6.603e-04,7.112e-04,6.342e-04,5.671e-04,7.889e-04,5.663e-04,6.377e-04,4.874e-04,5.644e-04,5.759e-04,1.021e-03,5.094e-04,6.624e-04,6.541e-04,7.389e-04,7.343e-04,7.621e-04,4.145e-04,3.348e-04,8.775e-04,4.246e-04,6.817e-04,6.040e-04,8.349e-04,7.298e-04,2.459e-04,6.835e-04,3.572e-04,4.883e-04,4.587e-04,4.838e-04,3.165e-04,4.248e-04,5.431e-04,4.027e-04,8.661e-04,3.857e-04,6.214e-04,4.614e-04,4.555e-04,6.232e-04,6.305e-04,6.975e-04,7.928e-04,9.809e-04,7.590e-04,4.263e-04,8.572e-04,6.132e-04,6.589e-04,5.970e-04,4.244e-04,1.021e-03,6.345e-04,9.901e-04,6.503e-04,5.771e-04,5.082e-04,6.165e-04,3.402e-04,6.650e-04,5.890e-04,7.022e-04,6.916e-04,6.902e-04,6.031e-04,5.353e-04,5.145e-04,4.324e-04,3.119e-04,9.499e-04,6.727e-04,6.331e-04,5.420e-04,5.410e-04,7.433e-04,8.299e-04,3.709e-04,5.700e-04,6.667e-04,1.254e-03,6.994e-04,4.812e-04,4.280e-04,2.873e-04,7.375e-04,4.329e-04,5.667e-04,3.941e-04,4.007e-04,5.352e-04,9.336e-04,6.348e-04,6.488e-04,7.017e-04,4.759e-04,4.901e-04,5.600e-04,8.288e-04,6.927e-04,6.512e-04,5.520e-04,5.142e-04,9.070e-04,3.731e-04,6.336e-04,6.201e-04,4.144e-04,5.159e-04,5.374e-04,7.115e-04,6.239e-04,5.737e-04,5.027e-04,7.498e-04,6.460e-04,3.999e-04,6.395e-04,3.390e-04,5.642e-04,6.288e-04,6.080e-04,5.135e-04,8.101e-04,5.377e-04,4.400e-04,7.136e-04,4.993e-04,6.381e-04,9.238e-04,7.073e-04,5.133e-04,5.680e-04,5.539e-04,5.093e-04,3.870e-04,3.373e-04,4.943e-04,5.520e-04,6.260e-04,7.065e-04,4.077e-04,4.455e-04,7.367e-04,8.403e-04,7.146e-04,5.299e-04,5.612e-04,6.425e-04,4.551e-04,5.157e-04]
5.00000e+02 5.44303e-04 5.64329e-04 1.377e-04 [5.626e-04,5.401e-04,5.152e-04,6.230e-04,4.987e-04,6.256e-04,4.556e-04,4.519e-04,7.440e-04,4.940e-04,4.764e-04,5.818e-04,5.174e-04,4.700e-04,4.650e-04,3.715e-04,7.471e-04,6.441e-04,6.172e-04,5.094e-04,5.331e-04,5.994e-04,6.720e-04,4.607e-04,5.805e-04,5.321e-04,4.037e-04,5.259e-04,4.575e-04,5.460e-04,5.232e-04,5.736e-04,5.344e-04,6.029e-04,5.941e-04,5.824e-04,4.499e-04,4.442e-04,5.428e-04,7.230e-04,4.132e-04,4.340e-04,6.193e-04,6.662e-04,6.204e-04,6.205e-04,5.543e-04,6.246e-04,4.818e-04,3.573e-04,5.862e-04,7.077e-04,5.702e-04,6.646e-04,4.862e-04,4.831e-04,6.107e-04,6.761e-04,5.956e-04,7.088e-04,4.969e-04,8.989e-04,6.172e-04,5.724e-04,6.392e-04,5.441e-04,4.306e-04,5.326e-04,6.057e-04,6.117e-04,3.737e-04,4.805e-04,4.214e-04,4.781e-04,7.183e-04,5.264e-04,3.676e-04,5.250e-04,4.748e-04,9.339e-04,4.805e-04,5.726e-04,4.999e-04,5.847e-04,7.286e-04,4.331e-04,5.162e-04,3.895e-04,4.266e-04,5.571e-04,5.320e-04,5.420e-04,5.997e-04,4.790e-04,3.921e-04,6.363e-04,5.025e-04,6.534e-04,6.311e-04,4.860e-04,4.893e-04,8.986e-04,4.925e-04,7.031e-04,4.309e-04,4.628e-04,5.449e-04,6.429e-04,6.193e-04,6.513e-04,4.877e-04,7.262e-04,5.526e-04,6.811e-04,5.833e-04,3.346e-04,7.041e-04,4.536e-04,7.117e-04,5.445e-04,6.322e-04,6.110e-04,6.613e-04,6.083e-04,4.920e-04,6.419e-04,3.968e-04,4.593e-04,4.302e-04,4.591e-04,6.192e-04,1.029e-03,6.284e-04,4.429e-04,4.398e-04,4.539e-04,5.039e-04,4.110e-04,4.815e-04,5.827e-04,6.521e-04,5.811e-04,4.635e-04,5.297e-04,6.128e-04,6.305e-04,5.072e-04,6.079e-04,5.330e-04,5.225e-04,5.905e-04,4.862e-04,4.368e-04,6.352e-04,6.201e-04,5.345e-04,6.494e-04,6.435e-04,5.381e-04,4.001e-04,4.001e-04,5.842e-04,6.231e-04,6.962e-04,4.234e-04,5.060e-04,5.592e-04,5.189e-04,7.397e-04,4.848e-04,4.164e-04,1.632e-03,1.069e-03,4.900e-04,7.053e-04,4.030e-04,5.131e-04,5.430e-04,5.263e-04,6.739e-04,5.292e-04,5.727e-04,5.902e-04,6.725e-04,5.384e-04,6.527e-04,4.969e-04,6.087e-04,6.185e-04,4.731e-04,4.445e-04,7.715e-04,6.372e-04,5.627e-04,3.531e-04,7.989e-04,4.345e-04,5.585e-04,5.880e-04,4.167e-04]
1.00000e+03 5.88944e-04 6.16276e-04 1.549e-04 [5.514e-04,5.152e-04,8.043e-04,4.492e-04,5.424e-04,7.518e-04,4.992e-04,5.755e-04,6.780e-04,6.903e-04,3.982e-04,6.174e-04,9.467e-04,5.761e-04,6.005e-04,6.329e-04,5.415e-04,5.936e-04,6.279e-04,7.186e-04,5.504e-04,5.668e-04,1.072e-03,5.775e-04,7.850e-04,7.508e-04,6.921e-04,1.003e-03,4.622e-04,5.556e-04,7.387e-04,1.046e-03,1.038e-03,5.638e-04,6.674e-04,8.663e-04,5.539e-04,6.672e-04,6.030e-04,5.952e-04,6.854e-04,6.568e-04,6.688e-04,1.101e-03,4.915e-04,5.680e-04,6.293e-04,5.613e-04,5.094e-04,5.465e-04,5.741e-04,5.265e-04,5.025e-04,6.362e-04,4.888e-04,6.728e-04,4.718e-04,5.078e-04,7.176e-04,6.122e-04,4.864e-04,6.385e-04,4.942e-04,6.063e-04,6.888e-04,7.411e-04,7.268e-04,7.661e-04,6.099e-04,5.922e-04,5.989e-04,3.229e-04,5.754e-04,4.248e-04,5.173e-04,6.340e-04,4.141e-04,7.351e-04,5.299e-04,5.737e-04,7.608e-04,4.896e-04,4.831e-04,6.563e-04,6.380e-04,7.535e-04,6.293e-04,4.427e-04,3.964e-04,4.247e-04,5.791e-04,6.159e-04,5.635e-04,6.084e-04,1.272e-03,4.034e-04,4.866e-04,5.185e-04,5.650e-04,7.650e-04,6.781e-04,8.052e-04,7.877e-04,7.453e-04,6.529e-04,4.419e-04,5.461e-04,1.228e-03,4.677e-04,5.809e-04,5.049e-04,6.483e-04,8.395e-04,5.592e-04,6.944e-04,5.177e-04,6.812e-04,5.743e-04,5.515e-04,6.484e-04,5.783e-04,4.840e-04,6.924e-04,6.973e-04,5.042e-04,5.865e-04,3.960e-04,5.459e-04,4.665e-04,5.693e-04,5.974e-04,6.708e-04,5.714e-04,7.895e-04,8.743e-04,4.450e-04,5.355e-04,5.344e-04,8.366e-04,6.576e-04,5.611e-04,5.894e-04,6.133e-04,5.564e-04,4.926e-04,4.756e-04,4.447e-04,5.691e-04,9.164e-04,4.918e-04,6.778e-04,6.646e-04,6.387e-04,5.760e-04,4.032e-04,5.152e-04,4.815e-04,6.030e-04,4.880e-04,6.138e-04,7.275e-04,5.604e-04,9.992e-04,7.006e-04,5.920e-04,5.994e-04,6.154e-04,6.668e-04,7.309e-04,5.022e-04,6.565e-04,6.890e-04,5.116e-04,4.430e-04,6.587e-04,4.635e-04,5.515e-04,4.859e-04,5.885e-04,5.063e-04,6.322e-04,6.348e-04,4.665e-04,5.583e-04,5.535e-04,4.613e-04,1.313e-03,4.012e-04,5.926e-04,7.248e-04,4.242e-04,6.068e-04,4.215e-04,6.224e-04,5.738e-04,5.666e-04,6.777e-04,6.711e-04,4.794e-04,5.452e-04]
2.00000e+03 6.69972e-04 6.79959e-04 1.242e-04 [5.877e-04,7.873e-04,7.320e-04,7.497e-04,8.282e-04,7.249e-04,7.949e-04,6.705e-04,5.460e-04,5.613e-04,6.003e-04,5.695e-04,7.339e-04,5.271e-04,6.213e-04,5.142e-04,6.159e-04,4.946e-04,7.799e-04,7.208e-04,6.301e-04,6.114e-04,5.646e-04,8.533e-04,5.573e-04,6.055e-04,8.149e-04,6.167e-04,6.293e-04,5.075e-04,7.463e-04,7.472e-04,7.552e-04,5.439e-04,6.424e-04,5.352e-04,6.240e-04,5.612e-04,6.058e-04,7.051e-04,6.358e-04,7.593e-04,6.765e-04,5.364e-04,6.311e-04,6.927e-04,7.230e-04,6.212e-04,6.667e-04,9.837e-04,6.498e-04,8.563e-04,9.559e-04,8.811e-04,7.867e-04,8.923e-04,6.864e-04,5.814e-04,5.313e-04,4.828e-04,6.054e-04,7.149e-04,6.651e-04,7.312e-04,6.118e-04,6.776e-04,7.463e-04,5.268e-04,8.675e-04,8.474e-04,6.222e-04,6.130e-04,6.271e-04,5.482e-04,4.721e-04,5.635e-04,7.996e-04,6.709e-04,6.057e-04,6.133e-04,1.053e-03,7.121e-04,5.504e-04,1.055e-03,7.221e-04,5.838e-04,7.510e-04,6.903e-04,5.034e-04,6.191e-04,6.761e-04,7.100e-04,7.315e-04,4.802e-04,1.046e-03,5.147e-04,6.526e-04,6.842e-04,6.103e-04,7.965e-04,8.058e-04,8.985e-04,6.464e-04,5.400e-04,8.099e-04,5.552e-04,5.649e-04,7.625e-04,7.594e-04,8.683e-04,6.894e-04,3.940e-04,6.225e-04,1.003e-03,8.693e-04,6.211e-04,5.712e-04,8.464e-04,7.194e-04,8.750e-04,6.880e-04,5.631e-04,8.497e-04,7.013e-04,8.460e-04,5.876e-04,7.304e-04,7.452e-04,6.480e-04,9.625e-04,6.277e-04,6.000e-04,5.863e-04,7.210e-04,8.791e-04,7.739e-04,8.231e-04,7.340e-04,6.947e-04,5.334e-04,5.829e-04,7.046e-04,4.969e-04,6.590e-04,9.420e-04,6.940e-04,3.981e-04,5.633e-04,6.325e-04,7.001e-04,6.694e-04,7.012e-04,7.106e-04,7.207e-04,5.236e-04,7.368e-04,7.304e-04,6.107e-04,7.338e-04,5.903e-04,6.122e-04,7.680e-04,5.354e-04,5.626e-04,7.602e-04,7.602e-04,6.282e-04,5.400e-04,6.179e-04,6.412e-04,6.521e-04,4.102e-04,7.030e-04,6.214e-04,6.178e-04,7.036e-04,4.896e-04,6.673e-04,7.475e-04,6.602e-04,8.401e-04,7.337e-04,7.439e-04,6.888e-04,6.711e-04,5.853e-04,7.088e-04,8.021e-04,5.724e-04,7.186e-04,6.406e-04,5.846e-04,6.687e-04,6.084e-04,6.993e-04,7.689e-04,5.247e-04,9.583e-04,5.924e-04,8.454e-04]
5.00000e+03 7.01150e-04 7.14972e-04 1.172e-04 [7.572e-04,8.047e-04,6.611e-04,6.254e-04,5.617e-04,7.204e-04,6.226e-04,5.749e-04,8.246e-04,7.516e-04,7.289e-04,5.427e-04,7.346e-04,7.579e-04,7.179e-04,6.351e-04,8.246e-04,5.683e-04,8.437e-04,6.911e-04,6.803e-04,7.352e-04,5.362e-04,8.812e-04,6.981e-04,6.325e-04,6.572e-04,8.623e-04,7.459e-04,8.164e-04,6.046e-04,5.531e-04,5.546e-04,6.893e-04,6.296e-04,6.052e-04,7.487e-04,8.138e-04,5.980e-04,8.045e-04,8.758e-04,6.472e-04,8.259e-04,6.153e-04,6.173e-04,8.502e-04,1.093e-03,7.111e-04,7.432e-04,8.133e-04,5.265e-04,6.942e-04,7.358e-04,6.057e-04,7.904e-04,5.277e-04,7.899e-04,7.350e-04,6.239e-04,7.890e-04,8.603e-04,7.330e-04,7.355e-04,9.419e-04,8.630e-04,6.186e-04,7.254e-04,6.135e-04,6.463e-04,5.653e-04,8.556e-04,6.841e-04,7.423e-04,9.364e-04,8.549e-04,8.641e-04,6.691e-04,6.573e-04,6.875e-04,6.417e-04,7.319e-04,5.865e-04,8.387e-04,5.412e-04,6.722e-04,9.277e-04,5.527e-04,6.690e-04,7.147e-04,8.269e-04,6.598e-04,9.580e-04,5.885e-04,9.028e-04,9.422e-04,9.692e-04,6.134e-04,6.826e-04,5.951e-04,6.702e-04,4.797e-04,9.262e-04,5.844e-04,6.348e-04,6.118e-04,6.039e-04,5.584e-04,5.980e-04,8.084e-04,4.800e-04,6.686e-04,8.384e-04,7.034e-04,8.412e-04,4.871e-04,6.584e-04,6.617e-04,5.568e-04,7.538e-04,8.608e-04,7.907e-04,7.788e-04,6.924e-04,5.957e-04,8.185e-04,7.991e-04,6.528e-04,8.890e-04,8.405e-04,6.998e-04,5.515e-04,7.059e-04,7.650e-04,6.851e-04,5.899e-04,8.618e-04,6.806e-04,6.713e-04,6.322e-04,7.224e-04,6.210e-04,6.589e-04,8.659e-04,8.280e-04,7.570e-04,8.067e-04,7.813e-04,5.873e-04,6.147e-04,6.810e-04,8.334e-04,9.045e-04,5.820e-04,8.387e-04,7.223e-04,5.695e-04,7.025e-04,6.816e-04,7.954e-04,6.243e-04,6.776e-04,1.139e-03,7.200e-04,9.207e-04,5.979e-04,7.210e-04,7.728e-04,6.629e-04,7.303e-04,6.434e-04,6.864e-04,8.386e-04,7.419e-04,7.176e-04,5.981e-04,6.771e-04,7.345e-04,6.563e-04,7.358e-04,6.971e-04,6.930e-04,6.717e-04,8.997e-04,5.846e-04,7.452e-04,4.265e-04,5.400e-04,8.838e-04,6.296e-04,7.676e-04,9.067e-04,6.931e-04,6.330e-04,6.480e-04,7.425e-04,6.408e-04,8.191e-04,7.687e-04,7.847e-04,7.066e-04]
1.00000e+04 7.14746e-04 7.24852e-04 1.448e-04 [6.490e-04,6.601e-04,6.597e-04,7.821e-04,4.503e-04,6.345e-04,1.023e-03,7.617e-04,8.243e-04,6.654e-04,8.173e-04,5.593e-04,6.828e-04,8.799e-04,7.538e-04,7.760e-04,6.531e-04,7.156e-04,1.102e-03,6.879e-04,6.470e-04,7.096e-04,8.270e-04,8.394e-04,8.811e-04,5.846e-04,5.254e-04,8.304e-04,1.070e-03,8.848e-04,5.177e-04,8.285e-04,7.406e-04,7.416e-04,8.165e-04,9.322e-04,9.086e-04,9.156e-04,5.504e-04,4.544e-04,7.250e-04,4.973e-04,6.590e-04,9.102e-04,9.505e-04,6.336e-04,6.940e-04,9.298e-04,5.372e-04,7.557e-04,6.310e-04,6.539e-04,8.683e-04,8.462e-04,5.620e-04,6.656e-04,4.714e-04,5.960e-04,7.344e-04,6.573e-04,6.683e-04,1.205e-03,5.585e-04,7.916e-04,9.717e-04,7.182e-04,5.149e-04,7.203e-04,6.057e-04,7.520e-04,6.318e-04,5.503e-04,5.590e-04,5.218e-04,5.922e-04,6.140e-04,6.535e-04,6.727e-04,5.862e-04,6.536e-04,7.704e-04,7.592e-04,7.564e-04,6.624e-04,7.712e-04,1.013e-03,7.443e-04,8.229e-04,6.285e-04,9.518e-04,4.776e-04,5.549e-04,7.034e-04,7.061e-04,8.513e-04,7.056e-04,9.363e-04,9.445e-04,4.866e-04,7.554e-04,5.753e-04,5.895e-04,8.772e-04,5.918e-04,5.925e-04,8.967e-04,7.372e-04,8.578e-04,7.977e-04,8.769e-04,5.362e-04,6.522e-04,6.700e-04,7.141e-04,6.678e-04,6.172e-04,1.001e-03,5.211e-04,5.945e-04,7.556e-04,5.789e-04,7.770e-04,7.405e-04,7.455e-04,7.399e-04,5.212e-04,7.610e-04,6.959e-04,6.502e-04,6.860e-04,6.402e-04,7.596e-04,6.935e-04,7.292e-04,6.064e-04,6.109e-04,7.253e-04,5.390e-04,6.071e-04,5.679e-04,7.215e-04,7.920e-04,5.277e-04,9.139e-04,8.067e-04,8.883e-04,5.602e-04,9.678e-04,6.398e-04,8.306e-04,6.817e-04,5.720e-04,5.764e-04,6.175e-04,8.955e-04,8.109e-04,6.962e-04,1.005e-03,8.313e-04,6.152e-04,6.564e-04,7.154e-04,7.727e-04,5.057e-04,7.356e-04,7.439e-04,6.400e-04,7.681e-04,5.906e-04,1.033e-03,7.220e-04,7.121e-04,9.675e-04,7.713e-04,8.485e-04,6.583e-04,7.241e-04,4.713e-04,8.386e-04,8.331e-04,7.282e-04,5.973e-04,5.779e-04,7.932e-04,7.070e-04,6.625e-04,1.164e-03,6.147e-04,9.100e-04,7.409e-04,6.906e-04,8.409e-04,9.247e-04,9.569e-04,9.623e-04,7.854e-04,5.245e-04,8.758e-04,5.909e-04,7.031e-04]
2.00000e+04 7.21621e-04 7.38250e-04 1.311e-04 [7.880e-04,5.178e-04,1.031e-03,9.857e-04,7.422e-04,7.523e-04,7.404e-04,1.046e-03,5.925e-04,6.343e-04,7.724e-04,6.583e-04,6.493e-04,8.708e-04,7.832e-04,8.060e-04,9.543e-04,7.102e-04,7.004e-04,6.573e-04,7.109e-04,6.583e-04,8.903e-04,8.465e-04,6.881e-04,8.831e-04,9.697e-04,9.391e-04,6.295e-04,5.965e-04,4.985e-04,8.067e-04,5.517e-04,9.005e-04,1.190e-03,4.809e-04,6.119e-04,6.283e-04,7.760e-04,7.659e-04,9.326e-04,7.216e-04,6.014e-04,6.912e-04,7.217e-04,8.143e-04,7.833e-04,5.971e-04,7.979e-04,6.457e-04,8.961e-04,7.978e-04,6.194e-04,6.148e-04,6.496e-04,6.655e-04,7.671e-04,1.189e-03,5.440e-04,6.672e-04,7.829e-04,7.689e-04,6.838e-04,5.482e-04,6.072e-04,8.381e-04,6.596e-04,7.361e-04,8.504e-04,6.833e-04,7.310e-04,5.871e-04,6.529e-04,6.744e-04,8.376e-04,6.940e-04,5.375e-04,6.633e-04,9.861e-04,5.866e-04,6.895e-04,6.792e-04,5.852e-04,8.850e-04,7.543e-04,7.367e-04,6.745e-04,8.555e-04,8.971e-04,8.266e-04,7.253e-04,7.410e-04,6.447e-04,7.458e-04,5.827e-04,6.587e-04,7.630e-04,8.908e-04,6.274e-04,8.050e-04,6.163e-04,7.084e-04,7.632e-04,6.522e-04,6.139e-04,6.848e-04,6.810e-04,6.680e-04,7.312e-04,8.591e-04,7.887e-04,8.470e-04,6.289e-04,6.387e-04,7.771e-04,6.131e-04,6.949e-04,6.553e-04,6.453e-04,6.818e-04,7.509e-04,7.605e-04,7.126e-04,6.804e-04,6.495e-04,6.728e-04,7.500e-04,7.227e-04,7.481e-04,6.904e-04,7.151e-04,7.464e-04,7.989e-04,9.188e-04,7.448e-04,7.833e-04,6.275e-04,7.060e-04,7.322e-04,7.158e-04,1.102e-03,6.508e-04,8.270e-04,6.201e-04,7.888e-04,6.543e-04,7.009e-04,4.870e-04,1.003e-03,8.041e-04,7.327e-04,6.516e-04,5.933e-04,7.015e-04,6.442e-04,6.895e-04,8.930e-04,8.343e-04,7.049e-04,5.558e-04,7.845e-04,8.662e-04,7.271e-04,7.397e-04,5.909e-04,5.129e-04,6.149e-04,6.035e-04,6.119e-04,9.039e-04,8.057e-04,6.013e-04,8.236e-04,8.296e-04,6.855e-04,9.173e-04,7.980e-04,9.157e-04,8.889e-04,6.217e-04,7.906e-04,6.175e-04,9.554e-04,6.656e-04,6.838e-04,6.301e-04,8.171e-04,1.191e-03,9.223e-04,8.585e-04,9.204e-04,7.425e-04,5.706e-04,4.932e-04,6.634e-04,8.617e-04,6.266e-04,1.038e-03,7.836e-04,7.527e-04]
5.00000e+04 7.41712e-04 7.38278e-04 1.303e-04 [7.888e-04,7.719e-04,6.261e-04,8.092e-04,9.663e-04,6.743e-04,9.766e-04,7.741e-04,5.700e-04,4.930e-04,7.620e-04,7.589e-04,9.103e-04,7.910e-04,8.049e-04,7.806e-04,4.464e-04,6.090e-04,8.745e-04,7.796e-04,1.172e-03,7.303e-04,5.676e-04,8.546e-04,8.192e-04,7.003e-04,7.391e-04,8.225e-04,8.439e-04,8.211e-04,6.129e-04,8.269e-04,8.010e-04,6.812e-04,9.259e-04,6.255e-04,8.189e-04,8.976e-04,6.261e-04,8.430e-04,7.539e-04,9.354e-04,6.092e-04,5.717e-04,7.652e-04,7.473e-04,7.776e-04,7.146e-04,7.449e-04,6.763e-04,9.348e-04,7.971e-04,7.267e-04,6.593e-04,8.969e-04,8.885e-04,6.292e-04,5.363e-04,7.446e-04,6.849e-04,6.734e-04,7.041e-04,6.704e-04,7.551e-04,6.070e-04,7.544e-04,8.868e-04,8.771e-04,6.358e-04,9.438e-04,8.066e-04,6.160e-04,4.643e-04,6.828e-04,7.974e-04,7.538e-04,8.135e-04,7.418e-04,7.286e-04,7.521e-04,8.501e-04,5.014e-04,8.489e-04,8.225e-04,6.029e-04,7.929e-04,7.963e-04,7.718e-04,6.047e-04,9.295e-04,5.738e-04,8.120e-04,5.623e-04,7.651e-04,7.486e-04,6.366e-04,7.345e-04,6.588e-04,4.840e-04,7.892e-04,6.975e-04,9.325e-04,7.915e-04,8.320e-04,6.548e-04,6.763e-04,6.948e-04,5.173e-04,8.190e-04,7.575e-04,7.484e-04,7.523e-04,6.533e-04,8.942e-04,9.413e-04,9.828e-04,6.801e-04,6.753e-04,7.129e-04,7.241e-04,8.153e-04,6.631e-04,8.960e-04,6.413e-04,8.982e-04,6.563e-04,9.619e-04,5.570e-04,8.223e-04,6.940e-04,6.438e-04,7.480e-04,6.367e-04,8.054e-04,6.942e-04,7.395e-04,6.647e-04,9.158e-04,7.558e-04,1.232e-03,6.359e-04,5.316e-04,7.849e-04,4.303e-04,8.951e-04,5.595e-04,8.293e-04,7.492e-04,7.416e-04,7.473e-04,6.333e-04,6.239e-04,9.652e-04,5.950e-04,7.430e-04,6.699e-04,5.715e-04,6.650e-04,6.897e-04,6.041e-04,6.312e-04,6.803e-04,7.992e-04,8.331e-04,1.031e-03,7.949e-04,5.955e-04,8.152e-04,9.261e-04,7.407e-04,5.738e-04,6.174e-04,6.938e-04,6.770e-04,1.061e-03,6.750e-04,6.387e-04,5.620e-04,6.090e-04,5.905e-04,7.649e-04,6.830e-04,7.480e-04,4.159e-04,7.017e-04,7.436e-04,7.750e-04,6.948e-04,6.829e-04,7.317e-04,6.584e-04,9.107e-04,6.025e-04,6.758e-04,6.919e-04,8.988e-04,6.950e-04,6.102e-04,1.021e-03,7.162e-04]
1.00000e+05 7.24928e-04 7.34107e-04 1.189e-04 [7.380e-04,6.876e-04,7.144e-04,7.895e-04,8.743e-04,8.254e-04,6.597e-04,7.221e-04,6.482e-04,6.135e-04,5.525e-04,7.338e-04,7.946e-04,7.373e-04,7.661e-04,8.074e-04,7.257e-04,7.871e-04,6.672e-04,7.007e-04,5.392e-04,8.926e-04,6.687e-04,9.096e-04,7.379e-04,7.291e-04,6.894e-04,8.424e-04,1.007e-03,6.713e-04,7.434e-04,9.044e-04,8.210e-04,6.570e-04,6.643e-04,6.866e-04,5.742e-04,8.591e-04,8.093e-04,7.479e-04,6.400e-04,7.511e-04,7.634e-04,7.270e-04,8.455e-04,7.600e-04,6.937e-04,6.755e-04,6.051e-04,6.836e-04,1.068e-03,6.012e-04,8.731e-04,8.864e-04,7.117e-04,6.974e-04,8.476e-04,8.095e-04,7.661e-04,6.703e-04,6.278e-04,7.259e-04,6.400e-04,6.532e-04,7.346e-04,4.994e-04,7.809e-04,9.033e-04,7.551e-04,5.322e-04,1.062e-03,6.447e-04,5.029e-04,6.627e-04,9.647e-04,6.603e-04,5.956e-04,8.475e-04,7.818e-04,7.718e-04,7.353e-04,7.107e-04,8.415e-04,6.137e-04,6.974e-04,8.693e-04,9.963e-04,7.910e-04,6.028e-04,8.809e-04,6.478e-04,5.479e-04,5.388e-04,6.675e-04,8.216e-04,8.874e-04,6.905e-04,7.384e-04,6.027e-04,7.610e-04,6.831e-04,6.848e-04,7.733e-04,7.468e-04,7.771e-04,6.507e-04,8.462e-04,7.293e-04,6.741e-04,5.081e-04,7.380e-04,7.145e-04,9.811e-04,6.239e-04,1.049e-03,7.496e-04,7.177e-04,8.188e-04,8.841e-04,6.056e-04,5.744e-04,6.274e-04,5.931e-04,7.363e-04,7.013e-04,6.976e-04,8.626e-04,6.010e-04,8.768e-04,6.465e-04,8.624e-04,8.601e-04,7.745e-04,6.090e-04,6.678e-04,8.728e-04,7.455e-04,5.368e-04,6.530e-04,6.289e-04,6.528e-04,6.447e-04,5.605e-04,8.049e-04,6.080e-04,7.857e-04,8.384e-04,6.585e-04,6.845e-04,1.037e-03,6.545e-04,7.833e-04,6.247e-04,9.655e-04,6.395e-04,6.685e-04,7.369e-04,9.086e-04,9.629e-04,8.002e-04,9.223e-04,7.521e-04,7.609e-04,8.090e-04,7.727e-04,8.432e-04,7.426e-04,7.873e-04,5.653e-04,6.268e-04,6.465e-04,7.802e-04,6.258e-04,8.864e-04,7.242e-04,9.959e-04,7.077e-04,6.858e-04,6.865e-04,6.286e-04,6.848e-04,6.593e-04,9.679e-04,8.455e-04,7.865e-04,8.802e-04,5.841e-04,5.961e-04,6.801e-04,5.158e-04,9.365e-04,6.867e-04,6.167e-04,6.078e-04,6.085e-04,6.527e-04,7.866e-04,6.291e-04,5.576e-04,7.212e-04]


==> figures/evaluation/circuit_decoding_latency_T_linear_scale/data_batch.txt <==
<noisy_measurements> <median_latency> <average_latency> <stddev_latency> <sample_latency>
2.00000e+01 2.00157e-04 2.21895e-04 7.587e-05 [1.590e-04,3.450e-04,1.729e-04,2.011e-04,1.979e-04,1.646e-04,2.591e-04,1.805e-04,1.632e-04,2.817e-04,2.980e-04,2.189e-04,1.566e-04,3.009e-04,2.655e-04,3.057e-04,2.840e-04,2.861e-04,3.122e-04,2.835e-04,3.544e-04,1.624e-04,1.846e-04,2.034e-04,1.828e-04,1.942e-04,1.341e-04,2.353e-04,1.823e-04,2.031e-04,2.322e-04,1.740e-04,1.507e-04,1.750e-04,2.082e-04,1.544e-04,2.338e-04,2.049e-04,2.819e-04,2.412e-04,2.738e-04,1.434e-04,2.395e-04,2.969e-04,3.010e-04,3.013e-04,2.809e-04,2.472e-04,1.514e-04,1.730e-04,1.625e-04,3.415e-04,1.795e-04,1.411e-04,2.276e-04,3.129e-04,1.518e-04,1.386e-04,1.292e-04,2.011e-04,1.643e-04,2.000e-04,1.747e-04,2.558e-04,3.118e-04,2.507e-04,1.569e-04,1.723e-04,2.069e-04,4.142e-04,1.734e-04,1.799e-04,1.454e-04,1.371e-04,2.363e-04,1.829e-04,1.358e-04,1.519e-04,2.003e-04,1.521e-04,1.493e-04,3.029e-04,1.324e-04,1.593e-04,1.664e-04,2.908e-04,1.837e-04,1.720e-04,1.443e-04,1.763e-04,1.806e-04,6.703e-04,4.411e-04,1.633e-04,1.765e-04,3.435e-04,1.891e-04,3.599e-04,2.321e-04,1.744e-04,3.123e-04,1.841e-04,2.072e-04,3.024e-04,1.172e-04,1.580e-04,2.323e-04,1.360e-04,4.197e-04,2.873e-04,3.281e-04,2.163e-04,2.949e-04,1.773e-04,1.749e-04,1.469e-04,1.942e-04,1.702e-04,1.386e-04,1.494e-04,3.081e-04,2.561e-04,2.613e-04,1.934e-04,1.917e-04,3.415e-04,1.584e-04,2.018e-04,1.714e-04,1.698e-04,1.828e-04,2.188e-04,2.077e-04,1.873e-04,1.371e-04,3.968e-04,3.333e-04,2.360e-04,1.346e-04,1.899e-04,3.903e-04,3.004e-04,2.869e-04,1.620e-04,3.111e-04,3.372e-04,2.295e-04,1.933e-04,1.663e-04,2.605e-04,2.917e-04,2.840e-04,2.373e-04,1.583e-04,1.547e-04,1.865e-04,1.312e-04,3.032e-04,3.528e-04,2.768e-04,1.918e-04,2.453e-04,2.133e-04,2.280e-04,1.383e-04,2.052e-04,1.802e-04,1.998e-04,1.661e-04,2.775e-04,1.793e-04,2.117e-04,1.851e-04,1.297e-04,2.575e-04,1.814e-04,1.433e-04,1.723e-04,1.830e-04,3.591e-04,1.301e-04,1.395e-04,1.564e-04,2.730e-04,2.016e-04,3.095e-04,2.028e-04,2.305e-04,3.310e-04,1.328e-04,3.194e-04,2.563e-04,2.766e-04,2.772e-04,2.192e-04,1.929e-04,2.439e-04,1.694e-04,1.343e-04,1.614e-04]
1.00000e+04 7.14761e-03 7.16801e-03 3.582e-04 [7.658e-03,6.995e-03,7.495e-03,7.059e-03,7.069e-03,7.639e-03,7.282e-03,7.094e-03,6.931e-03,7.028e-03,6.741e-03,7.059e-03,7.068e-03,7.694e-03,7.118e-03,6.913e-03,6.629e-03,7.148e-03,7.142e-03,7.052e-03,7.298e-03,7.150e-03,6.825e-03,6.624e-03,7.429e-03,7.079e-03,7.319e-03,7.610e-03,6.945e-03,7.454e-03,6.946e-03,7.102e-03,7.154e-03,7.041e-03,7.415e-03,7.873e-03,7.570e-03,6.914e-03,6.616e-03,6.609e-03,7.425e-03,7.354e-03,7.516e-03,7.092e-03,7.140e-03,7.169e-03,6.773e-03,6.517e-03,7.379e-03,7.429e-03,6.968e-03,6.709e-03,7.502e-03,6.988e-03,7.285e-03,7.428e-03,7.029e-03,6.857e-03,7.986e-03,7.124e-03,6.651e-03,7.736e-03,6.775e-03,7.559e-03,6.862e-03,7.101e-03,7.228e-03,7.001e-03,7.256e-03,6.932e-03,7.228e-03,7.294e-03,6.868e-03,7.625e-03,7.183e-03,7.762e-03,6.927e-03,7.291e-03,7.592e-03,6.969e-03,7.714e-03,7.230e-03,7.346e-03,7.397e-03,7.118e-03,7.286e-03,7.225e-03,8.064e-03,6.747e-03,7.539e-03,7.213e-03,7.035e-03,6.692e-03,7.283e-03,7.409e-03,6.992e-03,6.952e-03,7.121e-03,7.272e-03,7.469e-03,6.640e-03,7.037e-03,7.409e-03,7.157e-03,7.574e-03,7.199e-03,7.364e-03,7.124e-03,7.474e-03,6.666e-03,7.813e-03,6.717e-03,7.852e-03,7.199e-03,6.616e-03,7.102e-03,7.661e-03,7.146e-03,7.048e-03,7.494e-03,7.065e-03,7.265e-03,7.256e-03,7.617e-03,6.861e-03,7.531e-03,7.187e-03,7.028e-03,7.544e-03,7.218e-03,6.206e-03,7.762e-03,7.271e-03,6.418e-03,7.454e-03,6.884e-03,7.263e-03,6.906e-03,7.200e-03,7.014e-03,7.189e-03,7.402e-03,6.990e-03,6.427e-03,7.013e-03,7.757e-03,7.503e-03,6.772e-03,6.880e-03,7.911e-03,7.202e-03,6.552e-03,6.759e-03,7.527e-03,6.833e-03,6.840e-03,7.610e-03,7.370e-03,7.339e-03,6.895e-03,8.618e-03,7.149e-03,7.546e-03,7.279e-03,6.834e-03,6.539e-03,7.349e-03,6.883e-03,7.000e-03,7.073e-03,6.492e-03,7.254e-03,7.127e-03,6.410e-03,7.138e-03,7.215e-03,7.137e-03,6.804e-03,7.501e-03,7.683e-03,7.107e-03,6.876e-03,6.983e-03,6.774e-03,7.138e-03,7.269e-03,6.915e-03,7.825e-03,7.160e-03,7.457e-03,6.659e-03,6.393e-03,7.713e-03,7.174e-03,7.181e-03,6.719e-03,7.626e-03,6.960e-03,7.147e-03,7.078e-03]
2.00000e+04 1.15620e-02 1.16096e-02 6.079e-04 [1.160e-02,1.184e-02,1.132e-02,1.162e-02,1.179e-02,1.154e-02,1.200e-02,1.121e-02,1.195e-02,1.155e-02,1.178e-02,1.172e-02,1.181e-02,1.117e-02,1.198e-02,1.178e-02,1.176e-02,1.139e-02,1.173e-02,1.258e-02,1.188e-02,1.180e-02,1.143e-02,1.165e-02,1.181e-02,1.140e-02,1.187e-02,1.118e-02,1.084e-02,1.182e-02,1.129e-02,1.157e-02,1.138e-02,1.138e-02,1.131e-02,1.129e-02,1.182e-02,1.150e-02,1.134e-02,1.166e-02,1.138e-02,1.158e-02,1.175e-02,1.140e-02,1.302e-02,1.144e-02,1.176e-02,1.172e-02,1.101e-02,1.137e-02,1.225e-02,1.189e-02,1.153e-02,1.187e-02,1.138e-02,1.110e-02,1.156e-02,1.176e-02,1.150e-02,1.175e-02,1.094e-02,1.123e-02,1.117e-02,1.208e-02,1.188e-02,1.121e-02,1.118e-02,1.106e-02,1.123e-02,1.136e-02,1.169e-02,1.222e-02,1.103e-02,1.170e-02,1.142e-02,1.159e-02,1.167e-02,1.123e-02,1.127e-02,1.170e-02,1.163e-02,1.197e-02,1.188e-02,1.127e-02,1.166e-02,1.169e-02,1.124e-02,1.073e-02,1.145e-02,1.134e-02,1.153e-02,1.107e-02,1.145e-02,1.216e-02,1.140e-02,1.207e-02,1.214e-02,1.158e-02,1.179e-02,1.118e-02,1.109e-02,1.120e-02,1.109e-02,1.178e-02,1.108e-02,1.128e-02,1.150e-02,1.175e-02,1.186e-02,1.148e-02,1.141e-02,1.181e-02,1.147e-02,1.144e-02,1.133e-02,1.151e-02,1.186e-02,1.142e-02,1.127e-02,1.134e-02,1.164e-02,1.220e-02,1.169e-02,1.110e-02,1.154e-02,1.193e-02,1.145e-02,1.156e-02,1.130e-02,1.158e-02,1.156e-02,1.138e-02,1.155e-02,1.878e-02,1.190e-02,1.141e-02,1.178e-02,1.163e-02,1.155e-02,1.196e-02,1.132e-02,1.181e-02,1.156e-02,1.190e-02,1.194e-02,1.235e-02,1.173e-02,1.190e-02,1.248e-02,1.206e-02,1.147e-02,1.177e-02,1.137e-02,1.118e-02,1.169e-02,1.226e-02,1.164e-02,1.157e-02,1.168e-02,1.120e-02,1.111e-02,1.088e-02,1.112e-02,1.145e-02,1.194e-02,1.114e-02,1.152e-02,1.147e-02,1.148e-02,1.119e-02,1.166e-02,1.215e-02,1.158e-02,1.158e-02,1.135e-02,1.186e-02,1.166e-02,1.155e-02,1.110e-02,1.149e-02,1.151e-02,1.187e-02,1.190e-02,1.163e-02,1.159e-02,1.166e-02,1.207e-02,1.188e-02,1.145e-02,1.169e-02,1.143e-02,1.140e-02,1.101e-02,1.183e-02,1.128e-02,1.156e-02,1.132e-02,1.161e-02,1.120e-02,1.196e-02]
3.00000e+04 1.60652e-02 1.61225e-02 3.414e-04 [1.560e-02,1.674e-02,1.562e-02,1.617e-02,1.580e-02,1.690e-02,1.609e-02,1.622e-02,1.569e-02,1.588e-02,1.597e-02,1.611e-02,1.572e-02,1.625e-02,1.626e-02,1.600e-02,1.688e-02,1.646e-02,1.564e-02,1.596e-02,1.560e-02,1.594e-02,1.587e-02,1.613e-02,1.600e-02,1.602e-02,1.651e-02,1.626e-02,1.561e-02,1.600e-02,1.637e-02,1.587e-02,1.585e-02,1.583e-02,1.626e-02,1.572e-02,1.614e-02,1.653e-02,1.583e-02,1.619e-02,1.663e-02,1.663e-02,1.616e-02,1.609e-02,1.615e-02,1.596e-02,1.614e-02,1.594e-02,1.680e-02,1.581e-02,1.589e-02,1.568e-02,1.591e-02,1.635e-02,1.608e-02,1.594e-02,1.557e-02,1.599e-02,1.558e-02,1.590e-02,1.562e-02,1.719e-02,1.590e-02,1.626e-02,1.583e-02,1.597e-02,1.583e-02,1.607e-02,1.582e-02,1.593e-02,1.618e-02,1.692e-02,1.611e-02,1.663e-02,1.585e-02,1.611e-02,1.560e-02,1.575e-02,1.641e-02,1.597e-02,1.578e-02,1.601e-02,1.590e-02,1.652e-02,1.661e-02,1.687e-02,1.605e-02,1.632e-02,1.600e-02,1.630e-02,1.621e-02,1.588e-02,1.606e-02,1.657e-02,1.694e-02,1.706e-02,1.652e-02,1.623e-02,1.691e-02,1.589e-02,1.563e-02,1.573e-02,1.615e-02,1.599e-02,1.586e-02,1.604e-02,1.591e-02,1.582e-02,1.618e-02,1.617e-02,1.628e-02,1.610e-02,1.578e-02,1.644e-02,1.599e-02,1.649e-02,1.591e-02,1.619e-02,1.638e-02,1.639e-02,1.686e-02,1.601e-02,1.602e-02,1.564e-02,1.615e-02,1.590e-02,1.636e-02,1.594e-02,1.619e-02,1.587e-02,1.619e-02,1.605e-02,1.590e-02,1.559e-02,1.669e-02,1.641e-02,1.627e-02,1.572e-02,1.615e-02,1.626e-02,1.628e-02,1.662e-02,1.597e-02,1.574e-02,1.586e-02,1.638e-02,1.605e-02,1.619e-02,1.576e-02,1.590e-02,1.594e-02,1.610e-02,1.648e-02,1.618e-02,1.673e-02,1.575e-02,1.592e-02,1.602e-02,1.579e-02,1.586e-02,1.650e-02,1.590e-02,1.609e-02,1.602e-02,1.574e-02,1.572e-02,1.589e-02,1.635e-02,1.583e-02,1.614e-02,1.564e-02,1.602e-02,1.586e-02,1.581e-02,1.569e-02,1.663e-02,1.633e-02,1.652e-02,1.612e-02,1.622e-02,1.590e-02,1.613e-02,1.605e-02,1.630e-02,1.650e-02,1.633e-02,1.607e-02,1.630e-02,1.679e-02,1.627e-02,1.642e-02,1.714e-02,1.612e-02,1.606e-02,1.616e-02,1.654e-02,1.692e-02,1.600e-02,1.594e-02,1.614e-02]
4.00000e+04 2.07942e-02 2.08032e-02 2.451e-04 [2.099e-02,2.085e-02,2.080e-02,2.102e-02,2.080e-02,2.075e-02,2.106e-02,2.057e-02,2.099e-02,2.068e-02,2.095e-02,2.088e-02,2.063e-02,2.117e-02,2.118e-02,2.068e-02,2.088e-02,2.065e-02,2.069e-02,2.073e-02,2.094e-02,2.080e-02,2.048e-02,2.037e-02,2.095e-02,2.077e-02,2.075e-02,2.079e-02,2.087e-02,2.116e-02,2.110e-02,2.065e-02,2.069e-02,2.100e-02,2.073e-02,2.036e-02,2.040e-02,2.071e-02,2.080e-02,2.123e-02,2.081e-02,2.080e-02,2.061e-02,2.069e-02,2.074e-02,2.102e-02,2.154e-02,2.068e-02,2.070e-02,2.060e-02,2.079e-02,2.110e-02,2.046e-02,2.091e-02,2.105e-02,2.087e-02,2.058e-02,2.143e-02,2.061e-02,2.058e-02,2.108e-02,2.026e-02,2.113e-02,2.060e-02,2.071e-02,2.082e-02,2.051e-02,2.055e-02,2.053e-02,2.072e-02,2.054e-02,2.049e-02,2.107e-02,2.054e-02,2.113e-02,2.100e-02,2.065e-02,2.096e-02,2.106e-02,2.107e-02,2.051e-02,2.103e-02,2.071e-02,2.083e-02,2.079e-02,2.118e-02,2.086e-02,2.078e-02,2.084e-02,2.080e-02,2.069e-02,2.115e-02,2.090e-02,2.152e-02,2.067e-02,2.168e-02,2.086e-02,2.121e-02,2.079e-02,2.044e-02,2.049e-02,2.095e-02,2.113e-02,2.085e-02,2.039e-02,2.128e-02,2.080e-02,2.072e-02,2.074e-02,2.119e-02,2.042e-02,2.110e-02,2.067e-02,2.113e-02,2.090e-02,2.071e-02,2.062e-02,2.088e-02,2.097e-02,2.086e-02,2.083e-02,2.112e-02,2.039e-02,2.082e-02,2.069e-02,2.045e-02,2.104e-02,2.103e-02,2.097e-02,2.111e-02,2.078e-02,2.059e-02,2.096e-02,2.102e-02,2.086e-02,2.047e-02,2.069e-02,2.068e-02,2.072e-02,2.086e-02,2.073e-02,2.045e-02,2.083e-02,2.112e-02,2.094e-02,2.043e-02,2.088e-02,2.070e-02,2.087e-02,2.069e-02,2.056e-02,2.063e-02,2.077e-02,2.076e-02,2.078e-02,2.122e-02,2.125e-02,2.072e-02,2.075e-02,2.091e-02,2.059e-02,2.067e-02,2.064e-02,2.088e-02,2.045e-02,2.056e-02,2.092e-02,2.056e-02,2.060e-02,2.086e-02,2.067e-02,2.086e-02,2.064e-02,2.111e-02,2.042e-02,2.072e-02,2.092e-02,2.050e-02,2.036e-02,2.081e-02,2.082e-02,2.087e-02,2.017e-02,2.076e-02,2.073e-02,2.104e-02,2.122e-02,2.099e-02,2.054e-02,2.084e-02,2.082e-02,2.080e-02,2.103e-02,2.052e-02,2.094e-02,2.049e-02,2.045e-02,2.082e-02,2.073e-02,2.072e-02]
5.00000e+04 2.56332e-02 2.56827e-02 2.510e-04 [2.587e-02,2.544e-02,2.585e-02,2.606e-02,2.539e-02,2.556e-02,2.619e-02,2.531e-02,2.581e-02,2.585e-02,2.551e-02,2.588e-02,2.581e-02,2.541e-02,2.551e-02,2.556e-02,2.618e-02,2.575e-02,2.563e-02,2.618e-02,2.588e-02,2.566e-02,2.578e-02,2.567e-02,2.566e-02,2.546e-02,2.577e-02,2.556e-02,2.535e-02,2.567e-02,2.527e-02,2.594e-02,2.522e-02,2.559e-02,2.586e-02,2.595e-02,2.575e-02,2.576e-02,2.557e-02,2.567e-02,2.564e-02,2.603e-02,2.538e-02,2.554e-02,2.546e-02,2.605e-02,2.561e-02,2.581e-02,2.566e-02,2.561e-02,2.563e-02,2.620e-02,2.571e-02,2.553e-02,2.574e-02,2.607e-02,2.585e-02,2.568e-02,2.583e-02,2.561e-02,2.523e-02,2.618e-02,2.551e-02,2.581e-02,2.578e-02,2.623e-02,2.621e-02,2.561e-02,2.544e-02,2.554e-02,2.554e-02,2.548e-02,2.562e-02,2.559e-02,2.546e-02,2.554e-02,2.534e-02,2.559e-02,2.596e-02,2.561e-02,2.601e-02,2.541e-02,2.565e-02,2.575e-02,2.552e-02,2.546e-02,2.646e-02,2.564e-02,2.601e-02,2.520e-02,2.539e-02,2.554e-02,2.591e-02,2.564e-02,2.560e-02,2.589e-02,2.553e-02,2.560e-02,2.538e-02,2.562e-02,2.543e-02,2.555e-02,2.563e-02,2.562e-02,2.582e-02,2.598e-02,2.541e-02,2.551e-02,2.523e-02,2.518e-02,2.569e-02,2.548e-02,2.562e-02,2.545e-02,2.616e-02,2.576e-02,2.620e-02,2.591e-02,2.582e-02,2.575e-02,2.560e-02,2.552e-02,2.612e-02,2.557e-02,2.562e-02,2.565e-02,2.507e-02,2.586e-02,2.601e-02,2.592e-02,2.576e-02,2.584e-02,2.542e-02,2.561e-02,2.630e-02,2.569e-02,2.562e-02,2.594e-02,2.549e-02,2.525e-02,2.561e-02,2.632e-02,2.553e-02,2.582e-02,2.590e-02,2.585e-02,2.551e-02,2.588e-02,2.547e-02,2.523e-02,2.565e-02,2.558e-02,2.551e-02,2.550e-02,2.606e-02,2.558e-02,2.554e-02,2.582e-02,2.564e-02,2.546e-02,2.575e-02,2.580e-02,2.591e-02,2.553e-02,2.543e-02,2.627e-02,2.539e-02,2.589e-02,2.588e-02,2.543e-02,2.584e-02,2.587e-02,2.558e-02,2.563e-02,2.584e-02,2.562e-02,2.556e-02,2.532e-02,2.560e-02,2.540e-02,2.585e-02,2.540e-02,2.566e-02,2.543e-02,2.549e-02,2.573e-02,2.596e-02,2.606e-02,2.573e-02,2.552e-02,2.595e-02,2.546e-02,2.624e-02,2.552e-02,2.560e-02,2.551e-02,2.568e-02,2.568e-02,2.567e-02,2.552e-02]
6.00000e+04 3.05884e-02 3.05941e-02 2.318e-04 [3.040e-02,3.028e-02,3.035e-02,3.050e-02,3.068e-02,3.023e-02,3.070e-02,3.051e-02,3.092e-02,3.045e-02,3.068e-02,3.091e-02,3.063e-02,3.053e-02,3.048e-02,3.007e-02,3.079e-02,3.099e-02,3.059e-02,3.036e-02,3.081e-02,3.004e-02,3.032e-02,3.047e-02,3.054e-02,3.117e-02,3.060e-02,3.027e-02,3.038e-02,3.060e-02,3.086e-02,3.093e-02,3.042e-02,3.051e-02,3.102e-02,3.039e-02,3.054e-02,3.043e-02,3.046e-02,3.069e-02,3.076e-02,3.088e-02,3.064e-02,3.039e-02,3.094e-02,3.044e-02,3.013e-02,3.034e-02,3.036e-02,3.059e-02,3.031e-02,3.056e-02,3.072e-02,3.032e-02,3.038e-02,3.054e-02,3.067e-02,3.056e-02,3.059e-02,3.078e-02,3.047e-02,3.061e-02,3.069e-02,3.061e-02,3.042e-02,3.090e-02,3.085e-02,3.043e-02,3.089e-02,3.082e-02,3.070e-02,3.048e-02,3.065e-02,3.057e-02,3.022e-02,3.083e-02,3.059e-02,3.060e-02,3.056e-02,3.022e-02,3.080e-02,3.056e-02,3.046e-02,3.040e-02,3.054e-02,3.064e-02,3.111e-02,3.041e-02,3.070e-02,3.089e-02,3.033e-02,3.071e-02,3.039e-02,3.089e-02,3.038e-02,3.069e-02,3.039e-02,3.042e-02,3.095e-02,3.049e-02,3.007e-02,3.092e-02,3.053e-02,3.077e-02,3.081e-02,3.058e-02,3.023e-02,3.081e-02,3.038e-02,3.081e-02,3.096e-02,3.065e-02,3.087e-02,3.087e-02,3.049e-02,3.071e-02,3.054e-02,3.058e-02,3.040e-02,3.065e-02,3.076e-02,3.059e-02,3.080e-02,3.054e-02,3.122e-02,3.039e-02,3.069e-02,3.027e-02,3.068e-02,3.066e-02,3.077e-02,3.025e-02,3.080e-02,3.086e-02,3.049e-02,3.001e-02,3.083e-02,3.067e-02,3.053e-02,3.049e-02,3.044e-02,3.058e-02,3.029e-02,3.066e-02,3.037e-02,3.089e-02,3.052e-02,3.065e-02,3.011e-02,3.060e-02,3.065e-02,3.063e-02,3.090e-02,3.043e-02,3.067e-02,3.063e-02,3.053e-02,3.077e-02,3.066e-02,3.072e-02,3.100e-02,3.079e-02,3.023e-02,3.054e-02,3.054e-02,3.027e-02,3.043e-02,3.068e-02,3.023e-02,3.091e-02,3.044e-02,3.055e-02,3.014e-02,3.062e-02,3.044e-02,3.052e-02,3.055e-02,3.038e-02,3.077e-02,3.074e-02,3.085e-02,3.087e-02,3.035e-02,3.067e-02,3.092e-02,3.084e-02,3.085e-02,3.047e-02,3.054e-02,3.054e-02,3.068e-02,3.033e-02,3.088e-02,3.045e-02,3.140e-02,3.058e-02,3.069e-02,3.037e-02,3.075e-02,3.071e-02]
7.00000e+04 3.54372e-02 3.54611e-02 2.479e-04 [3.502e-02,3.542e-02,3.514e-02,3.559e-02,3.540e-02,3.648e-02,3.572e-02,3.564e-02,3.573e-02,3.565e-02,3.570e-02,3.529e-02,3.516e-02,3.542e-02,3.581e-02,3.536e-02,3.562e-02,3.547e-02,3.534e-02,3.561e-02,3.560e-02,3.537e-02,3.564e-02,3.581e-02,3.554e-02,3.563e-02,3.558e-02,3.548e-02,3.519e-02,3.548e-02,3.535e-02,3.554e-02,3.552e-02,3.551e-02,3.527e-02,3.547e-02,3.510e-02,3.582e-02,3.537e-02,3.543e-02,3.546e-02,3.526e-02,3.558e-02,3.551e-02,3.568e-02,3.559e-02,3.550e-02,3.531e-02,3.536e-02,3.544e-02,3.496e-02,3.541e-02,3.574e-02,3.537e-02,3.633e-02,3.633e-02,3.584e-02,3.521e-02,3.513e-02,3.504e-02,3.542e-02,3.529e-02,3.517e-02,3.567e-02,3.507e-02,3.546e-02,3.534e-02,3.547e-02,3.523e-02,3.562e-02,3.552e-02,3.515e-02,3.503e-02,3.556e-02,3.525e-02,3.537e-02,3.543e-02,3.520e-02,3.532e-02,3.538e-02,3.549e-02,3.534e-02,3.605e-02,3.554e-02,3.583e-02,3.565e-02,3.524e-02,3.499e-02,3.605e-02,3.540e-02,3.551e-02,3.570e-02,3.555e-02,3.553e-02,3.583e-02,3.544e-02,3.539e-02,3.511e-02,3.535e-02,3.544e-02,3.532e-02,3.596e-02,3.571e-02,3.559e-02,3.579e-02,3.560e-02,3.542e-02,3.572e-02,3.536e-02,3.579e-02,3.553e-02,3.547e-02,3.532e-02,3.538e-02,3.535e-02,3.503e-02,3.524e-02,3.525e-02,3.560e-02,3.564e-02,3.558e-02,3.539e-02,3.543e-02,3.526e-02,3.510e-02,3.567e-02,3.515e-02,3.520e-02,3.501e-02,3.558e-02,3.547e-02,3.513e-02,3.568e-02,3.542e-02,3.571e-02,3.531e-02,3.547e-02,3.562e-02,3.534e-02,3.556e-02,3.546e-02,3.543e-02,3.523e-02,3.572e-02,3.513e-02,3.486e-02,3.571e-02,3.551e-02,3.551e-02,3.583e-02,3.534e-02,3.529e-02,3.545e-02,3.543e-02,3.547e-02,3.546e-02,3.563e-02,3.575e-02,3.556e-02,3.559e-02,3.548e-02,3.518e-02,3.538e-02,3.501e-02,3.539e-02,3.528e-02,3.555e-02,3.536e-02,3.525e-02,3.527e-02,3.528e-02,3.537e-02,3.536e-02,3.542e-02,3.554e-02,3.541e-02,3.553e-02,3.530e-02,3.590e-02,3.539e-02,3.558e-02,3.597e-02,3.558e-02,3.555e-02,3.611e-02,3.547e-02,3.513e-02,3.552e-02,3.540e-02,3.537e-02,3.504e-02,3.573e-02,3.542e-02,3.547e-02,3.539e-02,3.535e-02,3.525e-02,3.530e-02,3.540e-02,3.539e-02]
8.00000e+04 4.03013e-02 4.03298e-02 2.542e-04 [4.011e-02,4.046e-02,4.042e-02,4.084e-02,4.021e-02,4.025e-02,4.035e-02,4.094e-02,4.037e-02,4.019e-02,4.038e-02,4.025e-02,4.017e-02,4.046e-02,4.056e-02,4.006e-02,4.115e-02,4.030e-02,4.038e-02,4.040e-02,4.071e-02,4.066e-02,4.002e-02,4.057e-02,4.067e-02,4.037e-02,4.009e-02,4.038e-02,4.037e-02,4.003e-02,3.987e-02,4.028e-02,4.034e-02,4.029e-02,3.996e-02,4.037e-02,4.039e-02,4.087e-02,4.022e-02,4.093e-02,4.071e-02,4.036e-02,4.052e-02,4.057e-02,4.058e-02,4.034e-02,4.020e-02,4.023e-02,4.023e-02,3.995e-02,4.031e-02,4.000e-02,4.050e-02,4.013e-02,4.047e-02,4.024e-02,4.038e-02,4.014e-02,4.018e-02,4.046e-02,3.989e-02,4.048e-02,4.057e-02,4.031e-02,4.009e-02,4.017e-02,4.042e-02,3.992e-02,4.060e-02,4.029e-02,4.043e-02,4.015e-02,4.029e-02,4.025e-02,4.024e-02,4.037e-02,4.015e-02,3.969e-02,4.024e-02,4.016e-02,4.020e-02,4.064e-02,4.087e-02,4.046e-02,4.046e-02,4.003e-02,4.056e-02,3.997e-02,4.081e-02,4.017e-02,4.043e-02,4.041e-02,4.025e-02,4.073e-02,4.012e-02,4.025e-02,4.008e-02,4.002e-02,4.050e-02,4.025e-02,4.004e-02,4.043e-02,4.035e-02,4.084e-02,4.033e-02,4.012e-02,4.061e-02,4.043e-02,4.035e-02,4.053e-02,4.037e-02,4.028e-02,4.058e-02,4.044e-02,4.055e-02,4.020e-02,4.052e-02,4.029e-02,4.048e-02,4.018e-02,4.017e-02,4.052e-02,4.049e-02,4.060e-02,4.039e-02,4.006e-02,4.060e-02,4.031e-02,4.031e-02,4.008e-02,4.008e-02,4.027e-02,4.002e-02,4.004e-02,4.024e-02,3.993e-02,4.023e-02,4.038e-02,4.010e-02,4.055e-02,4.014e-02,4.060e-02,4.031e-02,4.063e-02,4.051e-02,4.050e-02,4.059e-02,4.076e-02,4.002e-02,3.979e-02,4.003e-02,4.106e-02,4.036e-02,4.079e-02,4.049e-02,4.032e-02,4.023e-02,4.002e-02,4.021e-02,3.995e-02,4.061e-02,4.050e-02,4.019e-02,4.014e-02,4.023e-02,4.041e-02,4.020e-02,4.029e-02,4.003e-02,4.026e-02,4.023e-02,4.004e-02,4.079e-02,4.041e-02,4.030e-02,4.010e-02,4.011e-02,4.095e-02,4.005e-02,4.010e-02,4.059e-02,3.995e-02,3.999e-02,4.020e-02,4.002e-02,4.026e-02,4.046e-02,4.022e-02,4.046e-02,4.015e-02,4.088e-02,4.053e-02,4.019e-02,4.016e-02,4.013e-02,4.007e-02,4.015e-02,3.999e-02,4.018e-02,4.075e-02]
9.00000e+04 4.53389e-02 4.53555e-02 2.811e-04 [4.541e-02,4.558e-02,4.571e-02,4.589e-02,4.552e-02,4.558e-02,4.497e-02,4.557e-02,4.614e-02,4.555e-02,4.555e-02,4.562e-02,4.559e-02,4.539e-02,4.540e-02,4.564e-02,4.519e-02,4.531e-02,4.527e-02,4.544e-02,4.549e-02,4.491e-02,4.554e-02,4.592e-02,4.514e-02,4.562e-02,4.541e-02,4.567e-02,4.502e-02,4.490e-02,4.529e-02,4.534e-02,4.521e-02,4.529e-02,4.557e-02,4.572e-02,4.499e-02,4.529e-02,4.517e-02,4.525e-02,4.518e-02,4.477e-02,4.522e-02,4.567e-02,4.537e-02,4.543e-02,4.537e-02,4.511e-02,4.572e-02,4.534e-02,4.516e-02,4.545e-02,4.593e-02,4.535e-02,4.536e-02,4.500e-02,4.524e-02,4.520e-02,4.490e-02,4.493e-02,4.511e-02,4.530e-02,4.527e-02,4.549e-02,4.524e-02,4.517e-02,4.520e-02,4.548e-02,4.499e-02,4.487e-02,4.525e-02,4.535e-02,4.554e-02,4.528e-02,4.523e-02,4.533e-02,4.638e-02,4.523e-02,4.531e-02,4.521e-02,4.556e-02,4.529e-02,4.502e-02,4.517e-02,4.540e-02,4.607e-02,4.549e-02,4.486e-02,4.508e-02,4.552e-02,4.531e-02,4.528e-02,4.535e-02,4.557e-02,4.533e-02,4.534e-02,4.513e-02,4.542e-02,4.520e-02,4.566e-02,4.584e-02,4.571e-02,4.555e-02,4.519e-02,4.520e-02,4.501e-02,4.548e-02,4.491e-02,4.573e-02,4.571e-02,4.584e-02,4.569e-02,4.561e-02,4.526e-02,4.499e-02,4.519e-02,4.538e-02,4.580e-02,4.544e-02,4.555e-02,4.516e-02,4.542e-02,4.552e-02,4.477e-02,4.588e-02,4.538e-02,4.540e-02,4.519e-02,4.505e-02,4.523e-02,4.504e-02,4.568e-02,4.543e-02,4.495e-02,4.547e-02,4.514e-02,4.544e-02,4.548e-02,4.514e-02,4.519e-02,4.580e-02,4.527e-02,4.501e-02,4.540e-02,4.508e-02,4.525e-02,4.528e-02,4.537e-02,4.528e-02,4.547e-02,4.587e-02,4.532e-02,4.521e-02,4.509e-02,4.523e-02,4.487e-02,4.533e-02,4.555e-02,4.534e-02,4.483e-02,4.546e-02,4.512e-02,4.565e-02,4.508e-02,4.514e-02,4.496e-02,4.543e-02,4.562e-02,4.493e-02,4.548e-02,4.553e-02,4.566e-02,4.565e-02,4.547e-02,4.536e-02,4.519e-02,4.517e-02,4.565e-02,4.527e-02,4.521e-02,4.517e-02,4.510e-02,4.539e-02,4.574e-02,4.504e-02,4.576e-02,4.531e-02,4.543e-02,4.537e-02,4.639e-02,4.521e-02,4.498e-02,4.550e-02,4.564e-02,4.481e-02,4.538e-02,4.509e-02,4.523e-02,4.511e-02,4.554e-02]
1.00000e+05 5.02709e-02 5.02932e-02 2.932e-04 [4.967e-02,5.101e-02,5.032e-02,5.044e-02,5.060e-02,5.054e-02,5.062e-02,4.999e-02,5.039e-02,5.027e-02,5.059e-02,5.078e-02,5.027e-02,5.024e-02,5.062e-02,5.074e-02,4.996e-02,5.049e-02,5.018e-02,4.991e-02,5.002e-02,5.019e-02,5.010e-02,4.969e-02,5.023e-02,5.009e-02,5.049e-02,5.020e-02,5.018e-02,4.993e-02,5.038e-02,5.027e-02,4.985e-02,5.004e-02,5.020e-02,5.014e-02,5.023e-02,5.006e-02,5.017e-02,5.042e-02,5.015e-02,5.038e-02,5.056e-02,5.008e-02,5.011e-02,4.995e-02,4.983e-02,5.076e-02,5.041e-02,5.059e-02,5.045e-02,5.048e-02,5.023e-02,4.987e-02,5.049e-02,4.972e-02,5.002e-02,5.049e-02,5.005e-02,5.024e-02,5.036e-02,5.106e-02,5.057e-02,5.016e-02,5.041e-02,5.034e-02,5.052e-02,5.038e-02,4.988e-02,5.012e-02,5.039e-02,5.057e-02,5.014e-02,5.013e-02,5.114e-02,5.046e-02,5.010e-02,5.026e-02,5.091e-02,5.058e-02,5.014e-02,5.049e-02,5.026e-02,4.984e-02,5.051e-02,5.021e-02,4.967e-02,5.063e-02,5.056e-02,4.990e-02,5.053e-02,4.998e-02,5.017e-02,5.093e-02,5.081e-02,5.027e-02,5.040e-02,5.019e-02,5.040e-02,5.036e-02,5.040e-02,5.023e-02,5.039e-02,4.989e-02,4.983e-02,5.044e-02,5.033e-02,5.038e-02,5.012e-02,5.060e-02,5.020e-02,5.038e-02,5.016e-02,5.015e-02,5.120e-02,5.078e-02,5.101e-02,5.044e-02,5.045e-02,5.005e-02,5.058e-02,5.029e-02,5.029e-02,5.017e-02,5.025e-02,5.043e-02,5.091e-02,5.030e-02,5.033e-02,5.029e-02,5.012e-02,5.025e-02,5.023e-02,5.015e-02,5.018e-02,5.027e-02,5.061e-02,5.068e-02,5.050e-02,5.059e-02,5.021e-02,5.051e-02,5.046e-02,5.004e-02,5.017e-02,5.111e-02,5.006e-02,5.035e-02,5.033e-02,5.032e-02,4.987e-02,5.021e-02,5.026e-02,4.982e-02,5.007e-02,5.009e-02,4.949e-02,5.015e-02,5.054e-02,5.033e-02,5.039e-02,4.982e-02,5.046e-02,4.986e-02,4.997e-02,5.016e-02,5.029e-02,5.050e-02,5.000e-02,4.989e-02,5.003e-02,5.036e-02,5.005e-02,5.010e-02,5.016e-02,5.036e-02,5.066e-02,5.028e-02,4.996e-02,5.019e-02,5.037e-02,5.038e-02,5.011e-02,4.997e-02,5.038e-02,4.986e-02,5.058e-02,5.021e-02,5.045e-02,5.013e-02,5.009e-02,5.037e-02,5.076e-02,5.009e-02,4.997e-02,5.037e-02,5.084e-02,5.052e-02,5.010e-02,5.030e-02]
1.10000e+05 5.53184e-02 5.53518e-02 3.046e-04 [5.520e-02,5.526e-02,5.606e-02,5.487e-02,5.534e-02,5.498e-02,5.512e-02,5.513e-02,5.534e-02,5.486e-02,5.553e-02,5.555e-02,5.537e-02,5.580e-02,5.489e-02,5.505e-02,5.539e-02,5.560e-02,5.559e-02,5.528e-02,5.524e-02,5.521e-02,5.486e-02,5.517e-02,5.556e-02,5.573e-02,5.547e-02,5.509e-02,5.557e-02,5.474e-02,5.526e-02,5.535e-02,5.515e-02,5.523e-02,5.526e-02,5.532e-02,5.529e-02,5.519e-02,5.512e-02,5.532e-02,5.515e-02,5.479e-02,5.509e-02,5.477e-02,5.504e-02,5.578e-02,5.547e-02,5.617e-02,5.533e-02,5.538e-02,5.514e-02,5.534e-02,5.525e-02,5.526e-02,5.528e-02,5.562e-02,5.538e-02,5.516e-02,5.558e-02,5.503e-02,5.553e-02,5.503e-02,5.558e-02,5.551e-02,5.572e-02,5.532e-02,5.553e-02,5.541e-02,5.535e-02,5.544e-02,5.623e-02,5.523e-02,5.541e-02,5.581e-02,5.607e-02,5.500e-02,5.549e-02,5.530e-02,5.512e-02,5.542e-02,5.538e-02,5.547e-02,5.518e-02,5.555e-02,5.537e-02,5.555e-02,5.541e-02,5.507e-02,5.521e-02,5.537e-02,5.553e-02,5.563e-02,5.583e-02,5.496e-02,5.573e-02,5.564e-02,5.531e-02,5.588e-02,5.573e-02,5.596e-02,5.613e-02,5.566e-02,5.558e-02,5.581e-02,5.501e-02,5.523e-02,5.502e-02,5.512e-02,5.525e-02,5.547e-02,5.523e-02,5.557e-02,5.473e-02,5.546e-02,5.502e-02,5.515e-02,5.527e-02,5.509e-02,5.518e-02,5.509e-02,5.551e-02,5.537e-02,5.512e-02,5.507e-02,5.525e-02,5.525e-02,5.516e-02,5.554e-02,5.492e-02,5.525e-02,5.505e-02,5.541e-02,5.546e-02,5.507e-02,5.521e-02,5.557e-02,5.528e-02,5.513e-02,5.503e-02,5.553e-02,5.560e-02,5.506e-02,5.530e-02,5.542e-02,5.556e-02,5.465e-02,5.518e-02,5.492e-02,5.525e-02,5.538e-02,5.546e-02,5.541e-02,5.586e-02,5.538e-02,5.589e-02,5.568e-02,5.529e-02,5.542e-02,5.617e-02,5.569e-02,5.546e-02,5.546e-02,5.522e-02,5.474e-02,5.544e-02,5.591e-02,5.537e-02,5.531e-02,5.520e-02,5.501e-02,5.525e-02,5.575e-02,5.561e-02,5.523e-02,5.529e-02,5.565e-02,5.529e-02,5.543e-02,5.534e-02,5.521e-02,5.562e-02,5.482e-02,5.522e-02,5.556e-02,5.554e-02,5.548e-02,5.506e-02,5.515e-02,5.493e-02,5.505e-02,5.584e-02,5.505e-02,5.505e-02,5.532e-02,5.489e-02,5.517e-02,5.599e-02,5.495e-02,5.609e-02,5.593e-02]
1.20000e+05 6.02407e-02 6.02933e-02 4.725e-04 [6.021e-02,6.062e-02,6.089e-02,6.088e-02,6.031e-02,6.077e-02,6.020e-02,6.002e-02,6.030e-02,6.023e-02,6.014e-02,6.017e-02,6.066e-02,6.057e-02,6.062e-02,6.030e-02,6.005e-02,6.015e-02,6.013e-02,6.046e-02,6.085e-02,6.045e-02,6.043e-02,5.981e-02,6.006e-02,6.011e-02,6.047e-02,6.005e-02,5.971e-02,6.486e-02,6.019e-02,6.044e-02,6.003e-02,6.059e-02,5.987e-02,6.076e-02,6.003e-02,5.970e-02,6.081e-02,6.038e-02,6.001e-02,5.999e-02,6.014e-02,6.058e-02,6.020e-02,5.990e-02,6.039e-02,6.006e-02,5.966e-02,6.080e-02,5.993e-02,6.023e-02,6.015e-02,6.024e-02,5.971e-02,6.042e-02,5.987e-02,6.025e-02,6.143e-02,5.973e-02,6.032e-02,6.008e-02,6.007e-02,6.043e-02,6.102e-02,6.001e-02,6.114e-02,6.032e-02,6.011e-02,5.990e-02,6.022e-02,6.030e-02,6.020e-02,6.056e-02,6.092e-02,5.986e-02,6.053e-02,6.091e-02,5.984e-02,6.043e-02,6.021e-02,6.005e-02,6.040e-02,6.021e-02,5.989e-02,6.042e-02,6.057e-02,6.032e-02,6.047e-02,6.042e-02,6.082e-02,6.056e-02,6.009e-02,6.024e-02,6.035e-02,6.051e-02,6.048e-02,6.021e-02,6.026e-02,6.004e-02,5.982e-02,6.067e-02,6.002e-02,6.048e-02,6.033e-02,6.095e-02,5.990e-02,5.975e-02,6.003e-02,5.966e-02,6.025e-02,5.984e-02,6.087e-02,6.049e-02,6.030e-02,6.020e-02,6.097e-02,6.047e-02,5.975e-02,6.011e-02,6.027e-02,6.054e-02,6.054e-02,6.040e-02,6.042e-02,6.048e-02,6.091e-02,6.029e-02,6.044e-02,6.005e-02,6.020e-02,6.041e-02,6.027e-02,6.007e-02,6.032e-02,6.005e-02,6.018e-02,5.985e-02,6.032e-02,5.989e-02,5.998e-02,5.981e-02,5.968e-02,6.031e-02,6.038e-02,6.087e-02,6.016e-02,6.045e-02,6.050e-02,6.004e-02,6.028e-02,6.018e-02,6.012e-02,6.041e-02,6.001e-02,6.059e-02,5.976e-02,6.083e-02,6.042e-02,6.006e-02,6.025e-02,6.061e-02,5.985e-02,5.988e-02,6.004e-02,6.006e-02,5.996e-02,5.998e-02,6.070e-02,6.057e-02,6.066e-02,6.004e-02,6.076e-02,6.014e-02,5.974e-02,5.986e-02,6.030e-02,6.050e-02,5.983e-02,6.005e-02,6.107e-02,6.040e-02,6.039e-02,5.992e-02,5.967e-02,6.019e-02,6.006e-02,6.093e-02,5.979e-02,5.999e-02,6.000e-02,6.041e-02,5.999e-02,5.978e-02,5.975e-02,6.024e-02,6.126e-02,6.026e-02,6.037e-02,6.015e-02]
1.30000e+05 6.49810e-02 6.50121e-02 5.113e-04 [6.508e-02,6.508e-02,6.533e-02,6.526e-02,6.454e-02,6.481e-02,6.478e-02,6.501e-02,6.520e-02,6.509e-02,6.522e-02,6.486e-02,6.511e-02,6.505e-02,6.501e-02,6.492e-02,6.482e-02,6.476e-02,6.461e-02,6.506e-02,6.502e-02,6.510e-02,6.499e-02,6.495e-02,6.419e-02,6.517e-02,6.465e-02,6.519e-02,6.448e-02,6.557e-02,6.581e-02,6.534e-02,6.522e-02,6.486e-02,6.496e-02,6.466e-02,6.464e-02,6.515e-02,6.510e-02,6.512e-02,6.463e-02,6.494e-02,6.484e-02,6.495e-02,6.496e-02,6.478e-02,6.498e-02,6.476e-02,6.500e-02,6.488e-02,6.485e-02,6.488e-02,6.513e-02,6.490e-02,6.485e-02,6.479e-02,6.470e-02,6.510e-02,6.502e-02,6.488e-02,6.492e-02,6.553e-02,6.488e-02,6.543e-02,6.444e-02,6.515e-02,6.489e-02,6.514e-02,6.473e-02,6.570e-02,6.454e-02,6.557e-02,6.481e-02,6.452e-02,6.497e-02,6.475e-02,6.533e-02,6.486e-02,6.556e-02,6.508e-02,6.502e-02,6.490e-02,6.489e-02,6.472e-02,6.476e-02,6.506e-02,6.519e-02,6.470e-02,6.495e-02,6.460e-02,6.477e-02,6.471e-02,6.538e-02,6.447e-02,6.506e-02,6.531e-02,6.528e-02,6.541e-02,6.524e-02,6.485e-02,6.492e-02,6.493e-02,6.450e-02,6.501e-02,6.489e-02,6.499e-02,6.485e-02,6.506e-02,6.474e-02,6.487e-02,6.494e-02,6.504e-02,6.520e-02,6.444e-02,6.507e-02,6.512e-02,6.491e-02,6.520e-02,6.485e-02,6.492e-02,6.526e-02,6.524e-02,6.441e-02,6.466e-02,6.549e-02,6.526e-02,6.539e-02,6.519e-02,6.529e-02,6.474e-02,6.496e-02,6.603e-02,6.597e-02,6.513e-02,6.515e-02,6.527e-02,6.514e-02,6.520e-02,6.531e-02,6.555e-02,6.521e-02,6.569e-02,6.500e-02,6.453e-02,6.420e-02,6.441e-02,6.446e-02,6.510e-02,6.466e-02,6.438e-02,6.482e-02,6.498e-02,6.482e-02,6.525e-02,6.500e-02,6.526e-02,6.512e-02,6.528e-02,6.526e-02,6.497e-02,6.462e-02,6.495e-02,6.509e-02,6.518e-02,6.543e-02,6.445e-02,6.476e-02,6.571e-02,6.498e-02,6.490e-02,6.399e-02,6.508e-02,7.068e-02,6.483e-02,6.458e-02,6.510e-02,6.439e-02,6.450e-02,6.487e-02,6.476e-02,6.523e-02,6.480e-02,6.510e-02,6.542e-02,6.534e-02,6.494e-02,6.448e-02,6.502e-02,6.506e-02,6.516e-02,6.534e-02,6.504e-02,6.485e-02,6.489e-02,6.461e-02,6.501e-02,6.478e-02,6.487e-02,6.524e-02,6.521e-02]
1.40000e+05 6.98667e-02 6.99217e-02 3.345e-04 [6.985e-02,7.040e-02,6.996e-02,7.013e-02,7.023e-02,6.988e-02,7.009e-02,6.998e-02,7.027e-02,7.052e-02,7.053e-02,6.953e-02,7.017e-02,6.977e-02,6.989e-02,6.986e-02,7.007e-02,6.929e-02,6.976e-02,7.012e-02,7.015e-02,6.983e-02,6.967e-02,6.977e-02,6.963e-02,6.964e-02,7.008e-02,6.962e-02,6.965e-02,6.983e-02,7.059e-02,6.983e-02,7.028e-02,6.943e-02,7.038e-02,6.985e-02,7.006e-02,6.992e-02,7.021e-02,6.991e-02,6.979e-02,6.975e-02,6.996e-02,7.044e-02,6.999e-02,6.970e-02,7.067e-02,6.984e-02,6.946e-02,7.037e-02,7.025e-02,6.985e-02,6.974e-02,6.995e-02,6.947e-02,6.933e-02,6.967e-02,7.055e-02,6.946e-02,6.964e-02,6.966e-02,6.964e-02,7.016e-02,6.970e-02,6.997e-02,6.954e-02,6.966e-02,7.015e-02,7.054e-02,6.969e-02,6.986e-02,7.021e-02,6.968e-02,7.015e-02,7.043e-02,7.046e-02,6.977e-02,7.000e-02,7.065e-02,6.945e-02,7.020e-02,6.948e-02,7.041e-02,7.023e-02,7.055e-02,6.958e-02,7.088e-02,6.945e-02,6.979e-02,6.961e-02,6.962e-02,7.000e-02,6.973e-02,6.948e-02,6.956e-02,6.945e-02,6.992e-02,7.003e-02,6.972e-02,7.009e-02,7.023e-02,6.930e-02,6.974e-02,6.945e-02,6.959e-02,7.001e-02,7.015e-02,6.978e-02,6.981e-02,6.995e-02,6.966e-02,7.001e-02,7.038e-02,6.975e-02,6.953e-02,7.001e-02,6.981e-02,6.943e-02,7.018e-02,7.007e-02,6.970e-02,7.021e-02,7.035e-02,6.981e-02,6.987e-02,7.007e-02,6.979e-02,6.982e-02,6.940e-02,7.054e-02,7.015e-02,7.007e-02,6.963e-02,6.984e-02,7.009e-02,6.979e-02,6.947e-02,6.973e-02,7.039e-02,7.048e-02,6.978e-02,6.984e-02,7.048e-02,6.956e-02,6.964e-02,7.020e-02,6.982e-02,6.985e-02,7.021e-02,7.007e-02,6.991e-02,6.914e-02,6.953e-02,7.013e-02,6.995e-02,6.985e-02,7.029e-02,6.993e-02,6.945e-02,7.018e-02,7.035e-02,7.021e-02,6.986e-02,6.970e-02,7.016e-02,7.016e-02,6.990e-02,6.949e-02,6.982e-02,6.981e-02,7.015e-02,6.969e-02,6.972e-02,6.989e-02,7.045e-02,6.992e-02,7.038e-02,6.946e-02,6.975e-02,7.018e-02,6.989e-02,7.014e-02,6.940e-02,6.949e-02,7.069e-02,7.024e-02,6.991e-02,6.977e-02,6.931e-02,7.035e-02,6.994e-02,6.971e-02,7.064e-02,7.024e-02,6.965e-02,6.973e-02,6.995e-02,6.960e-02,6.967e-02,6.944e-02]


==> figures/evaluation/circuit_decoding_latency_T_linear_scale/data_stream.txt <==
<noisy_measurements> <median_latency> <average_latency> <stddev_latency> <sample_latency>
2.00000e+01 1.86147e-04 2.03790e-04 6.633e-05 [1.402e-04,3.494e-04,1.668e-04,3.597e-04,2.900e-04,2.249e-04,3.295e-04,1.727e-04,2.309e-04,1.814e-04,1.845e-04,3.299e-04,2.653e-04,1.718e-04,2.460e-04,1.656e-04,1.655e-04,1.495e-04,1.908e-04,1.446e-04,2.401e-04,1.499e-04,1.637e-04,1.880e-04,1.699e-04,2.986e-04,1.192e-04,2.134e-04,1.818e-04,1.993e-04,3.717e-04,1.541e-04,1.150e-04,1.916e-04,2.665e-04,1.431e-04,2.241e-04,1.707e-04,1.409e-04,2.129e-04,1.611e-04,3.023e-04,2.215e-04,3.760e-04,1.289e-04,1.372e-04,1.657e-04,2.156e-04,2.401e-04,1.506e-04,1.505e-04,1.949e-04,1.870e-04,2.437e-04,2.143e-04,1.858e-04,1.334e-04,1.403e-04,3.181e-04,2.713e-04,1.528e-04,3.472e-04,1.547e-04,2.386e-04,1.327e-04,1.557e-04,1.418e-04,1.522e-04,1.959e-04,2.425e-04,3.495e-04,1.669e-04,1.379e-04,1.234e-04,2.120e-04,2.972e-04,1.212e-04,1.381e-04,1.590e-04,2.495e-04,1.309e-04,2.872e-04,2.191e-04,1.387e-04,2.469e-04,1.690e-04,1.681e-04,1.571e-04,1.466e-04,3.183e-04,3.360e-04,2.744e-04,4.178e-04,1.372e-04,2.281e-04,1.833e-04,1.463e-04,2.356e-04,1.985e-04,1.914e-04,1.610e-04,1.705e-04,1.929e-04,1.171e-04,1.067e-04,1.460e-04,2.047e-04,2.172e-04,1.935e-04,1.570e-04,1.904e-04,2.116e-04,3.279e-04,1.753e-04,1.676e-04,1.403e-04,1.794e-04,1.553e-04,1.311e-04,1.515e-04,3.399e-04,2.408e-04,3.525e-04,3.029e-04,1.798e-04,1.819e-04,2.315e-04,1.929e-04,1.594e-04,1.848e-04,1.722e-04,3.371e-04,1.976e-04,1.768e-04,1.342e-04,2.117e-04,2.917e-04,2.198e-04,1.186e-04,1.776e-04,2.815e-04,1.780e-04,1.804e-04,2.462e-04,1.674e-04,2.125e-04,2.336e-04,2.017e-04,1.584e-04,1.557e-04,2.037e-04,3.422e-04,3.109e-04,2.674e-04,1.659e-04,2.630e-04,1.172e-04,2.125e-04,2.018e-04,1.441e-04,1.507e-04,1.427e-04,1.886e-04,2.410e-04,1.255e-04,1.927e-04,1.669e-04,1.874e-04,1.723e-04,2.636e-04,1.553e-04,1.918e-04,1.658e-04,1.256e-04,1.479e-04,1.702e-04,1.407e-04,1.534e-04,1.635e-04,2.903e-04,1.182e-04,2.950e-04,2.558e-04,3.752e-04,3.636e-04,1.971e-04,1.731e-04,2.158e-04,1.929e-04,1.147e-04,1.865e-04,2.580e-04,1.664e-04,1.354e-04,2.109e-04,3.257e-04,2.148e-04,1.657e-04,1.375e-04,2.634e-04]
1.00000e+04 7.16286e-04 7.30358e-04 1.393e-04 [8.185e-04,8.789e-04,9.852e-04,7.537e-04,7.728e-04,7.574e-04,6.695e-04,7.958e-04,7.494e-04,5.106e-04,8.817e-04,5.818e-04,6.514e-04,8.042e-04,6.053e-04,7.555e-04,7.022e-04,8.691e-04,8.728e-04,1.136e-03,4.191e-04,6.771e-04,6.557e-04,7.415e-04,6.874e-04,7.281e-04,1.028e-03,6.569e-04,8.126e-04,6.530e-04,9.527e-04,6.918e-04,1.017e-03,5.840e-04,4.761e-04,7.817e-04,4.782e-04,6.957e-04,8.451e-04,6.310e-04,9.386e-04,8.695e-04,6.823e-04,6.301e-04,6.702e-04,7.446e-04,5.589e-04,6.256e-04,6.790e-04,8.448e-04,5.140e-04,5.780e-04,7.175e-04,6.116e-04,5.244e-04,1.088e-03,5.361e-04,7.120e-04,7.682e-04,7.874e-04,9.006e-04,1.032e-03,8.491e-04,9.131e-04,6.801e-04,8.086e-04,5.350e-04,6.966e-04,7.394e-04,1.022e-03,8.351e-04,7.378e-04,7.402e-04,7.006e-04,5.263e-04,6.601e-04,6.415e-04,8.921e-04,9.074e-04,8.649e-04,5.473e-04,5.361e-04,7.030e-04,7.049e-04,5.505e-04,7.197e-04,7.134e-04,6.877e-04,5.989e-04,7.808e-04,9.045e-04,5.276e-04,5.251e-04,7.006e-04,7.151e-04,6.496e-04,6.554e-04,7.499e-04,6.658e-04,8.058e-04,6.497e-04,8.903e-04,9.038e-04,5.343e-04,9.256e-04,6.388e-04,7.466e-04,8.698e-04,8.456e-04,8.102e-04,7.749e-04,9.833e-04,5.541e-04,4.901e-04,7.762e-04,6.006e-04,8.413e-04,6.313e-04,5.952e-04,7.677e-04,7.680e-04,9.199e-04,7.192e-04,6.120e-04,6.413e-04,7.705e-04,5.886e-04,7.264e-04,5.894e-04,6.875e-04,8.067e-04,5.787e-04,7.229e-04,6.190e-04,6.511e-04,6.815e-04,9.215e-04,6.700e-04,9.008e-04,8.586e-04,1.015e-03,6.021e-04,8.145e-04,8.700e-04,5.957e-04,7.140e-04,8.060e-04,6.293e-04,1.072e-03,6.838e-04,8.015e-04,8.451e-04,8.007e-04,8.426e-04,6.752e-04,8.668e-04,5.419e-04,8.429e-04,8.779e-04,8.050e-04,7.394e-04,7.522e-04,5.775e-04,7.351e-04,8.807e-04,6.661e-04,6.075e-04,8.928e-04,5.658e-04,6.570e-04,7.984e-04,5.827e-04,4.444e-04,7.255e-04,7.887e-04,8.375e-04,9.247e-04,6.556e-04,6.447e-04,5.871e-04,4.769e-04,9.400e-04,5.790e-04,6.082e-04,8.472e-04,8.131e-04,8.879e-04,7.945e-04,4.660e-04,6.835e-04,9.844e-04,6.366e-04,6.553e-04,5.326e-04,6.477e-04,8.073e-04,7.080e-04,6.170e-04,6.917e-04,6.964e-04]
2.00000e+04 7.23171e-04 7.32555e-04 1.213e-04 [7.231e-04,9.532e-04,5.937e-04,5.897e-04,8.140e-04,7.790e-04,7.523e-04,7.023e-04,7.239e-04,7.691e-04,6.155e-04,7.673e-04,5.886e-04,7.081e-04,6.293e-04,7.065e-04,7.858e-04,8.711e-04,5.816e-04,5.579e-04,9.432e-04,7.692e-04,9.500e-04,7.996e-04,6.798e-04,6.145e-04,7.449e-04,5.849e-04,9.829e-04,8.904e-04,6.664e-04,8.718e-04,5.541e-04,7.582e-04,5.269e-04,7.804e-04,9.289e-04,9.585e-04,8.152e-04,6.969e-04,6.025e-04,7.411e-04,7.196e-04,5.844e-04,7.986e-04,8.972e-04,7.379e-04,9.133e-04,6.861e-04,8.140e-04,9.630e-04,7.874e-04,8.984e-04,8.779e-04,6.657e-04,6.482e-04,5.152e-04,7.865e-04,8.063e-04,9.230e-04,6.581e-04,7.422e-04,8.236e-04,8.403e-04,8.009e-04,8.326e-04,7.233e-04,7.316e-04,6.094e-04,1.000e-03,7.200e-04,6.117e-04,6.868e-04,8.015e-04,6.878e-04,6.837e-04,8.569e-04,7.341e-04,6.052e-04,6.500e-04,6.722e-04,6.222e-04,8.304e-04,8.556e-04,6.059e-04,7.371e-04,8.850e-04,6.085e-04,7.124e-04,7.123e-04,7.303e-04,7.849e-04,8.058e-04,7.909e-04,7.226e-04,6.461e-04,8.856e-04,8.545e-04,6.469e-04,5.864e-04,5.619e-04,7.602e-04,7.242e-04,7.014e-04,6.094e-04,6.733e-04,7.305e-04,7.212e-04,6.229e-04,6.300e-04,7.108e-04,8.915e-04,5.885e-04,8.464e-04,6.531e-04,6.670e-04,5.870e-04,7.453e-04,9.074e-04,7.350e-04,4.762e-04,5.609e-04,4.771e-04,7.689e-04,7.250e-04,9.489e-04,8.093e-04,5.388e-04,6.489e-04,6.441e-04,9.631e-04,9.048e-04,8.060e-04,6.627e-04,5.513e-04,8.239e-04,7.118e-04,6.794e-04,6.114e-04,7.854e-04,6.108e-04,8.869e-04,6.777e-04,9.921e-04,8.907e-04,8.367e-04,7.972e-04,6.702e-04,6.039e-04,5.899e-04,7.811e-04,6.541e-04,6.586e-04,5.828e-04,7.826e-04,6.966e-04,6.962e-04,7.934e-04,9.749e-04,6.606e-04,7.038e-04,5.859e-04,6.843e-04,7.073e-04,7.336e-04,7.626e-04,8.236e-04,5.963e-04,7.562e-04,6.256e-04,6.343e-04,7.653e-04,5.104e-04,6.851e-04,6.208e-04,6.508e-04,1.092e-03,6.449e-04,7.652e-04,5.861e-04,9.694e-04,7.536e-04,6.892e-04,5.990e-04,9.433e-04,5.488e-04,9.081e-04,6.204e-04,8.939e-04,7.578e-04,7.684e-04,8.363e-04,6.759e-04,5.913e-04,5.623e-04,7.228e-04,9.222e-04,5.471e-04,8.153e-04,8.598e-04]
3.00000e+04 7.32607e-04 7.26336e-04 1.179e-04 [9.812e-04,6.299e-04,7.406e-04,8.096e-04,6.739e-04,7.735e-04,7.378e-04,7.463e-04,7.396e-04,7.341e-04,9.423e-04,7.822e-04,6.831e-04,5.422e-04,6.889e-04,7.713e-04,8.063e-04,7.192e-04,5.556e-04,8.467e-04,7.578e-04,7.448e-04,7.063e-04,9.001e-04,8.002e-04,7.679e-04,7.033e-04,6.119e-04,7.396e-04,7.832e-04,8.052e-04,6.373e-04,6.866e-04,6.689e-04,6.968e-04,5.616e-04,8.007e-04,8.616e-04,8.814e-04,4.841e-04,6.344e-04,8.045e-04,6.674e-04,6.698e-04,6.890e-04,5.062e-04,5.390e-04,6.829e-04,7.846e-04,8.973e-04,1.074e-03,9.115e-04,7.637e-04,7.370e-04,8.814e-04,8.278e-04,6.888e-04,7.227e-04,5.987e-04,5.880e-04,5.859e-04,9.139e-04,4.191e-04,6.808e-04,5.376e-04,8.065e-04,8.692e-04,7.063e-04,8.297e-04,7.489e-04,6.381e-04,7.735e-04,7.225e-04,8.003e-04,7.924e-04,5.839e-04,6.267e-04,6.272e-04,6.005e-04,6.309e-04,6.757e-04,7.949e-04,8.274e-04,6.822e-04,7.039e-04,7.431e-04,7.046e-04,5.761e-04,7.917e-04,5.585e-04,4.977e-04,8.779e-04,8.141e-04,6.422e-04,8.023e-04,6.365e-04,8.267e-04,8.946e-04,7.812e-04,6.982e-04,5.539e-04,8.675e-04,8.945e-04,6.400e-04,8.807e-04,7.343e-04,7.421e-04,7.315e-04,6.762e-04,7.861e-04,6.687e-04,8.033e-04,6.327e-04,6.505e-04,6.497e-04,6.757e-04,7.945e-04,8.215e-04,7.357e-04,9.475e-04,5.508e-04,5.926e-04,8.039e-04,9.032e-04,7.699e-04,7.524e-04,5.599e-04,8.474e-04,9.200e-04,6.048e-04,7.337e-04,5.925e-04,8.939e-04,6.939e-04,5.282e-04,6.750e-04,5.780e-04,7.795e-04,7.815e-04,6.899e-04,1.087e-03,1.015e-03,7.459e-04,6.191e-04,8.133e-04,5.529e-04,5.879e-04,7.005e-04,6.602e-04,6.720e-04,7.509e-04,7.253e-04,8.059e-04,4.495e-04,7.252e-04,7.397e-04,7.278e-04,7.783e-04,7.449e-04,5.647e-04,7.221e-04,6.935e-04,8.150e-04,6.760e-04,6.684e-04,7.271e-04,8.470e-04,6.392e-04,8.504e-04,7.749e-04,6.028e-04,6.357e-04,5.132e-04,9.669e-04,7.809e-04,7.631e-04,7.247e-04,5.638e-04,7.491e-04,6.543e-04,4.688e-04,6.369e-04,6.498e-04,6.899e-04,7.124e-04,6.868e-04,5.897e-04,7.575e-04,8.496e-04,7.693e-04,7.720e-04,5.741e-04,9.196e-04,7.186e-04,1.069e-03,7.589e-04,7.730e-04,7.595e-04,7.836e-04,7.613e-04]
4.00000e+04 7.42164e-04 7.45554e-04 1.279e-04 [9.903e-04,7.048e-04,7.710e-04,9.340e-04,6.424e-04,5.785e-04,8.441e-04,6.214e-04,7.420e-04,7.739e-04,1.034e-03,8.256e-04,5.744e-04,6.350e-04,7.619e-04,6.119e-04,6.079e-04,6.288e-04,7.718e-04,7.685e-04,6.993e-04,6.590e-04,7.514e-04,8.246e-04,7.435e-04,7.243e-04,6.897e-04,6.778e-04,7.750e-04,7.435e-04,1.003e-03,7.507e-04,8.951e-04,9.750e-04,7.919e-04,6.341e-04,5.281e-04,4.875e-04,9.693e-04,8.167e-04,7.403e-04,6.158e-04,6.890e-04,5.869e-04,8.767e-04,7.558e-04,7.887e-04,5.231e-04,7.106e-04,6.166e-04,5.892e-04,7.777e-04,7.215e-04,6.348e-04,8.202e-04,6.532e-04,8.337e-04,9.985e-04,9.239e-04,6.459e-04,6.896e-04,5.522e-04,6.465e-04,9.286e-04,9.308e-04,6.770e-04,8.668e-04,7.430e-04,7.240e-04,6.921e-04,7.317e-04,7.281e-04,7.450e-04,7.487e-04,1.025e-03,7.277e-04,6.312e-04,7.440e-04,5.540e-04,8.818e-04,7.488e-04,7.028e-04,7.659e-04,8.510e-04,7.482e-04,9.151e-04,7.826e-04,7.689e-04,6.366e-04,7.235e-04,5.052e-04,8.597e-04,6.015e-04,8.534e-04,7.100e-04,5.260e-04,7.405e-04,7.447e-04,8.686e-04,7.355e-04,8.291e-04,6.280e-04,7.961e-04,7.423e-04,7.583e-04,6.181e-04,6.595e-04,8.170e-04,6.965e-04,7.110e-04,5.304e-04,8.222e-04,8.696e-04,5.530e-04,6.554e-04,7.266e-04,8.789e-04,7.338e-04,9.159e-04,7.926e-04,7.346e-04,7.671e-04,9.673e-04,6.702e-04,8.654e-04,8.994e-04,8.517e-04,8.343e-04,5.996e-04,6.500e-04,7.593e-04,6.828e-04,6.205e-04,5.869e-04,5.776e-04,7.519e-04,7.556e-04,9.010e-04,7.096e-04,7.085e-04,8.648e-04,8.774e-04,5.053e-04,5.290e-04,7.284e-04,6.906e-04,7.335e-04,6.855e-04,7.809e-04,8.846e-04,8.627e-04,9.121e-04,1.043e-03,9.748e-04,8.059e-04,6.863e-04,8.533e-04,6.570e-04,8.114e-04,9.861e-04,5.360e-04,7.008e-04,7.585e-04,7.261e-04,6.375e-04,7.956e-04,5.021e-04,5.659e-04,7.344e-04,7.805e-04,5.857e-04,7.080e-04,9.186e-04,8.705e-04,7.232e-04,5.811e-04,7.350e-04,1.094e-03,5.913e-04,9.348e-04,6.098e-04,5.489e-04,8.831e-04,7.375e-04,7.428e-04,1.002e-03,7.006e-04,4.775e-04,7.565e-04,7.921e-04,6.932e-04,9.471e-04,5.975e-04,9.904e-04,5.747e-04,8.422e-04,7.433e-04,5.681e-04,8.533e-04,8.505e-04]
5.00000e+04 7.37221e-04 7.49553e-04 1.276e-04 [8.447e-04,1.170e-03,1.115e-03,8.739e-04,9.507e-04,6.306e-04,7.234e-04,7.760e-04,7.859e-04,6.034e-04,6.445e-04,9.169e-04,8.995e-04,6.228e-04,8.084e-04,5.568e-04,7.129e-04,6.785e-04,7.533e-04,8.155e-04,7.762e-04,9.160e-04,7.809e-04,6.519e-04,5.626e-04,6.989e-04,8.977e-04,6.557e-04,8.850e-04,7.288e-04,8.223e-04,6.396e-04,7.232e-04,8.635e-04,8.473e-04,8.501e-04,6.546e-04,8.249e-04,7.339e-04,7.371e-04,6.244e-04,4.602e-04,7.569e-04,7.123e-04,8.216e-04,1.021e-03,5.715e-04,9.227e-04,8.202e-04,5.812e-04,9.554e-04,7.884e-04,7.920e-04,7.559e-04,7.456e-04,7.776e-04,8.570e-04,1.040e-03,8.429e-04,6.067e-04,8.870e-04,7.773e-04,7.178e-04,1.007e-03,8.208e-04,7.519e-04,6.884e-04,7.775e-04,6.191e-04,5.378e-04,6.894e-04,5.888e-04,6.637e-04,6.780e-04,6.033e-04,6.252e-04,5.705e-04,6.815e-04,8.256e-04,6.509e-04,8.528e-04,6.618e-04,8.167e-04,8.712e-04,7.905e-04,7.040e-04,5.250e-04,7.303e-04,6.133e-04,6.487e-04,7.212e-04,8.049e-04,8.603e-04,6.759e-04,6.278e-04,6.523e-04,8.955e-04,6.080e-04,6.349e-04,7.663e-04,7.373e-04,7.351e-04,8.552e-04,5.603e-04,6.639e-04,9.956e-04,8.752e-04,9.842e-04,7.372e-04,9.223e-04,8.713e-04,7.008e-04,9.488e-04,8.455e-04,7.094e-04,8.703e-04,6.702e-04,7.749e-04,6.773e-04,8.485e-04,8.361e-04,7.547e-04,9.121e-04,8.469e-04,6.669e-04,7.018e-04,7.254e-04,5.696e-04,7.786e-04,6.885e-04,8.347e-04,7.208e-04,6.808e-04,7.247e-04,5.600e-04,8.266e-04,8.004e-04,6.134e-04,8.634e-04,6.097e-04,8.327e-04,5.344e-04,8.096e-04,8.987e-04,7.915e-04,6.749e-04,6.653e-04,7.920e-04,7.367e-04,6.055e-04,6.309e-04,6.855e-04,8.120e-04,6.550e-04,7.677e-04,6.690e-04,8.764e-04,7.211e-04,7.285e-04,5.946e-04,7.418e-04,5.898e-04,5.618e-04,7.171e-04,6.926e-04,6.380e-04,8.400e-04,5.538e-04,6.504e-04,7.466e-04,8.712e-04,7.529e-04,7.463e-04,5.275e-04,9.472e-04,1.021e-03,6.303e-04,6.039e-04,9.146e-04,7.924e-04,9.731e-04,7.873e-04,8.582e-04,6.456e-04,7.837e-04,9.902e-04,8.624e-04,9.725e-04,5.780e-04,5.789e-04,6.195e-04,9.060e-04,5.639e-04,8.998e-04,6.994e-04,6.585e-04,6.543e-04,4.679e-04,8.487e-04,6.348e-04]
6.00000e+04 7.53522e-04 7.44976e-04 1.202e-04 [7.050e-04,7.775e-04,7.785e-04,5.980e-04,6.275e-04,5.251e-04,5.736e-04,7.951e-04,8.193e-04,5.573e-04,6.816e-04,7.958e-04,7.127e-04,6.108e-04,6.333e-04,4.839e-04,6.623e-04,5.811e-04,8.577e-04,7.265e-04,7.774e-04,6.190e-04,8.557e-04,6.404e-04,7.985e-04,8.883e-04,6.423e-04,5.415e-04,8.059e-04,8.688e-04,6.584e-04,1.020e-03,5.823e-04,8.555e-04,6.121e-04,7.169e-04,9.052e-04,7.862e-04,6.628e-04,7.197e-04,5.826e-04,8.209e-04,9.043e-04,8.006e-04,6.591e-04,8.221e-04,6.307e-04,8.057e-04,8.374e-04,5.462e-04,5.812e-04,8.258e-04,8.156e-04,6.114e-04,7.205e-04,7.552e-04,8.546e-04,5.737e-04,7.349e-04,6.061e-04,7.748e-04,7.837e-04,8.622e-04,6.483e-04,6.089e-04,5.215e-04,9.314e-04,8.535e-04,8.048e-04,7.608e-04,8.534e-04,8.632e-04,8.361e-04,5.682e-04,6.646e-04,7.891e-04,7.094e-04,7.582e-04,8.589e-04,7.069e-04,6.171e-04,7.360e-04,7.112e-04,9.008e-04,6.985e-04,7.306e-04,9.141e-04,8.945e-04,6.336e-04,7.577e-04,8.349e-04,7.631e-04,6.726e-04,7.299e-04,7.674e-04,7.932e-04,7.554e-04,7.058e-04,7.904e-04,9.747e-04,8.155e-04,5.383e-04,7.860e-04,6.459e-04,7.197e-04,6.449e-04,6.438e-04,1.060e-03,7.553e-04,6.086e-04,7.666e-04,8.547e-04,6.877e-04,8.806e-04,7.412e-04,8.402e-04,6.657e-04,8.951e-04,7.356e-04,6.003e-04,8.313e-04,7.261e-04,7.985e-04,7.421e-04,6.089e-04,8.634e-04,7.967e-04,8.650e-04,7.259e-04,7.628e-04,9.393e-04,6.675e-04,7.630e-04,4.711e-04,7.995e-04,6.086e-04,6.991e-04,7.047e-04,6.974e-04,7.811e-04,8.318e-04,5.955e-04,7.361e-04,7.770e-04,7.977e-04,5.972e-04,7.599e-04,6.866e-04,9.533e-04,6.815e-04,8.266e-04,9.909e-04,1.042e-03,6.091e-04,6.291e-04,7.666e-04,8.773e-04,6.096e-04,7.812e-04,7.850e-04,7.751e-04,6.436e-04,7.611e-04,9.353e-04,6.345e-04,5.764e-04,7.546e-04,1.064e-03,7.341e-04,7.175e-04,6.884e-04,1.050e-03,7.695e-04,6.393e-04,7.034e-04,8.966e-04,8.969e-04,8.519e-04,5.706e-04,7.593e-04,6.778e-04,6.683e-04,7.762e-04,7.782e-04,8.992e-04,7.524e-04,6.594e-04,8.431e-04,9.862e-04,7.267e-04,7.078e-04,6.706e-04,7.636e-04,6.222e-04,1.022e-03,5.131e-04,5.435e-04,7.365e-04,6.738e-04,9.937e-04]
7.00000e+04 7.43273e-04 7.50873e-04 1.417e-04 [6.316e-04,7.286e-04,6.061e-04,7.599e-04,9.801e-04,8.462e-04,4.279e-04,8.716e-04,7.388e-04,6.371e-04,5.278e-04,8.585e-04,8.015e-04,6.165e-04,6.260e-04,7.323e-04,6.672e-04,5.163e-04,6.498e-04,6.584e-04,1.276e-03,7.422e-04,7.534e-04,7.996e-04,6.811e-04,8.689e-04,7.253e-04,5.073e-04,1.006e-03,6.542e-04,8.396e-04,6.603e-04,9.839e-04,5.668e-04,6.343e-04,5.578e-04,7.223e-04,7.878e-04,8.359e-04,6.247e-04,9.530e-04,8.266e-04,8.206e-04,9.034e-04,6.993e-04,7.281e-04,9.588e-04,7.760e-04,8.753e-04,9.242e-04,1.173e-03,6.787e-04,7.515e-04,7.264e-04,8.015e-04,8.326e-04,7.744e-04,8.196e-04,8.677e-04,5.110e-04,7.756e-04,7.423e-04,7.759e-04,5.460e-04,8.235e-04,9.355e-04,7.613e-04,6.860e-04,7.476e-04,6.627e-04,6.815e-04,6.674e-04,7.794e-04,7.565e-04,9.044e-04,5.707e-04,8.966e-04,7.497e-04,7.147e-04,7.491e-04,7.398e-04,5.901e-04,6.528e-04,6.254e-04,5.824e-04,7.945e-04,5.092e-04,1.024e-03,7.235e-04,8.764e-04,7.648e-04,8.241e-04,4.686e-04,6.322e-04,6.281e-04,7.680e-04,6.704e-04,6.063e-04,7.527e-04,6.236e-04,1.106e-03,7.222e-04,6.868e-04,6.220e-04,5.720e-04,8.329e-04,6.770e-04,1.096e-03,6.139e-04,8.646e-04,7.465e-04,5.863e-04,7.488e-04,8.759e-04,8.607e-04,8.535e-04,8.661e-04,9.499e-04,1.033e-03,6.136e-04,7.985e-04,6.154e-04,9.162e-04,9.962e-04,6.936e-04,7.772e-04,7.727e-04,6.489e-04,7.034e-04,5.661e-04,6.263e-04,6.416e-04,6.276e-04,9.249e-04,6.933e-04,8.290e-04,6.793e-04,6.344e-04,8.558e-04,9.125e-04,8.633e-04,6.807e-04,6.752e-04,6.306e-04,8.518e-04,8.269e-04,9.379e-04,6.763e-04,8.119e-04,6.232e-04,3.733e-04,7.770e-04,8.066e-04,9.046e-04,1.260e-03,6.309e-04,7.269e-04,5.563e-04,7.707e-04,8.556e-04,7.650e-04,6.127e-04,7.232e-04,8.357e-04,1.128e-03,8.610e-04,1.022e-03,9.050e-04,7.569e-04,8.524e-04,6.139e-04,6.633e-04,6.309e-04,7.989e-04,6.948e-04,8.214e-04,5.490e-04,7.525e-04,7.317e-04,6.854e-04,7.287e-04,6.849e-04,6.129e-04,7.443e-04,8.026e-04,6.923e-04,6.467e-04,8.104e-04,6.824e-04,7.695e-04,7.033e-04,8.314e-04,9.112e-04,6.690e-04,7.449e-04,6.212e-04,6.189e-04,6.944e-04,7.459e-04,6.806e-04]
8.00000e+04 7.36555e-04 7.60211e-04 1.473e-04 [7.299e-04,7.973e-04,7.753e-04,8.742e-04,8.523e-04,7.929e-04,7.610e-04,6.935e-04,7.602e-04,7.946e-04,6.865e-04,8.282e-04,4.377e-04,6.680e-04,6.930e-04,8.404e-04,8.919e-04,4.598e-04,6.537e-04,7.848e-04,4.958e-04,7.770e-04,6.575e-04,6.376e-04,6.405e-04,9.361e-04,6.869e-04,6.676e-04,7.380e-04,6.930e-04,6.936e-04,5.711e-04,7.351e-04,6.579e-04,1.082e-03,6.956e-04,6.218e-04,9.477e-04,6.476e-04,7.807e-04,7.790e-04,7.231e-04,7.981e-04,6.171e-04,5.199e-04,8.007e-04,6.315e-04,6.543e-04,8.207e-04,9.694e-04,7.530e-04,9.279e-04,8.014e-04,6.980e-04,7.901e-04,9.989e-04,8.421e-04,8.978e-04,8.344e-04,8.420e-04,8.107e-04,7.321e-04,1.253e-03,5.998e-04,9.128e-04,6.139e-04,1.033e-03,7.720e-04,9.885e-04,7.873e-04,6.054e-04,9.972e-04,5.656e-04,7.653e-04,6.237e-04,7.893e-04,6.228e-04,7.131e-04,9.514e-04,8.436e-04,1.034e-03,7.415e-04,7.475e-04,6.782e-04,6.968e-04,6.099e-04,8.018e-04,7.179e-04,9.611e-04,1.095e-03,6.269e-04,7.046e-04,6.590e-04,7.536e-04,6.836e-04,8.678e-04,9.686e-04,9.671e-04,6.650e-04,6.348e-04,6.465e-04,6.273e-04,9.009e-04,5.650e-04,1.146e-03,6.643e-04,6.285e-04,8.797e-04,8.096e-04,9.680e-04,6.432e-04,7.578e-04,6.788e-04,6.806e-04,1.044e-03,5.637e-04,8.099e-04,6.055e-04,5.579e-04,7.443e-04,7.620e-04,5.189e-04,1.057e-03,7.240e-04,9.240e-04,5.627e-04,8.270e-04,6.142e-04,6.737e-04,6.213e-04,1.211e-03,8.065e-04,6.256e-04,7.529e-04,9.333e-04,8.539e-04,6.712e-04,6.036e-04,7.213e-04,8.112e-04,9.465e-04,7.469e-04,7.014e-04,6.700e-04,6.876e-04,9.863e-04,5.509e-04,7.282e-04,7.145e-04,5.769e-04,8.010e-04,7.815e-04,6.267e-04,8.576e-04,6.402e-04,6.113e-04,7.035e-04,6.002e-04,8.160e-04,8.871e-04,7.967e-04,6.419e-04,6.431e-04,5.142e-04,5.894e-04,7.909e-04,7.028e-04,7.602e-04,8.622e-04,1.108e-03,6.590e-04,1.012e-03,7.253e-04,1.068e-03,8.714e-04,1.111e-03,7.318e-04,7.701e-04,9.609e-04,5.597e-04,6.438e-04,7.295e-04,8.022e-04,8.104e-04,6.019e-04,9.656e-04,6.999e-04,8.657e-04,5.868e-04,5.764e-04,7.172e-04,7.333e-04,9.876e-04,8.350e-04,7.272e-04,6.848e-04,7.418e-04,8.682e-04,7.183e-04,6.033e-04]
9.00000e+04 7.21241e-04 7.27697e-04 1.291e-04 [9.933e-04,8.406e-04,5.317e-04,5.341e-04,7.197e-04,6.188e-04,7.140e-04,5.648e-04,7.022e-04,7.977e-04,7.036e-04,7.409e-04,7.002e-04,8.590e-04,8.256e-04,9.200e-04,7.156e-04,6.762e-04,7.091e-04,6.404e-04,1.082e-03,7.559e-04,7.125e-04,5.515e-04,7.015e-04,7.764e-04,7.331e-04,1.026e-03,7.688e-04,5.672e-04,7.843e-04,9.359e-04,1.059e-03,7.901e-04,7.281e-04,7.913e-04,8.281e-04,6.854e-04,7.179e-04,7.747e-04,7.326e-04,8.864e-04,8.377e-04,6.650e-04,8.066e-04,8.812e-04,5.548e-04,5.705e-04,6.029e-04,8.537e-04,8.537e-04,8.855e-04,6.062e-04,6.647e-04,7.536e-04,7.947e-04,5.560e-04,6.412e-04,9.088e-04,7.294e-04,7.295e-04,8.023e-04,7.424e-04,1.073e-03,4.791e-04,6.390e-04,9.310e-04,6.716e-04,6.745e-04,6.167e-04,8.267e-04,6.242e-04,5.700e-04,6.650e-04,6.340e-04,8.635e-04,6.625e-04,7.802e-04,4.855e-04,7.901e-04,6.079e-04,5.810e-04,5.814e-04,8.583e-04,5.982e-04,7.404e-04,8.913e-04,6.130e-04,7.190e-04,8.264e-04,6.478e-04,6.904e-04,5.302e-04,5.453e-04,6.215e-04,6.426e-04,8.159e-04,8.201e-04,8.218e-04,7.265e-04,7.241e-04,6.948e-04,7.598e-04,8.460e-04,8.508e-04,4.858e-04,5.661e-04,8.637e-04,8.067e-04,7.777e-04,6.269e-04,7.372e-04,5.857e-04,5.420e-04,5.151e-04,5.995e-04,6.210e-04,8.330e-04,7.054e-04,5.150e-04,7.401e-04,8.764e-04,5.616e-04,6.725e-04,7.130e-04,5.245e-04,8.244e-04,7.320e-04,6.690e-04,8.984e-04,6.203e-04,7.579e-04,5.925e-04,7.445e-04,7.767e-04,8.832e-04,9.163e-04,5.336e-04,9.364e-04,5.923e-04,7.928e-04,6.699e-04,6.138e-04,9.274e-04,6.879e-04,8.695e-04,6.977e-04,8.700e-04,6.117e-04,7.045e-04,8.939e-04,8.257e-04,6.822e-04,5.643e-04,7.246e-04,5.177e-04,6.987e-04,6.981e-04,7.221e-04,8.387e-04,7.266e-04,8.117e-04,7.008e-04,8.623e-04,6.946e-04,6.945e-04,5.107e-04,7.744e-04,6.108e-04,7.268e-04,6.719e-04,4.760e-04,5.152e-04,8.589e-04,7.113e-04,6.536e-04,8.537e-04,7.333e-04,7.204e-04,6.866e-04,1.020e-03,7.272e-04,8.233e-04,6.575e-04,6.024e-04,7.299e-04,7.799e-04,7.795e-04,6.667e-04,6.521e-04,9.366e-04,7.729e-04,6.405e-04,7.451e-04,4.872e-04,1.015e-03,1.031e-03,7.950e-04,6.639e-04,9.856e-04]
1.00000e+05 7.23133e-04 7.46996e-04 1.413e-04 [6.755e-04,6.550e-04,6.309e-04,7.322e-04,6.538e-04,6.794e-04,8.762e-04,7.191e-04,9.698e-04,6.717e-04,9.165e-04,5.534e-04,5.921e-04,7.020e-04,7.989e-04,7.379e-04,1.048e-03,8.689e-04,6.920e-04,7.709e-04,6.945e-04,1.066e-03,6.713e-04,9.165e-04,9.297e-04,1.056e-03,9.067e-04,6.542e-04,9.134e-04,8.757e-04,6.993e-04,5.665e-04,8.786e-04,4.930e-04,7.740e-04,8.839e-04,5.932e-04,6.251e-04,6.252e-04,8.936e-04,9.072e-04,6.296e-04,6.783e-04,8.425e-04,6.085e-04,7.858e-04,8.166e-04,7.186e-04,5.571e-04,6.579e-04,7.797e-04,6.714e-04,5.833e-04,6.941e-04,7.380e-04,1.056e-03,8.455e-04,6.598e-04,8.601e-04,7.552e-04,6.535e-04,1.188e-03,7.427e-04,6.407e-04,1.018e-03,8.811e-04,6.081e-04,9.375e-04,8.972e-04,5.235e-04,5.058e-04,6.101e-04,5.599e-04,8.219e-04,6.515e-04,6.334e-04,7.569e-04,7.777e-04,7.231e-04,8.547e-04,8.945e-04,7.475e-04,7.282e-04,6.563e-04,6.939e-04,8.673e-04,7.643e-04,6.764e-04,8.350e-04,6.042e-04,6.301e-04,7.542e-04,6.632e-04,7.467e-04,6.835e-04,5.752e-04,7.361e-04,5.368e-04,7.132e-04,8.556e-04,7.322e-04,7.449e-04,7.452e-04,8.394e-04,5.326e-04,5.971e-04,9.211e-04,6.678e-04,6.639e-04,1.123e-03,5.911e-04,5.535e-04,7.634e-04,5.971e-04,6.104e-04,6.937e-04,1.197e-03,8.390e-04,6.464e-04,7.843e-04,8.255e-04,9.393e-04,8.243e-04,7.232e-04,5.640e-04,7.022e-04,7.990e-04,8.730e-04,1.022e-03,6.329e-04,8.169e-04,7.861e-04,5.708e-04,6.726e-04,7.485e-04,5.509e-04,5.894e-04,6.577e-04,6.745e-04,9.694e-04,6.397e-04,6.977e-04,7.492e-04,9.084e-04,6.002e-04,8.683e-04,1.095e-03,6.138e-04,6.736e-04,8.696e-04,1.117e-03,6.322e-04,5.440e-04,7.337e-04,9.002e-04,6.346e-04,5.821e-04,9.325e-04,7.663e-04,7.549e-04,8.836e-04,5.930e-04,6.658e-04,5.683e-04,6.671e-04,1.246e-03,7.028e-04,7.196e-04,7.559e-04,7.516e-04,7.647e-04,6.691e-04,8.564e-04,7.190e-04,7.131e-04,5.729e-04,8.678e-04,7.909e-04,7.244e-04,6.080e-04,7.966e-04,7.354e-04,6.745e-04,7.183e-04,8.354e-04,8.384e-04,7.958e-04,7.844e-04,7.233e-04,6.490e-04,7.805e-04,6.730e-04,6.507e-04,5.765e-04,6.978e-04,6.482e-04,7.067e-04,9.571e-04,7.137e-04,6.522e-04]
1.10000e+05 7.31292e-04 7.46146e-04 1.240e-04 [7.366e-04,8.483e-04,8.422e-04,8.436e-04,8.557e-04,6.969e-04,8.953e-04,6.207e-04,7.283e-04,9.407e-04,6.346e-04,8.667e-04,5.015e-04,6.827e-04,8.025e-04,7.331e-04,7.982e-04,7.467e-04,8.205e-04,7.172e-04,7.173e-04,5.748e-04,7.201e-04,8.725e-04,6.587e-04,7.600e-04,6.196e-04,8.548e-04,8.632e-04,7.706e-04,1.123e-03,6.909e-04,7.039e-04,6.980e-04,6.777e-04,8.314e-04,6.424e-04,9.025e-04,8.932e-04,7.352e-04,8.243e-04,7.687e-04,5.551e-04,6.933e-04,6.761e-04,7.728e-04,8.067e-04,8.657e-04,1.016e-03,8.604e-04,6.077e-04,9.178e-04,7.715e-04,8.673e-04,1.024e-03,6.857e-04,7.796e-04,6.143e-04,8.106e-04,6.839e-04,8.342e-04,5.329e-04,6.648e-04,6.655e-04,6.858e-04,6.227e-04,6.141e-04,7.953e-04,6.297e-04,1.024e-03,8.180e-04,8.501e-04,8.494e-04,9.026e-04,7.018e-04,7.128e-04,6.687e-04,5.988e-04,7.039e-04,7.519e-04,5.678e-04,7.034e-04,7.812e-04,6.648e-04,7.035e-04,7.311e-04,8.712e-04,6.763e-04,7.183e-04,7.743e-04,6.661e-04,8.535e-04,7.211e-04,6.762e-04,6.388e-04,7.315e-04,7.417e-04,6.774e-04,5.950e-04,6.185e-04,9.222e-04,7.557e-04,8.397e-04,7.590e-04,7.754e-04,7.518e-04,9.375e-04,7.001e-04,7.571e-04,7.887e-04,8.868e-04,5.994e-04,7.232e-04,9.869e-04,5.885e-04,7.039e-04,5.334e-04,7.434e-04,7.448e-04,9.538e-04,7.089e-04,8.363e-04,7.638e-04,8.150e-04,6.272e-04,6.582e-04,1.007e-03,6.155e-04,9.617e-04,9.175e-04,4.967e-04,8.354e-04,7.391e-04,9.395e-04,5.704e-04,8.143e-04,5.539e-04,7.003e-04,1.093e-03,5.563e-04,7.276e-04,6.094e-04,6.830e-04,6.918e-04,6.226e-04,8.594e-04,6.223e-04,6.945e-04,5.393e-04,6.214e-04,7.338e-04,8.330e-04,6.314e-04,9.685e-04,7.389e-04,7.697e-04,7.363e-04,6.899e-04,4.942e-04,8.832e-04,5.511e-04,7.588e-04,6.426e-04,8.860e-04,9.117e-04,7.001e-04,6.566e-04,7.004e-04,7.015e-04,7.090e-04,6.825e-04,7.999e-04,6.972e-04,8.244e-04,6.306e-04,5.927e-04,7.338e-04,8.696e-04,7.690e-04,5.781e-04,7.757e-04,6.493e-04,6.936e-04,6.537e-04,8.774e-04,6.262e-04,7.701e-04,8.848e-04,4.533e-04,7.083e-04,7.082e-04,8.027e-04,7.423e-04,1.085e-03,7.210e-04,1.092e-03,7.181e-04,6.739e-04,8.692e-04,5.555e-04]
1.20000e+05 7.64531e-04 7.69977e-04 1.344e-04 [8.804e-04,7.832e-04,6.173e-04,9.139e-04,6.373e-04,9.607e-04,8.379e-04,7.255e-04,5.952e-04,8.141e-04,8.592e-04,7.497e-04,1.064e-03,6.782e-04,6.542e-04,1.041e-03,5.316e-04,5.998e-04,6.932e-04,8.296e-04,8.339e-04,9.215e-04,8.194e-04,5.858e-04,8.291e-04,8.099e-04,7.777e-04,8.804e-04,8.005e-04,7.184e-04,6.845e-04,5.905e-04,6.444e-04,7.820e-04,5.485e-04,6.540e-04,6.904e-04,7.598e-04,8.055e-04,5.447e-04,7.304e-04,8.545e-04,7.463e-04,6.717e-04,6.399e-04,8.377e-04,8.345e-04,6.424e-04,6.942e-04,8.325e-04,7.380e-04,7.515e-04,7.164e-04,6.309e-04,7.916e-04,8.616e-04,6.164e-04,7.826e-04,6.760e-04,8.821e-04,6.558e-04,1.134e-03,8.075e-04,6.680e-04,8.072e-04,9.165e-04,5.506e-04,7.013e-04,7.781e-04,6.501e-04,9.548e-04,6.704e-04,1.361e-03,8.252e-04,6.324e-04,9.446e-04,7.175e-04,6.383e-04,7.376e-04,7.053e-04,7.605e-04,6.762e-04,8.681e-04,6.230e-04,4.844e-04,7.222e-04,8.103e-04,1.062e-03,5.952e-04,7.719e-04,6.577e-04,9.269e-04,8.054e-04,6.524e-04,7.746e-04,6.942e-04,6.048e-04,6.462e-04,1.112e-03,8.306e-04,5.500e-04,1.013e-03,8.097e-04,5.669e-04,6.492e-04,8.701e-04,8.495e-04,9.757e-04,8.970e-04,8.887e-04,7.921e-04,6.945e-04,6.256e-04,7.631e-04,9.769e-04,6.264e-04,8.991e-04,9.989e-04,8.782e-04,8.539e-04,7.120e-04,6.315e-04,7.490e-04,8.093e-04,1.086e-03,5.870e-04,8.955e-04,7.134e-04,6.547e-04,8.831e-04,8.371e-04,7.433e-04,9.114e-04,7.996e-04,6.078e-04,8.374e-04,7.642e-04,6.934e-04,6.630e-04,7.638e-04,6.218e-04,8.280e-04,9.745e-04,7.572e-04,1.011e-03,8.550e-04,6.938e-04,8.012e-04,5.015e-04,7.774e-04,6.492e-04,8.070e-04,8.762e-04,9.755e-04,7.780e-04,7.585e-04,8.439e-04,9.300e-04,6.741e-04,6.163e-04,9.799e-04,8.116e-04,6.856e-04,7.649e-04,6.067e-04,7.165e-04,7.687e-04,9.292e-04,7.699e-04,8.720e-04,8.592e-04,4.605e-04,6.482e-04,7.788e-04,7.752e-04,9.169e-04,7.410e-04,6.519e-04,7.726e-04,7.269e-04,8.753e-04,6.569e-04,7.441e-04,6.914e-04,8.519e-04,8.825e-04,6.141e-04,7.425e-04,7.392e-04,7.760e-04,5.584e-04,9.661e-04,9.878e-04,9.689e-04,7.687e-04,7.144e-04,7.182e-04,7.945e-04,7.433e-04,7.027e-04]
1.30000e+05 7.53760e-04 7.50570e-04 1.378e-04 [8.764e-04,5.025e-04,7.644e-04,8.975e-04,9.084e-04,1.051e-03,7.799e-04,9.748e-04,5.732e-04,8.244e-04,7.959e-04,7.860e-04,9.409e-04,6.187e-04,8.137e-04,9.131e-04,7.475e-04,7.698e-04,9.138e-04,8.474e-04,7.017e-04,8.618e-04,7.283e-04,7.527e-04,6.626e-04,6.958e-04,1.077e-03,6.708e-04,5.610e-04,7.238e-04,6.718e-04,5.809e-04,8.588e-04,5.991e-04,8.727e-04,6.992e-04,7.142e-04,7.718e-04,9.230e-04,6.958e-04,7.268e-04,7.319e-04,6.642e-04,9.501e-04,9.871e-04,8.489e-04,7.026e-04,8.630e-04,6.513e-04,6.856e-04,7.336e-04,5.434e-04,5.426e-04,8.190e-04,5.785e-04,6.800e-04,5.752e-04,5.693e-04,8.222e-04,7.234e-04,5.921e-04,7.735e-04,8.580e-04,5.788e-04,7.766e-04,7.621e-04,1.113e-03,7.925e-04,8.072e-04,6.034e-04,6.220e-04,6.051e-04,6.921e-04,8.808e-04,6.642e-04,7.147e-04,4.705e-04,8.724e-04,6.060e-04,8.959e-04,8.768e-04,7.448e-04,7.172e-04,7.871e-04,1.044e-03,1.054e-03,9.070e-04,8.183e-04,8.027e-04,8.360e-04,4.872e-04,1.159e-03,6.703e-04,5.573e-04,8.345e-04,5.146e-04,7.982e-04,8.784e-04,5.021e-04,7.828e-04,7.761e-04,5.724e-04,9.376e-04,6.803e-04,7.718e-04,7.548e-04,5.246e-04,8.730e-04,7.741e-04,6.618e-04,7.120e-04,6.231e-04,7.949e-04,5.330e-04,8.307e-04,6.422e-04,6.265e-04,8.172e-04,7.065e-04,8.339e-04,7.946e-04,7.321e-04,6.871e-04,8.304e-04,6.056e-04,9.474e-04,7.689e-04,6.098e-04,7.652e-04,5.787e-04,6.390e-04,9.129e-04,9.276e-04,7.675e-04,6.436e-04,6.457e-04,7.245e-04,1.018e-03,5.977e-04,6.903e-04,7.724e-04,8.136e-04,8.469e-04,8.631e-04,7.189e-04,8.315e-04,7.625e-04,8.040e-04,5.904e-04,6.468e-04,7.113e-04,6.233e-04,6.721e-04,6.963e-04,6.722e-04,9.023e-04,7.072e-04,8.913e-04,7.229e-04,5.321e-04,7.072e-04,7.127e-04,6.163e-04,8.901e-04,9.293e-04,5.529e-04,5.768e-04,9.328e-04,5.754e-04,7.572e-04,8.513e-04,7.859e-04,7.582e-04,8.221e-04,1.102e-03,5.889e-04,4.744e-04,4.837e-04,7.355e-04,6.526e-04,7.805e-04,1.086e-03,9.646e-04,6.048e-04,7.324e-04,7.826e-04,7.919e-04,8.558e-04,8.278e-04,6.454e-04,9.107e-04,6.541e-04,7.608e-04,5.345e-04,8.592e-04,7.311e-04,7.388e-04,5.937e-04,8.651e-04,7.988e-04]
1.40000e+05 7.36117e-04 7.50366e-04 1.252e-04 [7.195e-04,7.049e-04,6.076e-04,7.735e-04,6.426e-04,6.294e-04,8.697e-04,8.265e-04,8.508e-04,8.255e-04,6.369e-04,6.751e-04,7.707e-04,8.533e-04,8.391e-04,1.019e-03,7.070e-04,6.183e-04,8.185e-04,7.249e-04,8.234e-04,6.137e-04,7.995e-04,5.705e-04,5.850e-04,5.997e-04,7.252e-04,7.678e-04,8.103e-04,8.091e-04,5.838e-04,6.705e-04,7.051e-04,7.677e-04,7.146e-04,6.073e-04,8.358e-04,6.581e-04,7.283e-04,8.016e-04,7.412e-04,8.978e-04,6.441e-04,6.113e-04,6.164e-04,6.060e-04,9.983e-04,9.579e-04,5.821e-04,9.064e-04,7.445e-04,7.299e-04,7.808e-04,1.142e-03,6.875e-04,7.138e-04,6.457e-04,8.058e-04,8.523e-04,5.940e-04,7.292e-04,6.622e-04,6.972e-04,7.287e-04,7.675e-04,6.986e-04,7.958e-04,5.910e-04,6.566e-04,9.877e-04,7.450e-04,1.030e-03,8.614e-04,6.930e-04,7.286e-04,8.737e-04,7.111e-04,6.908e-04,8.027e-04,7.627e-04,9.644e-04,8.001e-04,8.786e-04,7.683e-04,7.700e-04,6.153e-04,6.863e-04,5.889e-04,7.011e-04,8.479e-04,7.705e-04,4.752e-04,6.622e-04,5.862e-04,7.505e-04,8.977e-04,8.752e-04,1.030e-03,6.850e-04,6.993e-04,8.054e-04,6.605e-04,8.945e-04,7.593e-04,5.581e-04,6.140e-04,6.672e-04,9.427e-04,7.882e-04,7.397e-04,6.901e-04,8.428e-04,7.337e-04,6.893e-04,5.189e-04,9.361e-04,7.317e-04,5.491e-04,9.668e-04,8.661e-04,9.914e-04,9.261e-04,6.500e-04,6.936e-04,9.783e-04,7.676e-04,7.385e-04,6.727e-04,8.284e-04,8.064e-04,6.665e-04,7.069e-04,7.839e-04,5.700e-04,7.467e-04,7.939e-04,6.382e-04,7.521e-04,6.509e-04,6.236e-04,8.565e-04,6.660e-04,9.099e-04,4.918e-04,6.534e-04,7.577e-04,7.845e-04,6.852e-04,6.931e-04,6.410e-04,5.283e-04,9.828e-04,7.747e-04,9.242e-04,7.676e-04,7.469e-04,6.877e-04,5.889e-04,5.721e-04,7.915e-04,1.095e-03,9.406e-04,6.113e-04,5.593e-04,6.193e-04,7.461e-04,7.887e-04,8.305e-04,5.867e-04,9.033e-04,6.603e-04,7.264e-04,6.818e-04,5.352e-04,7.434e-04,6.821e-04,7.023e-04,8.627e-04,7.538e-04,8.673e-04,8.209e-04,6.627e-04,7.265e-04,9.621e-04,7.024e-04,9.518e-04,7.492e-04,6.888e-04,1.019e-03,7.452e-04,9.368e-04,6.569e-04,8.482e-04,8.577e-04,6.445e-04,6.877e-04,7.186e-04,8.733e-04,1.042e-03,6.259e-04]


==> figures/evaluation/circuit_decoding_throughput_threads64/data_p0.001.txt <==
<d> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect> <decoding_time_relative_dev>
11 8.86017e-03 8.86008e-08 1.02945e-07 3.304e-01
13 1.03493e-02 1.03492e-07 8.43263e-08 7.598e-02
15 1.44133e-02 1.44132e-07 8.69442e-08 2.682e-01
17 1.93655e-02 1.93653e-07 8.99919e-08 2.835e-01
19 2.32817e-02 2.32814e-07 8.58397e-08 2.575e-01
21 2.76406e-02 2.76404e-07 8.28679e-08 9.446e-02
23 3.50781e-02 3.50778e-07 8.71625e-08 1.159e-01
25 4.37916e-02 4.37912e-07 9.16337e-08 1.351e-01
27 5.24265e-02 5.24260e-07 9.36798e-08 4.306e-02
29 7.23854e-02 7.23847e-07 1.11731e-07 7.278e-02
31 8.31975e-02 8.31967e-07 1.12051e-07 3.376e-02
33 1.03367e-01 1.03366e-06 1.22496e-07 1.116e-02
35 1.37071e-01 1.37070e-06 1.44064e-07 2.525e-02
37 1.55749e-01 1.55747e-06 1.46200e-07 1.846e-02


==> figures/evaluation/circuit_decoding_throughput_threads64/data_p0.002.txt <==
<d> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect> <decoding_time_relative_dev>
11 1.47266e-02 1.47264e-07 8.68356e-08 1.207e-01
13 1.99658e-02 1.99656e-07 8.26122e-08 5.626e-02
15 2.65376e-02 2.65373e-07 8.13192e-08 2.746e-02
17 3.77406e-02 3.77402e-07 8.90273e-08 4.631e-02
19 5.02517e-02 5.02512e-07 9.40904e-08 1.824e-02
21 6.90048e-02 6.90041e-07 1.05041e-07 3.590e-02
23 9.49079e-02 9.49070e-07 1.19726e-07 1.183e-02
25 1.48916e-01 1.48914e-06 1.58236e-07 2.151e-02
27 1.70236e-01 1.70235e-06 1.54495e-07 1.968e-02
29 2.27109e-01 2.27107e-06 1.78066e-07 9.986e-03


==> figures/evaluation/circuit_decoding_throughput_threads64/data_p0.004.txt <==
<d> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect> <decoding_time_relative_dev>
11 3.50617e-02 3.50613e-07 1.06469e-07 1.427e-01
13 5.40894e-02 5.40888e-07 1.15330e-07 8.148e-02
15 7.97980e-02 7.97972e-07 1.25948e-07 5.403e-02
17 1.17898e-01 1.17897e-06 1.43365e-07 2.120e-02
19 1.87425e-01 1.87423e-06 1.80933e-07 3.124e-02
21 2.71388e-01 2.71385e-06 2.13028e-07 1.971e-02


==> figures/evaluation/circuit_decoding_time_d/data_blossomV.txt <==
<d> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect> <decoding_time_relative_dev>
3 1.86620e-07 4.66551e-08 1.24414e-06 8.292e+00
5 4.55098e-07 7.58497e-08 6.14320e-07 1.813e+00
7 1.34174e-06 1.67718e-07 5.96872e-07 1.452e+00
9 3.29033e-06 3.29033e-07 6.26243e-07 9.864e-01
11 8.13616e-06 6.78013e-07 8.34216e-07 8.140e-01
13 1.85111e-05 1.32222e-06 1.14310e-06 6.049e-01
17 9.16150e-05 5.08972e-06 2.48149e-06 4.497e-01
19 1.86553e-04 9.32763e-06 3.61615e-06 3.591e-01
23 6.84067e-04 2.85028e-05 7.35039e-06 2.734e-01
27 1.89792e-03 6.77829e-05 1.25057e-05 2.499e-01
33 6.78349e-03 1.99514e-04 2.42138e-05 2.178e-01
39 2.07814e-02 5.19534e-04 4.48848e-05 2.663e-01
47 8.66983e-02 1.80621e-03 1.06140e-04 2.733e-01


==> figures/evaluation/circuit_decoding_time_d/data_fusion.txt <==
<d> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect> <decoding_time_relative_dev>
3 3.15171e-07 7.87929e-08 2.10114e-06 3.147e+00
5 1.19913e-06 1.99855e-07 1.61866e-06 1.632e+00
7 3.91942e-06 4.89928e-07 1.74355e-06 1.088e+00
9 9.75130e-06 9.75130e-07 1.85595e-06 7.436e-01
11 1.90019e-05 1.58349e-06 1.94830e-06 5.662e-01
13 3.30760e-05 2.36257e-06 2.04250e-06 4.097e-01
17 7.89535e-05 4.38631e-06 2.13854e-06 2.810e-01
19 1.11359e-04 5.56793e-06 2.15858e-06 2.303e-01
23 2.03574e-04 8.48227e-06 2.18744e-06 1.836e-01
27 3.39604e-04 1.21287e-05 2.23770e-06 1.534e-01
33 6.47876e-04 1.90552e-05 2.31260e-06 1.082e-01
39 1.18652e-03 2.96629e-05 2.56271e-06 9.827e-02
47 2.49510e-03 5.19811e-05 3.05461e-06 7.640e-02
57 5.18074e-03 8.93230e-05 3.54180e-06 6.407e-02
67 9.50914e-03 1.39840e-04 3.99067e-06 6.803e-02
81 1.86400e-02 2.27317e-04 4.41154e-06 6.838e-02
97 3.57307e-02 3.64599e-04 4.91178e-06 5.770e-02

==> figures/evaluation/circuit_decoding_time_d/data_pymatching.txt <==
<d> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect>
3 4.49866e-04 1.14762e-07 2.79420e-06
5 7.57703e-04 1.28861e-07 9.36592e-07
7 1.65120e-03 2.10612e-07 6.54718e-07
9 3.22755e-03 3.29342e-07 5.54849e-07
11 5.62124e-03 4.77997e-07 5.19908e-07
13 8.47845e-03 6.17963e-07 4.72416e-07
17 1.97495e-02 1.11959e-06 4.83831e-07
19 2.77844e-02 1.41757e-06 4.85537e-07
23 5.34542e-02 2.27271e-06 5.19578e-07
27 9.15902e-02 3.33783e-06 5.44810e-07
33 1.83263e-01 5.50010e-06 5.91407e-07
39 3.28518e-01 8.38056e-06 6.41460e-07
47 6.90456e-01 1.46781e-05 7.64829e-07
57 1.52310e+00 2.67962e-05 9.41398e-07
67 2.74936e+00 4.12569e-05 1.04308e-06
81 5.46914e+00 6.80580e-05 1.17006e-06
97 1.00027e+01 1.04151e-04 1.24327e-06w

==> figures/evaluation/circuit_fusion_time_children_count/balance_tree.txt <==
<children_count> <average_time> <stddev_time> <list of samples (maximum of 100)>
1 1.09952e-03 1.099e-04 [1.016e-03,1.128e-03,9.055e-04,1.127e-03,1.018e-03,1.273e-03,9.939e-04,1.029e-03,1.003e-03,1.125e-03,1.089e-03,1.183e-03,1.072e-03,1.085e-03,1.159e-03,1.127e-03,1.138e-03,1.265e-03,1.055e-03,1.007e-03,1.250e-03,9.525e-04,1.193e-03,1.173e-03,9.615e-04,1.258e-03,1.190e-03,1.197e-03,1.075e-03,1.025e-03,1.149e-03,9.099e-04,1.129e-03,1.097e-03,1.027e-03,1.043e-03,1.040e-03,1.191e-03,1.077e-03,1.107e-03,1.094e-03,1.317e-03,1.168e-03,1.136e-03,1.244e-03,1.020e-03,1.003e-03,1.256e-03,1.269e-03,1.432e-03,1.122e-03,1.028e-03,1.049e-03,1.242e-03,1.124e-03,9.446e-04,1.018e-03,1.158e-03,9.887e-04,1.291e-03,1.016e-03,1.055e-03,1.284e-03,1.163e-03,1.093e-03,1.084e-03,1.021e-03,1.157e-03,9.169e-04,1.062e-03,9.994e-04,1.145e-03,9.149e-04,1.164e-03,9.730e-04,1.225e-03,1.052e-03,1.135e-03,1.161e-03,1.019e-03,1.179e-03,9.191e-04,1.054e-03,1.088e-03,1.136e-03,1.292e-03,9.747e-04,1.032e-03,1.140e-03,1.143e-03,1.063e-03,1.210e-03,1.017e-03,1.182e-03,1.093e-03,1.143e-03,1.070e-03,1.169e-03,1.049e-03,1.103e-03]
2 5.85762e-05 4.231e-05 [7.676e-05,4.117e-05,4.244e-05,5.177e-05,1.309e-05,1.673e-05,5.014e-05,5.829e-05,1.370e-05,1.265e-04,1.450e-05,8.522e-05,2.047e-05,1.324e-05,1.064e-04,4.584e-05,1.438e-04,5.747e-05,5.016e-05,1.097e-04,6.543e-05,6.520e-05,1.140e-05,4.698e-05,4.211e-05,1.093e-04,7.589e-05,8.654e-05,4.733e-05,5.379e-05,2.252e-05,1.097e-04,9.352e-05,1.803e-05,1.028e-04,8.687e-05,3.167e-05,2.694e-05,2.341e-05,5.135e-05,9.465e-05,5.760e-05,1.055e-04,4.295e-05,5.029e-05,1.615e-04,7.107e-05,6.139e-05,7.133e-05,6.708e-05,6.466e-05,7.543e-05,5.159e-05,2.546e-05,2.788e-06,7.741e-05,5.341e-05,7.454e-05,1.625e-05,3.819e-05,9.301e-05,1.851e-04,1.280e-05,1.327e-05,6.573e-05,6.832e-05,4.330e-05,1.373e-05,1.002e-04,1.922e-04,1.150e-04,4.342e-05,3.168e-05,1.198e-04,2.198e-06,1.333e-05,5.157e-05,2.858e-05,1.705e-05,3.605e-05,9.246e-05,3.720e-05,6.507e-05,3.686e-05,5.180e-05,3.062e-05,2.875e-05,7.393e-05,3.950e-05,1.682e-05,7.015e-05,2.704e-05,1.071e-04,8.860e-05,7.966e-05,4.799e-05,1.337e-04,1.028e-04,5.495e-05,1.798e-04]
4 6.81078e-05 4.734e-05 [3.678e-05,1.848e-05,2.187e-05,2.011e-06,7.109e-05,1.118e-04,1.502e-04,2.347e-05,4.406e-05,4.256e-05,2.565e-05,2.709e-04,6.717e-05,1.650e-04,6.318e-05,1.112e-04,3.639e-05,7.598e-05,4.509e-05,1.975e-04,7.241e-05,5.846e-05,3.429e-05,7.548e-05,5.407e-05,3.478e-05,6.412e-05,6.427e-05,5.902e-05,2.122e-04,8.641e-05,7.889e-05,3.986e-05,3.336e-05,3.077e-06,2.280e-04,7.079e-05,7.563e-05,8.685e-05,8.392e-05,5.374e-05,1.546e-05,4.630e-05,2.362e-05,2.115e-05,2.410e-06,1.735e-05,1.082e-04,7.144e-05,8.580e-05,3.415e-05,3.175e-05,3.495e-05,4.011e-05,1.716e-05,2.109e-06,4.673e-05,1.383e-04,5.389e-05,7.340e-05,3.526e-05,1.035e-04,5.596e-05,6.245e-05,8.211e-05,1.631e-05,2.238e-05,6.198e-05,1.635e-04,3.550e-05,3.959e-05,8.156e-05,3.386e-05,7.365e-05,3.563e-05,3.608e-05,2.353e-05,3.639e-05,5.862e-05,6.511e-05,2.529e-05,1.563e-04,6.921e-05,1.204e-04,5.880e-05,3.515e-05,3.538e-05,5.881e-05,5.650e-05,8.595e-05,7.240e-05,2.314e-05,1.386e-04,1.118e-04,1.064e-04,1.384e-04,7.140e-05,9.597e-05,7.838e-05,1.091e-04]
8 7.47456e-05 5.072e-05 [1.678e-06,4.379e-05,7.490e-05,6.482e-05,3.693e-05,7.793e-05,1.659e-06,7.685e-05,2.939e-06,3.706e-05,5.836e-05,8.278e-05,1.423e-04,8.183e-05,7.802e-05,1.156e-04,2.234e-06,3.838e-05,3.895e-05,6.260e-05,1.101e-04,8.224e-05,8.477e-05,1.516e-04,2.015e-05,2.300e-06,3.853e-05,1.295e-04,7.852e-05,3.497e-05,5.154e-05,8.667e-05,1.661e-04,6.028e-05,6.452e-05,4.490e-05,1.355e-04,8.566e-05,2.021e-05,1.896e-04,1.752e-05,1.762e-06,7.894e-05,3.650e-06,2.892e-05,5.668e-05,1.680e-05,1.619e-04,7.751e-05,9.572e-05,1.175e-04,1.151e-04,1.904e-05,1.312e-04,2.227e-04,1.992e-04,1.396e-04,1.659e-05,3.522e-05,9.845e-05,9.918e-05,7.008e-05,2.581e-06,1.328e-04,6.413e-05,1.160e-04,1.027e-04,4.106e-05,9.716e-05,9.277e-05,4.009e-05,9.126e-05,9.988e-05,8.589e-05,9.090e-05,1.436e-04,5.367e-05,3.238e-04,5.258e-05,1.587e-04,9.003e-05,1.076e-04,6.179e-05,8.789e-05,3.865e-05,1.362e-04,1.337e-04,1.491e-04,1.135e-04,1.206e-04,9.079e-05,6.011e-05,1.218e-04,1.954e-05,1.640e-04,4.810e-05,1.365e-04,1.908e-05,1.818e-05,3.863e-05]
16 7.86614e-05 5.346e-05 [1.565e-04,1.438e-04,1.483e-04,1.931e-05,5.711e-05,4.187e-05,1.470e-04,2.810e-05,1.113e-04,4.211e-05,1.616e-04,5.380e-05,4.331e-05,9.746e-05,2.315e-05,1.099e-04,1.532e-04,6.423e-05,7.171e-05,2.215e-04,9.999e-05,1.600e-04,1.008e-04,4.227e-05,7.243e-05,5.806e-05,9.911e-05,1.532e-04,8.104e-05,5.739e-05,2.517e-04,5.461e-05,1.489e-04,2.461e-04,2.826e-05,8.614e-05,1.542e-04,9.689e-05,6.470e-05,4.231e-05,1.096e-04,9.838e-05,1.039e-04,4.213e-05,2.867e-05,1.982e-05,2.104e-05,4.198e-05,6.281e-05,5.389e-05,3.841e-05,7.493e-05,5.372e-05,4.709e-05,7.068e-05,6.799e-05,2.778e-05,3.082e-05,1.159e-04,1.366e-04,2.938e-05,3.808e-05,4.027e-05,1.246e-04,8.044e-05,8.322e-05,1.028e-04,1.160e-04,2.585e-06,7.148e-05,6.424e-05,6.838e-05,2.753e-04,2.910e-05,1.685e-04,1.994e-05,1.284e-04,3.803e-05,5.563e-05,8.425e-05,2.037e-05,1.063e-04,4.094e-05,9.236e-05,2.009e-05,1.227e-04,1.201e-04,4.608e-05,2.174e-05,5.089e-05,8.019e-05,1.068e-04,6.882e-05,1.173e-04,9.941e-05,1.559e-04,3.997e-05,4.151e-05,4.639e-05,1.668e-04]
24 8.37970e-05 5.164e-05 [1.640e-04,4.640e-05,5.226e-05,7.980e-05,1.722e-04,5.669e-05,1.087e-04,1.803e-05,1.665e-04,1.374e-04,1.120e-04,1.674e-05,1.981e-06,3.499e-05,1.833e-06,1.031e-04,1.067e-04,6.918e-05,6.781e-05,1.877e-04,1.027e-04,1.087e-04,2.308e-04,8.676e-05,4.238e-05,2.658e-05,2.398e-06,5.285e-05,1.070e-04,1.879e-05,8.360e-05,1.903e-05,1.159e-04,4.212e-05,2.093e-05,1.786e-04,1.708e-04,4.020e-05,4.086e-05,6.633e-05,1.061e-04,6.642e-05,6.477e-05,1.145e-04,1.012e-04,2.229e-04,1.051e-04,8.754e-05,1.198e-04,2.622e-05,4.072e-05,8.677e-05,5.488e-05,1.285e-04,9.640e-05,8.532e-05,8.859e-05,1.279e-04,8.266e-05,2.653e-05,8.707e-05,1.486e-04,1.124e-04,9.411e-05,1.368e-04,1.281e-04,1.232e-04,6.231e-05,5.218e-05,1.093e-04,2.124e-05,2.359e-06,1.814e-06,1.116e-04,5.160e-05,4.719e-05,1.265e-04,1.068e-04,4.555e-05,4.089e-05]
32 8.84160e-05 5.566e-05 [1.561e-04,9.656e-05,6.520e-05,7.312e-05,1.154e-04,1.074e-04,3.306e-06,1.420e-04,4.434e-05,1.283e-04,2.557e-05,1.108e-04,1.688e-04,4.525e-05,3.120e-05,1.797e-04,7.727e-05,5.881e-05,1.383e-04,1.583e-04,5.688e-05,4.463e-05,1.692e-04,1.301e-04,3.193e-05,4.183e-05,3.360e-05,1.592e-04,1.489e-04,5.251e-05,1.583e-04,4.174e-05,7.234e-05,9.847e-05,5.045e-05,4.618e-05,8.149e-05,4.201e-05,5.998e-05,4.895e-05,4.141e-05,3.371e-06,9.876e-05,3.121e-05,9.820e-05,9.430e-05,1.025e-04,1.551e-04,7.264e-05,3.364e-05,1.510e-04,8.851e-05,4.271e-05,6.062e-05,2.239e-04,7.090e-05,3.940e-06,3.076e-05,5.983e-05,7.246e-05,7.237e-05,2.477e-05,9.317e-05,7.080e-05,1.143e-04,6.096e-05,9.779e-05,4.993e-05,1.520e-04,4.203e-05,9.422e-05,6.153e-05,1.939e-04,1.082e-04,1.272e-04,1.047e-04,1.062e-04,5.041e-05,1.059e-04,9.731e-05,4.485e-05,9.459e-05,1.057e-04,7.441e-05,2.230e-05,7.882e-05,1.504e-04,2.179e-04,6.969e-05,1.427e-04,4.702e-05,3.331e-04,1.711e-04,6.099e-05,2.353e-05,1.607e-04,5.564e-05,7.858e-05,7.114e-05,7.545e-05]
40 8.24106e-05 5.899e-05 [5.408e-05,2.603e-04,6.261e-05,2.301e-05,4.970e-05,2.131e-05,1.730e-04,4.345e-05,4.393e-05,7.371e-05,3.520e-05,4.582e-05,1.781e-04,4.540e-05,1.229e-04,4.457e-05,5.584e-05,1.295e-04,1.157e-04,2.129e-05,8.600e-05,7.275e-05,8.080e-05,8.271e-05,2.395e-04,1.724e-04,6.422e-05,1.321e-04,1.237e-04,6.260e-05,9.816e-05,7.257e-05,5.931e-05,2.315e-04,4.891e-05,1.304e-04,8.041e-05,6.283e-05,3.833e-06,7.378e-05,8.793e-05,3.097e-06,3.193e-06,7.738e-05,2.361e-05,2.258e-05,2.625e-04,1.081e-04,3.257e-05,1.799e-04,4.344e-05,4.168e-06,7.501e-05,5.727e-05,6.988e-05,1.066e-04,7.391e-05,1.099e-04,3.749e-06,9.648e-05,2.157e-05,3.268e-06,1.286e-04,1.382e-04,1.552e-04,1.016e-04,6.329e-05,8.575e-05,2.384e-05,8.631e-05,3.311e-06,6.751e-05,2.516e-05,7.734e-05,9.597e-05,9.517e-05,7.776e-05,6.240e-05,1.982e-04,6.334e-05]
64 9.33009e-05 5.932e-05 [7.692e-05,1.981e-04,1.074e-04,7.960e-05,2.639e-05,9.909e-05,9.590e-05,8.365e-05,5.410e-05,5.027e-05,1.394e-04,3.743e-05,2.632e-05,7.956e-05,4.630e-05,1.006e-04,5.149e-05,3.571e-05,3.527e-04,1.012e-04,2.831e-05,8.879e-05,9.791e-05,9.277e-05,2.600e-05,1.882e-04,1.710e-04,1.049e-04,9.312e-05,1.656e-04,5.846e-05,3.587e-05,1.698e-04,6.057e-06,6.617e-05,9.786e-05,4.069e-05,1.168e-04,1.790e-04,2.937e-05,6.765e-05,1.321e-04,6.465e-06,1.863e-04,2.681e-05,1.169e-04,1.215e-04,1.337e-04,1.017e-04,1.638e-04,8.507e-05,8.290e-05,1.394e-04,1.087e-04,1.471e-04,7.786e-05,2.018e-04,1.182e-04,5.804e-06,2.745e-05,1.023e-04,8.272e-05,4.975e-06,7.030e-05,5.032e-05,1.204e-04,6.679e-05,1.300e-04,1.127e-04,2.559e-05,1.857e-04,9.860e-05,1.693e-04,3.368e-04,5.869e-05,2.484e-05,6.732e-05,1.918e-04,5.804e-05,7.016e-05,7.678e-05,1.972e-04,6.033e-05,5.202e-05,6.898e-05,1.404e-04,1.112e-04,5.103e-05,9.237e-05,5.092e-05,1.546e-04,1.383e-04,2.940e-05,2.709e-04,6.287e-05,3.066e-04,8.307e-05,7.685e-05,3.493e-05,4.640e-06]
104 9.68018e-05 6.049e-05 [5.156e-05,1.455e-04,1.765e-04,8.250e-05,1.157e-04,1.541e-04,4.211e-05,7.071e-05,3.526e-05,1.332e-04,8.252e-05,3.463e-05,2.207e-04,8.535e-05,4.650e-06,4.164e-05,3.321e-05,1.347e-04,2.582e-05,1.109e-04,4.412e-05,8.283e-05,4.923e-05,8.858e-05,6.749e-05,2.406e-05,8.345e-05,1.033e-04,4.710e-05,1.965e-04,1.035e-04,5.053e-05,4.977e-05,1.824e-04,8.161e-05,5.233e-06,5.290e-05,1.687e-04,3.838e-05,5.144e-06,1.383e-04,4.831e-05,9.951e-05,5.106e-05,7.971e-05,1.819e-04,9.446e-05,6.397e-05,1.554e-04,3.937e-05,1.199e-04,2.732e-04,4.884e-05,1.192e-04,1.380e-04,1.049e-04,6.654e-05,6.510e-05,2.282e-04,8.319e-05,8.324e-05,1.024e-04,6.065e-05,1.166e-04,5.835e-05,1.582e-04,2.049e-04,4.082e-05,1.936e-04,5.551e-05,6.748e-05,1.879e-04,6.021e-05,5.054e-06,9.632e-05,6.193e-05,2.376e-04,1.141e-04,1.229e-04,2.114e-04]
128 1.01246e-04 6.222e-05 [8.817e-05,2.130e-04,2.995e-05,4.260e-05,1.103e-04,8.976e-05,5.011e-05,8.479e-05,1.242e-04,9.994e-05,4.261e-05,7.441e-05,8.893e-05,5.300e-05,8.802e-05,4.329e-05,5.599e-05,8.991e-05,1.528e-04,2.849e-04,1.422e-04,1.197e-04,2.776e-05,1.269e-04,1.546e-04,2.823e-05,4.358e-05,2.342e-04,8.513e-05,8.491e-05,6.289e-05,2.014e-04,7.442e-05,3.236e-05,9.692e-05,8.428e-05,7.335e-05,5.116e-05,7.362e-05,4.360e-05,1.775e-04,1.247e-04,2.892e-05,1.290e-04,5.118e-05,5.687e-05,5.537e-05,4.169e-05,1.134e-04,1.991e-04,7.988e-06,6.713e-05,2.934e-05,1.302e-04,3.412e-05,1.027e-04,2.888e-05,1.056e-04,1.572e-04,7.393e-05,9.013e-05,2.231e-04,7.553e-05,7.884e-06,1.345e-04,1.301e-04,1.087e-04,7.621e-05,5.847e-05,4.484e-05,1.375e-04,3.050e-05,1.093e-04,1.320e-04,1.746e-04,7.426e-05,7.842e-05,7.279e-05,7.943e-06,7.316e-05,1.438e-04,1.576e-04,8.438e-05,7.439e-05,8.879e-05,2.199e-04,2.472e-04,1.238e-04,1.581e-04,8.617e-05,1.209e-04,9.349e-05,2.160e-04,6.191e-05,2.180e-04,1.334e-04,1.071e-04,8.866e-05,8.343e-05,1.080e-04]
232 1.02708e-04 6.695e-05 [7.544e-05,7.483e-05,4.821e-05,1.503e-04,1.169e-04,5.539e-05,7.841e-05,2.414e-04,1.175e-04,9.280e-05,2.457e-04,8.351e-06,1.338e-04,9.345e-05,4.884e-05,9.211e-05,9.311e-05,1.263e-04,1.562e-04,5.947e-05,2.065e-04,4.268e-05,6.076e-05,4.727e-05,9.128e-05,3.372e-05,1.085e-04,1.132e-04,9.185e-06,1.167e-04,5.994e-05,1.522e-04,1.127e-04,8.885e-05,1.182e-04,1.089e-04,1.085e-04,9.373e-05,1.251e-04,1.764e-04,1.909e-04,1.046e-05,7.615e-05,1.824e-04,3.110e-05,5.627e-05,8.901e-05,3.175e-05,9.757e-05,9.110e-06,3.101e-05,1.853e-04,2.271e-04,1.373e-04,1.049e-05,1.110e-05,1.523e-04,7.170e-05,4.441e-05,2.686e-04,1.357e-04,3.149e-05,6.236e-05,2.220e-04,9.980e-06,6.155e-05,7.738e-05,9.672e-06,3.537e-05,4.525e-05,3.197e-05,2.322e-04,1.831e-04,2.667e-04,5.290e-05,1.732e-04,1.517e-04,1.128e-04,1.739e-04,1.506e-04]
256 1.11356e-04 6.879e-05 [7.969e-05,8.944e-05,7.319e-05,1.332e-04,7.983e-05,1.340e-04,1.097e-04,1.276e-04,3.475e-05,8.999e-05,1.361e-04,1.144e-05,1.221e-04,1.843e-04,2.778e-04,2.764e-04,1.366e-04,1.418e-04,1.432e-04,6.730e-05,1.262e-04,1.544e-04,1.156e-05,6.190e-05,3.378e-05,7.185e-05,1.175e-05,8.025e-05,6.816e-05,1.560e-04,2.531e-04,3.261e-05,8.833e-05,1.577e-04,8.736e-05,7.827e-05,1.836e-04,1.038e-04,1.178e-05,8.279e-05,4.608e-05,4.927e-05,5.005e-05,5.528e-05,1.408e-04,8.511e-05,6.814e-05,2.123e-04,7.258e-05,1.137e-05,2.694e-04,3.472e-04,2.669e-04,6.254e-05,1.804e-04,8.040e-05,1.375e-04,4.896e-05,9.020e-05,3.125e-04,1.760e-04,6.764e-05,1.298e-04,1.236e-04,1.250e-05,5.067e-05,7.475e-05,7.163e-05,8.134e-05,3.435e-05,7.624e-05,1.395e-05,1.249e-04,9.868e-05,2.286e-04,1.285e-05,1.582e-04,3.589e-05,2.024e-04,1.735e-04,4.578e-05,9.326e-05,4.892e-05,8.435e-05,1.721e-04,3.760e-05,1.697e-04,5.302e-05,3.663e-05,1.333e-04,3.205e-04,1.755e-04,1.162e-05,6.631e-05,2.215e-04,3.223e-05,1.027e-05,3.338e-05,8.048e-05,1.099e-04]
488 1.12850e-04 5.942e-05 [4.236e-05,1.599e-04,1.298e-04,1.078e-04,2.936e-04,1.162e-04,5.499e-05,1.117e-04,8.829e-05,1.902e-04,2.303e-04,7.680e-05,3.187e-04,1.589e-05,1.069e-04,1.887e-04,1.078e-04,1.245e-04,1.016e-04,5.848e-05,1.435e-04,8.634e-05,4.152e-05,1.386e-04,1.696e-04,1.098e-04,5.463e-05,8.462e-05,4.156e-05,1.637e-04,2.096e-04,6.643e-05,8.157e-05,4.037e-05,1.628e-04,1.001e-04,1.475e-04,3.663e-05,2.005e-04,5.682e-05,1.641e-04,1.442e-05,3.989e-05,7.213e-05,4.381e-05,8.678e-05,1.034e-04,1.073e-04,9.025e-05,2.150e-04,1.467e-04,1.024e-04,1.081e-04,1.656e-05,7.092e-05,1.087e-04,1.816e-04,5.153e-05,1.014e-04,1.074e-04,6.130e-05,1.064e-04,9.401e-05,1.091e-04,1.371e-05,1.345e-04,1.096e-04,1.438e-04,1.815e-04,1.742e-04,1.564e-04,1.429e-04,6.860e-05,1.516e-04,1.377e-04,1.733e-04,7.090e-05,1.357e-04,5.572e-05,1.140e-04]
512 1.14567e-04 6.441e-05 [9.337e-05,1.795e-04,5.690e-05,5.602e-05,1.309e-04,2.049e-05,1.957e-04,2.860e-04,9.257e-05,1.803e-04,8.400e-05,7.445e-05,1.363e-04,7.755e-05,9.183e-05,1.114e-04,4.333e-05,2.486e-04,1.860e-05,9.018e-05,7.144e-05,4.428e-05,7.716e-05,1.791e-05,1.154e-04,2.696e-04,1.117e-04,1.468e-04,1.671e-05,8.607e-05,1.909e-04,1.177e-04,2.271e-04,1.416e-04,2.249e-04,1.732e-04,1.083e-04,4.403e-05,2.219e-04,5.915e-05,8.576e-05,4.266e-05,1.405e-04,9.538e-05,1.348e-04,1.537e-04,1.644e-04,8.508e-05,9.479e-05,1.335e-04,1.444e-04,2.477e-04,1.662e-04,6.046e-05,6.148e-05,2.676e-04,5.510e-05,1.081e-04,9.422e-05,1.087e-04,6.908e-05,7.990e-05,1.034e-04,1.330e-04,6.482e-05,1.708e-04,1.075e-04,1.718e-04,1.799e-04,7.190e-05,6.450e-05,1.778e-04,7.166e-05,1.936e-04,4.263e-05,4.596e-05,8.844e-05,2.026e-05,6.808e-05,6.191e-05]
1000 1.47962e-04 7.758e-05 [1.307e-04,7.581e-05,1.180e-04,2.009e-04,8.426e-05,1.953e-04,1.684e-04,7.094e-05,6.727e-05,1.495e-04,3.066e-05,1.146e-04,3.034e-05,1.714e-04,1.609e-04,1.167e-04,1.283e-04,6.692e-05,2.347e-04,1.166e-04,1.896e-04,1.780e-04,9.362e-05,1.638e-04,2.896e-04,2.650e-04,3.048e-04,8.525e-05,1.172e-04,9.474e-05,1.393e-04,7.361e-05,2.184e-04,1.996e-04,8.761e-05,4.672e-04,1.673e-04,3.481e-04,6.849e-05,1.787e-04,1.054e-04,3.622e-04,1.256e-04,9.056e-05,1.707e-04,1.459e-04,1.301e-04,1.246e-04,1.431e-04,5.642e-05,3.233e-04,6.924e-05,1.500e-04,1.492e-04,1.616e-04,1.270e-04,8.847e-05,2.336e-04,2.622e-04,1.501e-04,1.095e-04,1.786e-04,1.452e-04,6.986e-05,1.028e-04,1.202e-04,7.057e-05,1.506e-04,1.135e-04,1.747e-04,1.217e-04,1.000e-04,1.804e-04,8.532e-05,1.941e-04,8.301e-05,1.894e-04,7.065e-05,1.649e-04,8.061e-05]


==> figures/evaluation/circuit_fusion_time_children_count/linear_tree.txt <==
<children_count> <average_time> <stddev_time> <list of samples (maximum of 100)>
1 1.09039e-03 1.082e-04 [1.139e-03,1.141e-03,9.739e-04,1.002e-03,9.640e-04,1.138e-03,9.985e-04,1.050e-03,1.052e-03,1.051e-03,1.141e-03,1.091e-03,1.150e-03,1.021e-03,1.058e-03,1.110e-03,1.078e-03,9.568e-04,1.238e-03,1.049e-03,9.950e-04,1.047e-03,9.512e-04,1.214e-03,8.986e-04,1.138e-03,1.126e-03,1.221e-03,1.078e-03,1.087e-03,1.016e-03,1.278e-03,1.039e-03,1.248e-03,1.270e-03,1.205e-03,1.305e-03,1.140e-03,1.030e-03,1.071e-03,1.044e-03,1.050e-03,1.134e-03,1.004e-03,1.061e-03,8.662e-04,1.230e-03,1.083e-03,9.069e-04,1.191e-03,1.081e-03,1.181e-03,1.056e-03,1.025e-03,1.213e-03,1.226e-03,1.236e-03,1.273e-03,1.115e-03,1.136e-03,1.059e-03,1.071e-03,9.174e-04,1.041e-03,1.313e-03,1.185e-03,1.122e-03,1.089e-03,1.195e-03,1.016e-03,1.148e-03,1.149e-03,9.703e-04,1.019e-03,1.143e-03,1.094e-03,1.056e-03,8.865e-04,1.128e-03,1.032e-03,1.008e-03,1.025e-03,9.855e-04,9.145e-04,1.166e-03,1.170e-03,1.119e-03,1.069e-03,1.228e-03,1.007e-03,1.342e-03,9.916e-04,1.172e-03,1.043e-03,1.117e-03,1.197e-03,1.062e-03,1.004e-03,1.109e-03,1.097e-03]
2 6.50016e-05 4.540e-05 [3.538e-05,5.687e-05,9.873e-05,2.047e-04,8.596e-05,6.294e-05,1.270e-04,8.091e-05,3.952e-05,4.451e-05,1.229e-04,3.507e-06,6.754e-05,1.603e-04,3.422e-05,6.085e-05,1.023e-04,8.765e-05,1.880e-05,2.222e-05,2.213e-05,4.207e-05,5.796e-05,5.853e-05,2.064e-05,3.960e-05,7.205e-05,3.591e-06,1.774e-05,4.199e-05,1.062e-04,5.335e-05,3.280e-05,2.584e-04,6.023e-05,7.176e-05,5.012e-05,7.442e-05,7.462e-05,7.931e-05,4.018e-06,5.877e-05,7.900e-05,3.329e-05,4.337e-05,4.351e-06,1.025e-04,9.213e-05,8.406e-05,6.879e-05,7.771e-05,3.594e-05,5.777e-05,3.511e-05,6.295e-05,1.349e-04,6.522e-05,1.117e-04,6.050e-05,6.383e-05,7.162e-05,5.888e-06,4.619e-05,1.666e-04,3.557e-05,8.758e-05,6.970e-05,3.624e-05,1.294e-04,3.487e-05,4.265e-06,3.617e-05,1.383e-04,1.098e-04,3.456e-05,4.920e-05,5.560e-06,1.848e-05,3.269e-05,5.734e-05]
3 6.56777e-05 3.954e-05 [5.724e-05,3.955e-05,1.262e-05,5.736e-05,7.782e-05,7.859e-05,1.518e-04,6.741e-05,4.491e-05,1.927e-05,1.397e-05,3.399e-05,3.159e-05,1.464e-04,4.355e-05,1.077e-04,1.394e-05,3.153e-05,4.446e-05,9.431e-05,2.962e-05,6.684e-05,4.016e-05,6.277e-05,1.878e-05,9.887e-05,5.734e-05,4.957e-05,5.683e-05,5.453e-05,7.261e-05,1.076e-04,4.438e-05,7.301e-05,6.696e-05,8.860e-05,1.100e-04,2.104e-04,7.941e-05,2.306e-06,3.488e-05,6.652e-05,1.550e-04,7.291e-05,5.750e-05,1.383e-06,3.018e-05,8.471e-05,9.490e-05,7.501e-05,6.375e-05,7.382e-05,9.565e-05,1.317e-04,1.925e-05,1.223e-05,4.509e-05,1.253e-04,5.308e-05,3.228e-05,3.297e-05,9.936e-05,7.402e-05,8.215e-05,9.062e-05,4.881e-05,6.439e-05,1.077e-04,1.366e-05,7.851e-05,9.500e-05,1.403e-04,5.268e-05,5.269e-05,4.336e-05,1.749e-05,6.087e-05,1.351e-04,1.266e-05,6.818e-05]
4 6.43492e-05 4.805e-05 [1.064e-04,1.635e-04,9.006e-05,2.777e-05,4.044e-05,5.238e-05,3.851e-05,5.112e-05,1.364e-06,4.926e-05,3.143e-05,1.627e-05,1.146e-04,6.868e-05,1.055e-04,2.031e-06,1.744e-04,2.223e-04,6.120e-05,8.491e-05,2.595e-05,1.252e-05,6.839e-05,1.883e-05,1.126e-04,1.213e-04,6.891e-05,6.562e-05,7.207e-05,3.536e-05,1.175e-04,4.919e-05,3.681e-05,1.489e-04,5.841e-05,3.486e-05,5.177e-05,9.001e-05,4.275e-05,3.263e-05,3.092e-05,7.515e-05,1.223e-05,7.414e-05,5.870e-05,7.115e-05,1.310e-05,1.294e-04,2.038e-06,5.285e-05,3.844e-05,1.455e-04,5.260e-05,3.059e-05,6.083e-05,1.662e-05,1.030e-04,1.821e-04,2.202e-06,6.703e-05,6.385e-05,5.562e-05,2.859e-05,7.933e-05,8.698e-05,1.433e-04,2.156e-05,1.753e-06,2.091e-05,9.743e-05,1.694e-05,1.293e-04,2.200e-06,1.371e-04,9.353e-05,4.374e-05,3.146e-05,2.360e-06,1.045e-04,2.175e-06]
5 5.50245e-05 3.743e-05 [1.762e-05,3.805e-05,2.780e-05,5.195e-05,1.199e-04,5.933e-05,1.463e-04,2.789e-05,1.841e-05,6.663e-05,1.731e-05,1.004e-04,5.361e-05,6.310e-05,7.571e-05,1.415e-04,7.794e-05,4.238e-05,1.411e-05,5.014e-05,9.248e-05,1.915e-06,8.809e-05,9.456e-05,1.250e-05,4.419e-05,8.159e-05,1.489e-04,1.968e-06,2.970e-05,1.617e-06,1.821e-05,3.905e-05,9.070e-05,3.472e-05,7.093e-05,1.252e-04,3.150e-05,1.292e-05,5.267e-05,3.072e-05,2.786e-05,1.249e-04,8.324e-05,3.088e-05,1.936e-06,7.316e-05,1.065e-04,5.090e-05,3.756e-05,9.598e-05,4.027e-05,5.377e-05,3.237e-05,2.129e-05,6.828e-05,3.639e-05,2.909e-05,5.274e-05,7.992e-05,4.388e-05,7.638e-05,2.953e-05,9.702e-05,2.045e-06,1.355e-06,3.005e-05,2.958e-05,1.506e-05,1.309e-05,5.204e-05,1.152e-04,6.854e-05,1.176e-04,1.897e-05,5.121e-05,1.129e-04,5.144e-05,3.738e-05,7.739e-05]
6 6.37290e-05 4.618e-05 [6.738e-05,1.245e-05,8.156e-05,1.761e-05,4.116e-05,2.251e-05,6.487e-05,1.742e-05,1.662e-05,6.389e-05,2.429e-05,2.776e-05,9.513e-05,7.866e-05,5.258e-05,3.064e-05,1.745e-05,2.544e-06,1.491e-04,7.472e-05,1.673e-05,5.642e-05,1.527e-04,8.939e-05,1.684e-04,2.140e-04,1.476e-04,2.025e-06,5.141e-05,6.409e-05,3.138e-05,3.077e-05,4.459e-05,7.387e-05,6.526e-05,3.813e-05,1.709e-05,4.961e-05,1.248e-04,1.663e-04,4.326e-05,1.215e-04,1.528e-04,5.123e-05,3.975e-05,9.684e-05,2.712e-05,1.491e-04,5.241e-05,5.480e-05,2.943e-05,2.827e-05,1.193e-04,4.626e-05,4.590e-05,9.303e-05,1.300e-05,8.118e-05,3.123e-05,2.226e-05,1.332e-04,9.527e-05,3.299e-05,5.250e-05,5.708e-05,1.346e-05,8.572e-05,4.756e-05,3.046e-05,1.775e-04,5.418e-05,3.581e-05,5.162e-05,7.060e-05,7.271e-05,8.044e-05,3.840e-05,6.602e-05,1.332e-05,2.797e-05]
7 5.88976e-05 4.378e-05 [2.733e-05,3.621e-05,8.524e-05,1.647e-05,2.332e-05,3.767e-05,3.519e-05,1.833e-06,1.100e-04,4.337e-05,2.758e-05,9.404e-05,4.022e-05,4.044e-05,4.674e-05,1.263e-05,1.572e-04,5.259e-05,6.239e-05,4.614e-05,5.687e-05,7.404e-05,2.780e-05,9.207e-05,1.791e-05,9.208e-05,5.886e-05,4.209e-05,6.681e-05,3.369e-05,1.055e-04,1.666e-04,1.696e-05,2.219e-06,1.925e-05,1.146e-04,1.599e-05,6.344e-05,9.281e-05,2.733e-05,6.847e-05,2.061e-05,1.119e-04,2.070e-04,1.039e-04,5.328e-05,6.912e-05,1.195e-04,1.908e-04,4.456e-05,2.914e-05,4.301e-05,5.386e-05,8.592e-05,5.302e-05,7.569e-05,1.299e-04,3.064e-06,1.395e-05,4.084e-05,1.963e-06,4.827e-05,2.948e-05,1.801e-05,7.905e-05,1.078e-04,1.772e-05,8.160e-05,1.837e-06,3.763e-05,9.633e-05,1.817e-05,1.165e-04,5.367e-05,2.139e-05,1.177e-04,1.854e-05,8.213e-05,1.806e-05,4.484e-05]
8 6.35224e-05 4.500e-05 [8.196e-05,5.229e-05,5.281e-05,3.123e-05,1.150e-04,1.662e-05,1.232e-04,4.371e-05,4.775e-05,5.215e-05,2.718e-05,5.162e-05,5.021e-05,1.322e-06,3.025e-05,8.027e-05,3.012e-05,8.451e-05,8.661e-05,6.408e-05,9.227e-05,1.268e-04,2.062e-05,5.137e-05,9.958e-05,3.986e-05,9.216e-05,1.790e-04,1.824e-05,1.323e-04,6.727e-05,1.758e-04,7.076e-05,2.262e-04,1.314e-05,1.146e-04,5.302e-05,3.171e-06,3.652e-05,6.310e-05,3.287e-05,1.864e-05,1.925e-04,6.306e-05,2.364e-06,2.066e-05,1.081e-04,5.201e-05,8.699e-05,7.284e-05,9.908e-05,8.482e-05,5.363e-05,2.914e-05,1.297e-06,4.423e-05,1.170e-05,5.146e-05,1.378e-04,3.942e-05,4.013e-05,2.233e-06,5.347e-05,8.824e-05,5.194e-05,1.249e-04,4.959e-05,4.329e-05,3.779e-05,9.347e-05,1.246e-05,6.007e-05,5.251e-05,3.978e-05,9.136e-05,2.120e-05,5.684e-05,7.281e-05,1.357e-05,7.472e-05]
16 5.68820e-05 3.794e-05 [7.168e-05,7.154e-05,2.702e-05,7.859e-05,9.484e-05,7.593e-05,6.362e-05,2.164e-05,7.702e-05,2.163e-05,3.215e-05,6.610e-05,6.471e-05,1.815e-05,1.073e-06,3.811e-05,3.990e-05,1.524e-05,9.180e-05,3.024e-05,5.898e-05,1.286e-04,2.789e-05,6.876e-05,4.876e-05,3.036e-05,6.836e-05,1.124e-04,1.291e-05,2.340e-06,3.790e-05,4.790e-05,2.422e-06,3.787e-05,2.720e-05,2.217e-05,1.170e-05,2.117e-06,5.052e-05,7.058e-05,7.361e-05,7.514e-05,1.272e-04,1.226e-05,2.959e-05,8.622e-05,6.378e-05,5.065e-05,1.519e-04,1.951e-04,8.053e-05,6.546e-05,9.401e-05,7.786e-05,1.125e-05,1.222e-04,5.117e-05,2.224e-05,1.636e-05,2.105e-05,1.465e-04,9.813e-05,9.405e-05,7.370e-05,5.586e-05,4.497e-05,7.376e-05,6.711e-05,7.360e-05,3.379e-05,3.430e-05,3.547e-05,7.637e-05,4.816e-05,1.430e-05,8.825e-05,3.175e-05,9.826e-05,1.288e-06,6.246e-05]
32 5.64362e-05 4.299e-05 [9.009e-05,4.015e-05,5.333e-05,1.384e-06,5.037e-05,2.679e-05,1.433e-05,6.753e-05,1.195e-05,1.283e-05,2.783e-05,1.971e-04,1.241e-05,6.656e-05,2.388e-06,1.340e-04,1.072e-04,4.042e-05,1.268e-05,1.481e-05,1.236e-05,3.307e-05,9.204e-05,6.188e-05,2.962e-05,4.689e-05,6.652e-05,4.058e-05,1.359e-06,4.282e-05,3.712e-05,1.358e-05,8.554e-05,6.574e-05,1.103e-04,1.316e-04,2.700e-05,5.115e-05,1.114e-04,1.853e-05,3.082e-05,2.155e-06,6.463e-05,5.623e-05,2.723e-05,7.182e-05,5.293e-05,7.801e-05,2.661e-05,1.251e-04,8.400e-05,9.713e-05,3.164e-05,1.207e-04,2.958e-05,6.602e-05,1.583e-06,1.766e-04,4.443e-05,1.120e-04,9.549e-05,5.774e-05,3.885e-05,5.017e-05,1.211e-04,7.468e-05,5.120e-05,8.165e-05,2.718e-05,2.312e-06,2.819e-05,6.422e-05,1.812e-04,1.289e-05,6.933e-05,2.459e-06,1.857e-05,6.440e-05,4.431e-05,6.660e-05]
64 6.11688e-05 4.029e-05 [1.127e-04,5.875e-05,4.174e-05,1.487e-04,2.806e-05,4.376e-05,5.226e-05,1.384e-06,2.948e-05,4.160e-05,5.905e-05,7.020e-05,4.159e-05,1.144e-04,7.738e-05,1.914e-06,1.425e-05,5.467e-05,2.884e-06,5.921e-05,7.007e-05,2.857e-05,1.948e-05,6.825e-05,1.384e-04,4.131e-05,8.821e-05,1.401e-05,3.180e-05,1.670e-05,4.729e-05,1.106e-04,3.297e-05,5.651e-05,3.837e-05,9.071e-05,7.766e-05,5.267e-05,5.568e-05,6.563e-05,2.814e-05,4.362e-05,5.185e-05,1.081e-04,4.164e-05,7.492e-05,2.040e-04,1.106e-04,5.526e-05,1.674e-05,5.662e-05,1.008e-04,1.774e-04,6.961e-05,2.480e-05,9.707e-05,1.259e-04,6.437e-05,1.273e-04,1.408e-05,1.223e-04,9.092e-05,8.970e-05,4.324e-05,8.242e-05,3.708e-05,4.615e-05,9.455e-05,1.611e-05,6.601e-05,2.951e-05,5.345e-05,2.680e-05,1.200e-04,4.310e-05,1.524e-05,2.662e-05,3.037e-05,2.963e-05,3.868e-05]
128 6.58547e-05 6.020e-05 [7.648e-05,1.404e-06,4.404e-05,3.422e-05,9.690e-05,2.856e-05,7.513e-05,2.630e-05,5.388e-05,2.187e-06,7.413e-05,2.151e-05,1.123e-04,3.045e-04,4.153e-05,3.361e-05,1.736e-06,4.655e-05,2.024e-06,1.235e-05,8.555e-05,7.112e-05,7.565e-05,1.715e-04,9.435e-05,1.749e-05,2.913e-05,5.191e-05,3.044e-05,3.197e-04,3.164e-05,1.191e-05,1.703e-05,1.465e-06,5.412e-05,4.459e-05,2.700e-05,1.579e-04,9.220e-05,4.780e-05,1.806e-05,1.194e-04,1.231e-04,7.038e-05,2.925e-05,1.341e-04,1.153e-04,1.542e-04,3.518e-05,3.641e-05,8.753e-05,5.522e-05,2.643e-05,1.400e-04,2.210e-06,1.724e-04,4.596e-05,1.391e-04,4.240e-05,1.333e-05,1.878e-06,5.026e-05,5.472e-05,1.419e-04,2.050e-06,8.420e-05,3.633e-05,1.016e-04,3.631e-05,9.131e-05,1.092e-04,7.186e-05,4.500e-05,1.623e-04,5.220e-05,2.822e-05,1.176e-05,1.149e-05,6.662e-05,2.751e-05]
256 6.53911e-05 4.901e-05 [1.011e-04,2.346e-06,3.911e-05,3.586e-05,1.324e-04,6.322e-05,1.240e-05,5.528e-05,6.293e-05,1.731e-04,1.268e-04,2.866e-05,6.789e-05,1.068e-04,1.293e-05,2.950e-05,1.468e-05,6.768e-05,7.313e-05,6.180e-05,2.797e-05,2.667e-04,6.980e-05,1.082e-04,1.433e-05,1.157e-04,5.260e-05,9.339e-05,1.301e-05,2.301e-06,3.696e-05,1.570e-05,5.682e-05,6.603e-05,4.262e-05,3.275e-05,1.499e-04,2.934e-05,2.158e-05,4.631e-05,1.048e-04,1.934e-04,5.111e-05,5.342e-05,3.764e-05,7.108e-05,1.791e-05,1.044e-04,1.787e-05,4.314e-05,1.214e-04,5.952e-05,8.178e-05,4.472e-05,1.307e-05,2.978e-05,3.723e-05,7.554e-05,9.501e-05,6.692e-05,2.135e-05,2.917e-05,1.283e-05,1.753e-04,9.227e-05,1.132e-04,1.783e-05,3.599e-05,5.108e-05,7.783e-05,7.097e-05,2.989e-05,1.895e-05,6.318e-05,4.802e-05,1.371e-04,1.675e-04,4.810e-05,9.679e-05,7.437e-05]
512 5.78000e-05 4.083e-05 [6.611e-05,3.565e-05,2.935e-05,2.787e-05,2.255e-06,4.308e-05,8.125e-05,9.587e-05,1.267e-05,2.828e-05,3.489e-05,4.230e-05,7.422e-05,3.779e-05,6.307e-05,6.981e-05,5.091e-05,2.593e-05,4.229e-05,9.229e-05,7.223e-05,2.092e-05,1.242e-05,7.592e-05,3.941e-05,1.379e-05,1.170e-04,1.403e-04,2.783e-05,1.941e-05,2.776e-05,8.935e-05,2.822e-05,9.636e-05,1.187e-04,7.948e-05,1.266e-05,6.604e-05,9.264e-05,1.277e-06,1.303e-04,9.270e-05,1.112e-04,7.963e-05,1.388e-05,2.659e-05,5.421e-05,3.977e-05,6.361e-05,4.335e-05,7.405e-05,5.036e-05,4.845e-05,1.951e-06,4.074e-05,2.844e-06,6.253e-05,1.001e-04,6.768e-05,2.378e-06,1.812e-04,1.925e-05,4.849e-05,1.059e-04,8.937e-05,2.131e-04,5.371e-05,1.176e-05,2.807e-05,4.745e-05,1.221e-05,6.234e-05,1.398e-04,5.262e-05,8.873e-05,5.095e-05,5.696e-05,8.943e-05,3.028e-05,2.833e-05]
1000 5.77083e-05 4.688e-05 [1.113e-06,3.576e-05,4.648e-05,2.762e-05,1.045e-05,3.401e-05,8.715e-05,2.744e-05,1.972e-05,2.696e-05,2.706e-05,1.140e-04,4.037e-05,3.620e-05,2.985e-05,2.665e-05,9.942e-05,6.175e-05,5.977e-05,1.029e-05,3.869e-05,8.276e-05,9.750e-07,8.911e-05,1.419e-04,7.768e-05,3.303e-05,1.136e-04,1.187e-05,2.894e-05,3.835e-05,2.862e-05,7.219e-05,3.566e-05,3.427e-05,4.608e-05,7.649e-05,2.484e-05,1.976e-05,1.968e-05,8.581e-05,1.534e-05,5.305e-05,1.730e-04,6.666e-05,2.561e-05,7.740e-05,1.991e-05,8.394e-05,2.925e-05,1.542e-04,1.104e-04,2.685e-05,4.989e-05,9.440e-07,2.678e-05,5.402e-05,1.206e-04,1.022e-05,8.642e-05,9.679e-05,5.736e-05,3.409e-05,1.480e-04,1.831e-04,2.739e-05,1.557e-05,8.163e-05,8.010e-05,1.095e-05,6.710e-05,8.051e-05,2.575e-04,7.714e-05,1.524e-05,2.643e-05,1.761e-05,1.202e-04,8.386e-05,2.928e-05]


==> figures/evaluation/circuit_fusion_time_d/data.txt <==
<d> <average_fusion_time> <stddev_time> <samples>
3 7.00350e-07 1.081e-06 [4.730e-07,4.780e-07,4.670e-07,5.150e-07,4.750e-07,4.640e-07,4.680e-07,4.700e-07,4.740e-07,5.170e-07,4.750e-07,4.710e-07,5.000e-07,5.330e-07,5.480e-07,5.660e-07,4.720e-07,4.760e-07,5.170e-07,5.250e-07,5.480e-07,4.720e-07,4.740e-07,4.800e-07,4.780e-07,5.130e-07,4.940e-07,4.720e-07,4.670e-07,6.651e-06,5.040e-07,5.000e-07,5.170e-07,5.220e-07,5.180e-07,4.760e-07,4.840e-07,4.670e-07,4.730e-07,4.730e-07,4.770e-07,4.730e-07,4.730e-07,4.750e-07,4.880e-07,5.957e-06,4.710e-07,4.670e-07,4.780e-07,5.060e-07,5.080e-07,4.830e-07,4.850e-07,4.700e-07,5.000e-07,4.760e-07,4.690e-07,4.720e-07,5.020e-07,4.840e-07,5.100e-07,4.720e-07,5.130e-07,4.850e-07,4.790e-07,4.800e-07,4.770e-07,4.700e-07,5.180e-07,4.740e-07,4.750e-07,4.760e-07,4.730e-07,5.060e-07,4.690e-07,4.700e-07,4.730e-07,5.883e-06,4.710e-07,4.730e-07]
5 2.03999e-06 3.530e-06 [7.792e-06,6.200e-07,5.781e-06,5.170e-07,5.480e-07,6.310e-07,5.220e-07,1.005e-05,5.710e-07,5.741e-06,5.340e-07,5.180e-07,4.840e-07,5.640e-07,4.740e-07,5.590e-07,5.650e-07,4.840e-07,5.250e-07,5.900e-07,5.570e-07,7.442e-06,5.300e-07,5.200e-07,5.750e-07,4.310e-07,5.130e-07,5.550e-07,5.080e-07,4.750e-07,5.930e-07,5.140e-07,5.610e-07,4.980e-07,6.883e-06,1.134e-05,5.590e-07,5.540e-07,9.185e-06,5.980e-07,4.570e-07,5.530e-07,6.050e-07,5.500e-07,5.010e-07,5.530e-07,5.240e-07,5.650e-07,4.670e-07,5.370e-07,4.800e-07,5.279e-06,5.110e-07,4.610e-07,7.114e-06,6.020e-07,5.620e-07,1.093e-05,6.030e-07,1.056e-05,5.510e-07,5.090e-07,4.680e-07,4.390e-07,5.410e-07,5.600e-07,1.229e-05,5.000e-07,5.200e-07,5.540e-07,5.200e-07,1.750e-05,5.890e-07,5.440e-07,5.460e-07,5.630e-07,5.550e-07,5.420e-07,5.200e-07,5.130e-07]
7 3.51411e-06 6.306e-06 [5.050e-07,1.487e-05,6.040e-07,4.800e-07,4.690e-07,4.990e-07,4.980e-07,5.070e-07,1.833e-05,1.850e-05,4.980e-07,4.910e-07,4.670e-07,5.080e-07,5.050e-07,4.380e-07,5.070e-07,4.880e-07,4.830e-07,5.340e-06,4.680e-07,4.950e-07,5.360e-07,5.030e-07,5.080e-07,9.796e-06,1.765e-05,4.900e-07,4.682e-06,5.120e-07,4.603e-06,5.200e-07,5.260e-06,5.440e-07,5.020e-07,4.890e-07,7.010e-06,4.860e-07,5.080e-07,4.800e-07,5.000e-07,5.220e-07,4.840e-07,4.970e-07,1.636e-05,9.523e-06,4.539e-06,4.890e-07,4.670e-07,1.134e-05,5.140e-07,6.440e-07,3.633e-05,4.980e-07,5.780e-07,5.550e-07,5.260e-07,5.065e-06,4.900e-07,5.180e-07,4.790e-07,1.772e-05,5.250e-07,5.620e-07,4.920e-07,5.040e-07,5.150e-07,4.710e-07,4.560e-07,4.990e-07,4.960e-07,5.050e-07,4.900e-07,9.691e-06,9.059e-06,1.662e-05,8.856e-06,6.160e-07,5.440e-07,5.420e-07]
9 4.40964e-06 6.984e-06 [5.820e-07,5.234e-06,2.053e-05,6.177e-06,1.514e-05,4.868e-06,5.490e-07,5.370e-07,5.030e-07,4.970e-07,5.530e-07,5.860e-07,5.190e-07,3.077e-05,5.670e-07,5.310e-07,5.210e-07,5.100e-07,5.650e-07,5.380e-07,4.980e-07,5.900e-07,9.349e-06,5.540e-07,5.010e-07,5.230e-07,5.460e-07,5.270e-07,5.620e-07,5.260e-07,5.910e-07,2.598e-05,8.701e-06,5.640e-07,5.630e-07,1.537e-05,5.650e-07,5.280e-07,5.193e-06,5.390e-07,5.530e-07,5.450e-07,5.410e-07,5.960e-07,5.510e-07,4.870e-07,5.680e-07,2.626e-05,5.130e-07,6.190e-07,9.493e-06,5.620e-07,1.178e-05,4.964e-06,5.160e-07,2.720e-05,5.630e-07,8.839e-06,5.410e-07,6.729e-06,9.063e-06,8.565e-06,9.237e-06,4.891e-06,5.990e-07,4.850e-07,6.610e-07,1.578e-05,1.277e-05,5.190e-07,5.640e-07,5.020e-07,4.860e-07,5.390e-07,5.300e-07,4.820e-07,5.464e-06,4.744e-06,5.340e-07,1.089e-05]
11 8.31129e-06 1.058e-05 [2.696e-05,5.250e-07,5.550e-07,1.820e-05,1.722e-05,5.430e-07,1.029e-05,5.620e-07,9.786e-06,1.762e-05,6.160e-07,1.822e-05,6.160e-07,5.030e-07,7.689e-06,5.120e-07,9.833e-06,5.780e-07,5.770e-07,1.509e-05,9.747e-06,4.859e-06,5.200e-07,3.253e-05,5.740e-07,1.789e-05,1.749e-05,5.167e-06,5.950e-07,5.670e-07,5.300e-07,2.619e-05,5.275e-06,3.273e-05,5.190e-07,5.140e-07,5.630e-07,4.938e-05,5.920e-07,6.170e-07,5.550e-07,1.005e-05,5.800e-07,1.830e-05,6.050e-07,5.930e-07,7.442e-06,1.590e-05,5.230e-07,9.491e-06,9.507e-06,6.220e-07,7.414e-06,6.041e-06,5.126e-06,5.420e-07,5.600e-07,3.581e-05,1.552e-05,5.410e-07,5.170e-07,7.001e-06,6.500e-07,5.740e-07,1.578e-05,2.235e-05,6.080e-07,1.242e-05,5.360e-07,1.648e-05,5.570e-07,3.762e-05,4.886e-06,1.109e-05,6.320e-07,5.490e-07,5.260e-07,5.610e-07,6.040e-07,2.191e-05]
13 1.14962e-05 1.389e-05 [5.210e-07,4.870e-07,5.770e-07,5.633e-06,2.500e-05,4.990e-07,5.160e-07,2.419e-05,5.567e-06,5.150e-07,6.400e-07,1.609e-05,9.073e-06,3.199e-05,1.263e-05,1.672e-05,6.460e-07,5.860e-07,6.590e-07,5.330e-07,5.910e-07,7.783e-06,5.870e-07,1.782e-05,5.495e-06,1.716e-05,6.630e-06,1.534e-05,5.811e-05,5.930e-07,6.380e-07,5.100e-07,5.950e-07,4.279e-05,6.587e-06,1.551e-05,5.890e-07,1.507e-05,2.147e-05,5.340e-07,7.427e-06,6.420e-07,5.670e-07,5.890e-07,1.804e-05,5.565e-06,5.270e-07,6.150e-07,5.336e-06,5.660e-07,5.680e-07,1.026e-05,1.593e-05,1.764e-05,6.163e-05,9.473e-06,2.561e-05,5.700e-07,3.385e-05,1.522e-05,7.028e-06,5.016e-05,1.560e-05,5.870e-07,5.960e-07,1.428e-05,3.250e-05,5.740e-07,5.580e-07,2.248e-05,5.990e-07,1.734e-05,1.754e-05,3.364e-05,1.177e-05,9.417e-06,3.560e-05,3.015e-05,6.630e-07,5.090e-07]
17 2.54755e-05 2.070e-05 [7.420e-07,5.904e-05,2.518e-05,9.760e-06,4.357e-05,4.428e-05,9.849e-06,4.449e-05,1.742e-05,9.655e-06,3.550e-05,7.780e-07,5.900e-06,1.531e-05,9.559e-06,3.371e-05,2.208e-05,1.879e-05,2.504e-05,6.640e-07,9.130e-05,5.540e-06,4.475e-05,1.361e-05,5.387e-06,1.880e-05,1.669e-05,5.287e-06,5.192e-05,5.724e-06,5.219e-05,2.269e-05,5.622e-06,7.990e-07,5.579e-05,4.977e-05,3.085e-05,3.376e-05,7.721e-06,9.446e-06,3.690e-05,9.770e-06,1.584e-05,6.226e-05,1.011e-05,9.633e-06,9.874e-06,5.851e-05,6.300e-07,1.781e-05,1.529e-05,5.097e-05,5.783e-05,6.170e-05,4.660e-05,1.196e-05,3.353e-05,5.495e-06,4.224e-05,1.523e-05,1.560e-05,1.772e-05,3.296e-05,7.529e-05,4.975e-05,4.126e-05,1.560e-05,6.592e-05,4.404e-05,9.696e-06,1.661e-05,2.409e-05,1.174e-05,2.151e-05,3.233e-05,5.426e-06,9.310e-07,8.950e-07,2.488e-05,7.020e-07]
19 3.23417e-05 2.755e-05 [3.831e-05,5.544e-06,1.000e-06,2.721e-05,5.033e-05,2.628e-05,7.570e-07,6.187e-05,3.437e-05,1.000e-05,1.534e-05,4.202e-05,1.772e-05,2.611e-05,6.327e-05,8.040e-07,1.615e-05,5.248e-05,5.716e-06,9.750e-05,4.251e-05,9.446e-05,5.667e-06,7.580e-07,2.647e-05,1.057e-04,1.817e-05,8.740e-07,3.515e-05,5.107e-05,8.599e-05,4.821e-05,5.047e-05,5.012e-05,3.429e-05,4.139e-05,2.610e-05,5.819e-06,2.207e-05,3.443e-05,6.168e-05,9.948e-06,5.103e-05,2.997e-05,1.808e-05,2.136e-05,2.527e-05,7.828e-05,1.054e-04,3.058e-05,8.680e-07,1.539e-05,1.857e-05,2.948e-05,1.796e-05,5.603e-06,9.765e-06,5.620e-05,5.073e-05,1.598e-05,2.463e-05,1.009e-05,2.682e-05,1.627e-05,5.498e-06,3.507e-05,2.180e-05,1.293e-04,4.354e-05,2.452e-05,5.112e-05,1.830e-05,8.970e-07,3.997e-05,1.738e-05,6.923e-05,7.860e-07,5.857e-06,1.175e-05,9.958e-06]
23 6.10924e-05 3.756e-05 [6.649e-05,2.648e-05,6.332e-05,4.763e-05,5.802e-05,2.197e-05,4.175e-05,5.719e-05,4.459e-05,4.394e-05,1.084e-04,2.776e-05,7.109e-05,1.083e-04,1.138e-06,1.011e-04,3.797e-05,6.012e-05,2.637e-05,1.054e-04,4.867e-05,4.903e-05,5.290e-05,4.969e-05,2.634e-05,7.985e-05,3.573e-05,7.482e-05,2.038e-05,1.581e-04,1.874e-04,1.744e-05,3.544e-05,1.838e-05,1.210e-04,5.509e-05,5.818e-05,6.425e-05,1.590e-05,3.623e-05,6.827e-05,8.108e-05,3.711e-05,1.131e-04,9.998e-05,3.088e-05,1.884e-05,2.332e-05,1.135e-04,4.498e-05,1.049e-04,2.409e-05,3.110e-05,4.264e-05,1.209e-04,8.048e-05,4.383e-05,1.178e-04,1.693e-04,2.638e-05,6.918e-05,6.999e-05,5.563e-05,4.858e-05,4.369e-05,8.772e-05,4.112e-05,3.113e-05,1.884e-05,3.146e-05,5.077e-05,7.083e-05,6.383e-05,4.100e-05,1.359e-04,8.040e-05,1.106e-04,3.502e-05,6.238e-05,2.295e-05]
27 6.80199e-05 4.416e-05 [1.047e-04,1.223e-04,4.978e-05,7.470e-05,7.709e-05,1.138e-04,8.253e-05,3.873e-05,4.511e-05,3.678e-05,5.661e-05,1.233e-04,1.017e-04,1.101e-05,3.219e-05,4.888e-05,6.539e-05,5.161e-05,1.075e-05,3.354e-05,5.005e-05,3.724e-05,2.683e-05,2.164e-05,7.437e-05,1.060e-04,4.156e-05,1.704e-04,7.556e-05,1.692e-04,1.962e-05,2.853e-05,6.749e-05,8.785e-05,1.671e-05,6.237e-05,1.804e-04,1.557e-05,1.011e-04,1.731e-04,6.750e-05,1.998e-05,1.358e-04,7.411e-05,3.632e-05,6.263e-05,5.429e-05,9.178e-05,2.105e-05,2.273e-05,1.762e-04,6.971e-05,5.086e-05,1.924e-05,6.195e-05,6.888e-05,5.891e-05,3.428e-05,2.591e-05,1.635e-04,8.431e-05,1.220e-04,7.008e-05,9.774e-05,5.842e-05,2.423e-05,1.017e-04,1.019e-05,6.544e-05,2.272e-05,6.271e-05,4.376e-05,6.879e-05,6.935e-05,1.708e-05,8.202e-05,2.600e-05,1.752e-05,1.530e-04,1.229e-04]
33 1.20422e-04 7.212e-05 [2.582e-04,1.449e-04,1.470e-04,1.234e-04,1.390e-04,1.695e-04,7.862e-05,5.337e-05,1.074e-04,1.258e-04,4.452e-05,1.261e-04,2.812e-05,6.667e-05,3.215e-04,5.286e-05,1.298e-04,4.879e-05,8.310e-05,5.388e-05,1.227e-04,1.125e-04,4.662e-05,7.374e-05,7.351e-05,1.367e-04,6.569e-05,1.759e-04,1.045e-04,6.045e-05,1.087e-04,8.986e-05,5.955e-05,5.470e-05,6.800e-05,1.416e-04,2.213e-04,4.139e-05,8.273e-05,1.405e-04,2.272e-04,4.356e-05,3.361e-04,8.719e-05,1.762e-04,1.842e-04,1.308e-04,1.160e-04,1.757e-04,1.716e-04,1.520e-04,8.261e-05,2.929e-05,3.273e-04,8.489e-05,8.523e-05,1.529e-04,1.646e-04,4.505e-05,9.389e-05,5.470e-05,1.315e-04,1.168e-04,1.066e-04,6.508e-05,1.579e-04,2.863e-05,1.558e-04,7.786e-05,2.331e-04,8.647e-05,7.806e-05,1.119e-04,3.812e-04,1.358e-04,5.171e-05,1.745e-04,1.286e-04,4.630e-05,1.619e-04]
39 1.68219e-04 6.949e-05 [1.850e-04,3.352e-04,2.014e-04,1.172e-04,1.202e-04,1.706e-04,1.263e-04,9.404e-05,2.508e-04,1.373e-04,6.651e-05,2.356e-04,1.936e-04,2.514e-04,1.577e-04,3.782e-04,1.961e-04,3.715e-04,2.362e-04,9.021e-05,1.818e-04,1.871e-04,2.095e-04,2.853e-04,1.865e-04,2.384e-04,1.449e-04,1.481e-04,1.642e-04,1.277e-04,1.656e-04,1.153e-04,1.321e-04,2.082e-04,9.478e-05,1.424e-04,7.663e-05,1.170e-04,1.022e-04,1.397e-04,9.993e-05,2.013e-04,1.791e-04,3.300e-04,1.053e-04,1.584e-04,8.666e-05,7.089e-05,8.138e-05,1.347e-04,1.550e-04,1.847e-04,1.600e-04,5.152e-05,2.471e-04,1.504e-04,1.362e-04,1.789e-04,1.777e-04,1.067e-04,1.323e-04,2.176e-04,1.012e-04,1.543e-04,1.433e-04,1.860e-04,2.401e-04,1.820e-04,1.866e-04,2.721e-04,1.687e-04,1.094e-04,1.894e-04,2.205e-04,9.636e-05,3.729e-05,2.259e-04,2.546e-04,2.045e-04,5.707e-05]
47 2.66147e-04 1.053e-04 [2.213e-04,3.028e-04,2.548e-04,2.916e-04,4.008e-04,2.213e-04,1.064e-04,1.310e-04,2.482e-04,3.745e-04,3.606e-04,4.400e-04,3.471e-04,1.859e-04,3.559e-04,2.122e-04,4.907e-04,1.774e-04,2.693e-04,2.293e-04,1.410e-04,2.078e-04,3.775e-04,3.210e-04,4.675e-04,1.963e-04,2.415e-04,1.478e-04,2.848e-04,2.243e-04,1.785e-04,4.318e-04,2.562e-04,2.105e-04,2.154e-04,4.211e-04,2.581e-04,2.256e-04,1.205e-04,2.863e-04,1.222e-04,2.036e-04,1.802e-04,1.846e-04,3.245e-04,2.919e-04,3.434e-04,2.280e-04,4.305e-04,4.473e-04,1.480e-04,3.792e-04,2.501e-04,2.288e-04,2.496e-04,3.509e-04,1.627e-04,1.180e-04,2.730e-04,4.557e-04,2.326e-04,1.484e-04,3.111e-04,1.579e-04,2.378e-04,3.136e-04,2.082e-04,2.244e-04,1.421e-04,6.392e-04,2.118e-04,2.196e-04,2.896e-04,1.411e-04,3.353e-04,3.980e-04,3.480e-04,7.478e-05,2.667e-04,1.850e-04]
57 4.47888e-04 2.282e-04 [2.087e-04,4.065e-04,5.383e-04,4.652e-04,3.915e-04,1.387e-03,3.338e-04,3.711e-04,3.274e-04,4.032e-04,6.071e-04,4.046e-04,3.245e-04,3.910e-04,1.585e-04,1.008e-03,3.677e-04,4.902e-04,3.563e-04,2.189e-04,3.744e-04,5.014e-04,6.372e-04,4.021e-04,4.673e-04,2.091e-04,9.696e-04,2.625e-04,3.234e-04,4.037e-04,3.091e-04,2.649e-04,3.808e-04,4.450e-04,6.126e-04,2.183e-04,3.711e-04,1.833e-04,6.612e-04,2.208e-04,8.969e-04,2.776e-04,7.602e-04,4.996e-04,4.251e-04,7.536e-04,3.501e-04,4.641e-04,2.427e-04,5.550e-04,1.110e-03,4.205e-04,2.459e-04,4.345e-04,4.234e-04,4.732e-04,4.000e-04,4.576e-04,2.825e-04,4.512e-04,3.624e-04,2.674e-04,3.938e-04,3.957e-04,4.112e-04,3.797e-04,2.644e-04,4.590e-04,2.922e-04,5.084e-04,2.675e-04,5.806e-04,3.629e-04,4.108e-04,3.955e-04,2.221e-04,1.273e-03,5.313e-04,3.295e-04,4.224e-04]
67 6.07892e-04 1.692e-04 [5.873e-04,5.234e-04,7.832e-04,6.602e-04,1.009e-03,6.136e-04,3.878e-04,5.074e-04,5.355e-04,4.340e-04,8.117e-04,4.968e-04,6.704e-04,4.082e-04,8.719e-04,6.015e-04,6.580e-04,5.702e-04,1.030e-03,5.610e-04,5.151e-04,7.349e-04,8.168e-04,7.336e-04,5.459e-04,5.170e-04,5.717e-04,7.666e-04,9.495e-04,5.109e-04,4.036e-04,8.261e-04,4.662e-04,6.095e-04,4.093e-04,9.371e-04,4.358e-04,6.779e-04,5.244e-04,4.880e-04,5.634e-04,7.130e-04,3.741e-04,6.540e-04,8.882e-04,3.931e-04,6.352e-04,4.980e-04,7.178e-04,4.537e-04,3.519e-04,7.404e-04,8.493e-04,4.264e-04,6.497e-04,7.472e-04,5.444e-04,8.804e-04,9.457e-04,4.435e-04,4.908e-04,4.602e-04,6.951e-04,7.259e-04,5.648e-04,4.896e-04,5.367e-04,4.926e-04,5.870e-04,8.644e-04,5.828e-04,4.310e-04,5.559e-04,3.169e-04,6.478e-04,3.459e-04,4.939e-04,4.415e-04,5.108e-04,7.676e-04]
81 1.00741e-03 2.427e-04 [1.025e-03,1.069e-03,1.019e-03,8.001e-04,9.731e-04,1.024e-03,1.379e-03,1.706e-03,9.062e-04,7.735e-04,8.629e-04,6.815e-04,8.955e-04,1.345e-03,7.021e-04,7.531e-04,8.024e-04,1.139e-03,1.638e-03,9.489e-04,9.165e-04,8.614e-04,9.329e-04,6.284e-04,8.625e-04,1.145e-03,1.186e-03,1.098e-03,1.171e-03,1.412e-03,9.661e-04,1.343e-03,6.274e-04,9.530e-04,1.328e-03,1.133e-03,9.740e-04,6.892e-04,1.066e-03,1.027e-03,7.645e-04,7.844e-04,8.046e-04,8.153e-04,9.034e-04,1.093e-03,6.871e-04,7.454e-04,8.293e-04,9.163e-04,1.055e-03,7.614e-04,1.144e-03,6.030e-04,7.860e-04,8.046e-04,9.471e-04,1.107e-03,7.181e-04,7.289e-04,1.299e-03,1.107e-03,1.212e-03,9.384e-04,1.293e-03,1.006e-03,1.165e-03,8.898e-04,1.203e-03,1.049e-03,1.104e-03,9.834e-04,7.313e-04,1.196e-03,1.683e-03,1.374e-03,1.471e-03,1.058e-03,9.844e-04,1.086e-03]
97 1.46872e-03 3.198e-04 [1.867e-03,1.295e-03,1.355e-03,1.790e-03,1.277e-03,1.562e-03,1.261e-03,1.659e-03,1.173e-03,1.170e-03,1.520e-03,1.190e-03,1.552e-03,9.251e-04,1.260e-03,1.227e-03,9.681e-04,1.044e-03,1.837e-03,1.202e-03,1.535e-03,1.266e-03,1.686e-03,1.213e-03,1.408e-03,1.281e-03,9.689e-04,1.101e-03,1.674e-03,1.486e-03,1.639e-03,2.414e-03,1.362e-03,1.297e-03,8.667e-04,1.492e-03,1.717e-03,1.219e-03,1.817e-03,1.460e-03,1.191e-03,9.771e-04,2.070e-03,1.604e-03,1.413e-03,1.762e-03,1.629e-03,1.445e-03,1.268e-03,1.775e-03,1.599e-03,1.363e-03,1.524e-03,1.284e-03,2.205e-03,1.075e-03,1.767e-03,2.164e-03,1.417e-03,1.472e-03,1.691e-03,1.526e-03,1.529e-03,1.048e-03,1.705e-03,1.711e-03,9.052e-04,1.547e-03,1.690e-03,1.196e-03,2.061e-03,1.354e-03,1.351e-03,2.213e-03,1.119e-03,1.512e-03,1.589e-03,1.633e-03,1.725e-03,1.356e-03]
115 2.27847e-03 4.538e-04 [2.598e-03,1.843e-03,2.192e-03,1.760e-03,1.565e-03,3.326e-03,1.559e-03,3.092e-03,2.283e-03,2.270e-03,1.755e-03,2.510e-03,2.622e-03,2.075e-03,2.469e-03,2.979e-03,2.287e-03,1.360e-03,1.553e-03,2.876e-03,1.707e-03,2.168e-03,2.035e-03,2.480e-03,3.093e-03,2.471e-03,2.626e-03,1.918e-03,2.398e-03,2.760e-03,3.055e-03,2.050e-03,2.380e-03,2.509e-03,1.698e-03,2.125e-03,2.044e-03,2.050e-03,2.363e-03,2.811e-03,2.715e-03,1.590e-03,2.461e-03,2.287e-03,3.375e-03,1.535e-03,1.703e-03,1.835e-03,2.309e-03,2.899e-03,2.712e-03,1.790e-03,2.281e-03,2.274e-03,2.210e-03,2.702e-03,1.887e-03,2.990e-03,1.537e-03,1.906e-03,2.191e-03,2.762e-03,2.163e-03,2.052e-03,2.826e-03,2.416e-03,1.720e-03,2.174e-03,2.450e-03,1.915e-03,2.630e-03,2.439e-03,2.801e-03,2.509e-03,2.083e-03,1.937e-03,2.060e-03,2.108e-03,2.388e-03,1.946e-03]
139 3.66155e-03 7.678e-04 [2.871e-03,2.824e-03,3.223e-03,3.680e-03,4.698e-03,2.608e-03,4.441e-03,2.618e-03,4.380e-03,5.563e-03,3.742e-03,3.443e-03,3.664e-03,3.830e-03,3.986e-03,3.966e-03,4.869e-03,2.992e-03,2.861e-03,3.415e-03,4.936e-03,2.368e-03,2.506e-03,4.326e-03,2.972e-03,2.608e-03,3.763e-03,3.992e-03,2.866e-03,4.036e-03,2.681e-03,4.309e-03,4.623e-03,2.045e-03,4.209e-03,3.922e-03,3.949e-03,3.539e-03,2.427e-03,3.493e-03,2.970e-03,3.455e-03,3.907e-03,2.979e-03,2.472e-03,4.377e-03,5.194e-03,4.222e-03,3.294e-03,4.716e-03,4.178e-03,3.446e-03,3.080e-03,3.744e-03,3.978e-03,3.345e-03,4.714e-03,3.641e-03,2.387e-03,2.755e-03,4.377e-03,3.408e-03,2.938e-03,4.034e-03,3.065e-03,4.844e-03,4.453e-03,4.243e-03,5.467e-03,4.157e-03,2.993e-03,3.520e-03,3.831e-03,4.241e-03,3.774e-03,3.921e-03,2.975e-03,3.692e-03,3.491e-03,3.400e-03]


==> figures/evaluation/circuit_fusion_time_delta_T/data.txt <==
<delta_T> <average_fusion_time> <stddev_time> <samples>
1 6.83701e-05 4.824e-05 [2.024e-04,2.947e-05,1.294e-04,1.225e-04,4.343e-05,8.315e-05,8.590e-05,2.199e-05,1.691e-04,1.785e-05,1.116e-04,3.105e-05,1.460e-04,2.418e-05,1.330e-04,1.331e-04,3.618e-05,7.392e-05,7.408e-05,9.480e-07,8.528e-05,8.750e-05,5.604e-05,1.761e-05,1.216e-04,1.010e-04,1.042e-06,5.713e-05,3.208e-05,1.613e-04,1.157e-05,1.438e-04,7.077e-05,9.970e-05,7.703e-05,5.386e-05,1.635e-04,1.441e-05,9.530e-07,1.202e-04,7.246e-05,1.761e-05,4.971e-05,9.340e-07,2.811e-05,9.854e-05,3.610e-05,4.703e-05,4.270e-05,4.524e-05,7.978e-05,4.436e-05,3.128e-05,7.493e-05,4.523e-05,9.580e-07,9.400e-07,9.849e-05,1.265e-04,1.579e-04,1.396e-04,3.888e-05,5.367e-05,1.334e-04,5.212e-05,9.752e-05,3.141e-05,8.924e-05,4.383e-05,7.656e-05,4.562e-05,1.006e-04,8.823e-05,8.040e-05,1.560e-05,6.594e-05,9.580e-07,9.860e-07,5.319e-05,1.738e-05]
2 5.66259e-05 3.951e-05 [1.053e-05,1.083e-05,1.646e-05,5.051e-05,1.751e-05,4.559e-05,1.139e-04,4.967e-05,6.372e-05,2.679e-05,1.244e-04,9.290e-07,1.253e-04,1.366e-04,8.934e-05,8.794e-05,2.900e-05,6.338e-05,7.365e-05,3.832e-05,2.718e-05,6.247e-05,7.776e-05,9.200e-07,9.373e-05,1.533e-04,3.470e-05,6.183e-05,2.784e-05,1.381e-04,3.401e-05,4.980e-05,6.301e-05,1.127e-04,1.837e-05,4.488e-05,6.574e-05,6.823e-05,9.150e-07,2.356e-05,2.746e-05,5.098e-05,4.954e-05,3.582e-05,2.673e-05,3.493e-05,4.711e-05,9.577e-05,1.655e-05,4.550e-05,1.630e-05,3.406e-05,9.490e-07,2.723e-05,1.141e-04,4.714e-05,4.588e-05,1.211e-04,1.066e-05,7.604e-05,1.082e-04,1.974e-04,4.859e-05,4.791e-05,3.801e-05,7.810e-05,7.053e-05,3.832e-05,3.856e-05,2.649e-05,9.584e-05,6.982e-05,1.049e-04,2.650e-05,3.830e-05,9.680e-07,6.995e-05,7.186e-05,7.879e-05,2.377e-05]
3 6.48979e-05 6.006e-05 [2.870e-05,1.005e-06,1.114e-04,5.081e-05,8.825e-05,2.862e-04,1.042e-06,9.720e-07,3.842e-05,5.946e-05,1.140e-04,1.712e-05,5.783e-05,8.667e-05,7.837e-05,6.662e-05,5.621e-05,7.199e-05,3.450e-05,9.960e-07,1.424e-04,9.118e-05,8.362e-05,8.622e-05,4.937e-05,1.752e-05,5.146e-05,1.077e-05,3.939e-05,3.926e-05,1.468e-04,4.881e-05,1.409e-04,1.476e-04,3.719e-05,7.185e-05,7.087e-05,7.385e-05,1.071e-05,3.852e-05,7.924e-05,2.138e-05,3.114e-05,9.700e-07,5.736e-05,7.194e-05,2.833e-05,9.860e-07,6.406e-05,7.106e-05,5.126e-05,3.058e-05,1.440e-04,3.566e-05,9.328e-05,3.457e-05,3.563e-05,1.267e-04,8.474e-05,4.437e-05,8.659e-05,7.718e-05,1.818e-05,3.803e-05,6.485e-05,2.175e-05,7.208e-05,1.047e-06,1.724e-04,2.701e-05,1.382e-04,2.653e-05,1.971e-05,2.657e-05,1.766e-05,6.262e-05,3.747e-05,4.691e-05,8.737e-05,3.935e-04]
4 5.03725e-05 4.045e-05 [7.294e-05,1.541e-04,4.992e-05,9.063e-05,1.178e-04,1.837e-05,5.833e-05,6.480e-05,1.139e-04,5.103e-05,1.100e-05,1.083e-05,1.137e-06,2.628e-05,1.355e-04,3.816e-05,3.650e-05,3.488e-05,3.752e-05,1.869e-05,2.691e-05,6.387e-05,5.112e-05,3.769e-05,2.301e-04,1.021e-06,3.852e-05,1.822e-05,2.086e-05,8.939e-05,1.109e-05,9.636e-05,3.084e-05,1.018e-06,6.488e-05,1.092e-05,8.552e-05,2.732e-05,4.677e-05,7.133e-05,3.809e-05,1.504e-04,3.085e-05,7.816e-05,1.163e-05,5.109e-05,5.077e-05,5.760e-05,1.081e-05,1.927e-05,1.188e-04,2.832e-05,5.014e-05,2.687e-05,1.118e-05,2.770e-05,3.037e-05,2.738e-05,3.919e-05,5.488e-05,7.707e-05,9.311e-05,6.963e-05,4.232e-05,2.767e-05,9.002e-05,1.343e-04,4.791e-05,2.594e-05,4.746e-05,3.043e-05,5.173e-05,9.990e-07,4.633e-05,3.872e-05,1.085e-05,2.766e-05,2.779e-05,3.127e-05,2.892e-05]
5 5.60145e-05 4.133e-05 [5.006e-05,1.075e-05,7.227e-05,1.095e-05,8.096e-05,3.645e-05,3.209e-05,1.003e-04,2.031e-05,6.229e-05,6.221e-05,1.317e-04,2.685e-05,1.081e-05,5.181e-05,2.897e-05,1.116e-05,4.031e-05,5.974e-05,5.001e-05,5.104e-05,7.300e-05,6.480e-05,3.865e-05,1.325e-05,9.480e-07,7.831e-05,2.724e-05,1.187e-04,8.079e-05,1.802e-05,2.753e-05,1.075e-06,6.710e-05,3.909e-05,6.610e-05,1.404e-04,2.044e-04,4.000e-05,8.860e-07,3.036e-05,2.050e-05,3.242e-05,9.700e-07,7.624e-05,7.976e-05,8.635e-05,4.876e-05,6.501e-05,1.755e-04,4.589e-05,9.037e-05,6.486e-05,6.332e-05,4.663e-05,7.593e-05,1.715e-05,1.916e-05,5.209e-05,2.864e-05,1.039e-05,8.555e-05,3.008e-05,3.974e-05,7.251e-05,7.918e-05,2.807e-05,8.976e-05,4.935e-05,1.157e-04,2.263e-05,7.361e-05,5.191e-05,1.050e-05,2.609e-05,6.691e-05,5.002e-05,2.017e-04,4.872e-05,1.075e-04]
6 5.99900e-05 4.856e-05 [2.828e-05,1.532e-04,1.054e-05,3.001e-05,3.652e-05,2.260e-04,9.528e-05,2.796e-05,1.002e-04,1.701e-04,2.759e-05,6.496e-05,1.755e-05,1.893e-04,9.710e-07,1.846e-05,7.109e-05,1.954e-05,1.893e-05,1.859e-05,7.144e-05,2.881e-05,1.835e-05,1.130e-04,4.492e-05,7.279e-05,6.473e-05,8.340e-05,9.210e-07,1.893e-05,1.126e-05,9.245e-05,2.707e-05,5.321e-05,1.738e-05,2.127e-05,4.717e-05,2.729e-05,4.402e-05,1.171e-04,1.783e-05,9.210e-07,1.732e-05,3.802e-05,1.026e-04,2.838e-05,6.470e-05,1.315e-04,1.062e-04,9.760e-07,8.739e-05,8.921e-05,6.455e-05,7.281e-05,3.767e-05,8.478e-05,4.999e-05,9.965e-05,6.320e-05,1.483e-04,6.920e-05,1.506e-04,1.340e-04,1.051e-05,4.947e-05,4.272e-05,1.686e-04,7.055e-05,3.965e-05,1.072e-05,6.486e-05,2.752e-05,8.205e-05,1.793e-05,1.795e-05,2.828e-05,1.144e-04,1.057e-05,4.606e-05,3.719e-05]
7 6.17525e-05 5.182e-05 [9.112e-05,4.405e-05,4.049e-05,3.907e-05,1.101e-05,1.024e-04,9.550e-07,7.656e-05,2.797e-05,3.987e-05,3.823e-05,6.759e-05,7.374e-05,3.703e-05,9.054e-05,6.645e-05,5.541e-05,1.090e-04,7.315e-05,7.264e-05,1.093e-05,6.729e-05,1.827e-04,9.890e-07,8.902e-05,1.388e-04,6.176e-05,2.736e-04,9.860e-07,1.605e-04,7.935e-05,9.660e-07,1.758e-05,7.130e-05,9.370e-07,5.202e-05,3.506e-05,7.465e-05,1.910e-05,1.635e-04,5.125e-05,9.570e-07,3.364e-05,8.990e-07,5.896e-05,1.356e-04,2.854e-05,8.791e-05,3.799e-05,2.681e-05,2.630e-05,5.027e-05,2.744e-05,5.260e-05,1.684e-05,1.868e-05,5.142e-05,3.546e-05,7.902e-05,4.057e-05,5.104e-05,2.062e-04,1.135e-04,7.212e-05,6.454e-05,6.503e-05,1.356e-05,2.751e-05,6.795e-05,2.798e-05,4.508e-05,1.673e-05,8.728e-05,3.962e-05,7.008e-05,1.904e-05,4.900e-05,2.848e-05,1.475e-04,2.086e-04]
9 5.88370e-05 5.215e-05 [1.037e-06,5.108e-05,1.876e-05,5.584e-05,4.749e-05,7.888e-05,4.329e-05,4.022e-05,9.770e-05,2.557e-05,5.401e-05,1.167e-04,1.763e-05,1.435e-05,3.113e-05,1.610e-04,3.395e-04,4.793e-05,8.967e-05,4.219e-05,2.928e-05,4.484e-05,1.872e-05,1.878e-05,1.234e-04,4.189e-05,2.901e-05,9.610e-07,5.269e-05,6.846e-05,5.527e-05,2.407e-04,1.191e-05,2.815e-05,4.675e-05,1.515e-05,4.244e-05,7.659e-05,3.255e-05,6.940e-05,5.899e-05,6.406e-05,7.591e-05,4.995e-05,1.125e-05,4.418e-05,1.439e-04,1.428e-04,4.542e-05,1.152e-04,1.758e-05,1.151e-04,2.952e-05,1.122e-05,9.471e-05,5.254e-05,7.321e-05,8.783e-05,5.688e-05,1.618e-04,2.939e-05,1.818e-05,8.944e-05,6.221e-05,6.506e-05,1.052e-06,6.671e-05,1.720e-05,3.902e-05,2.924e-05,5.329e-05,6.897e-05,6.290e-05,2.721e-05,3.818e-05,3.654e-05,3.342e-05,1.050e-06,4.587e-05,4.911e-05]
11 6.17633e-05 4.342e-05 [5.750e-05,5.442e-05,9.710e-07,9.625e-05,9.560e-05,3.296e-05,7.999e-05,6.353e-05,3.560e-05,1.870e-05,5.066e-05,1.097e-04,6.326e-05,5.548e-05,6.544e-05,1.423e-04,4.875e-05,1.356e-04,6.198e-05,8.227e-05,1.153e-04,2.888e-05,1.110e-04,1.469e-04,1.153e-05,1.689e-05,3.936e-05,1.704e-04,4.789e-05,1.336e-05,1.546e-04,9.258e-05,1.126e-04,3.138e-05,1.181e-04,1.725e-05,7.430e-05,4.878e-05,1.712e-05,8.130e-05,6.451e-05,2.901e-05,2.136e-05,4.330e-05,1.931e-05,8.986e-05,9.931e-05,1.052e-04,7.615e-05,3.180e-05,5.011e-05,7.383e-05,4.701e-05,7.664e-05,1.176e-04,3.007e-05,2.868e-05,2.803e-05,2.898e-05,1.291e-04,8.060e-05,1.325e-04,1.872e-05,1.013e-06,9.502e-05,9.060e-07,1.149e-05,6.611e-05,7.894e-05,5.469e-05,1.747e-04,4.476e-05,7.411e-05,1.026e-06,9.420e-07,9.330e-07,6.624e-05,1.132e-05,2.555e-05,1.099e-05]
13 6.74948e-05 5.158e-05 [9.560e-07,4.341e-05,2.963e-05,6.590e-05,3.999e-05,5.425e-05,7.152e-05,1.290e-04,1.671e-04,4.721e-05,1.395e-04,5.103e-05,2.790e-05,6.809e-05,9.638e-05,6.556e-05,7.622e-05,1.948e-05,7.998e-05,2.716e-05,5.517e-05,1.094e-05,1.664e-04,3.217e-05,6.406e-05,1.302e-04,2.777e-05,9.218e-05,9.240e-05,6.867e-05,3.151e-05,7.974e-05,9.222e-05,4.586e-05,7.302e-05,6.942e-05,4.403e-05,9.861e-05,1.265e-04,2.802e-05,8.338e-05,1.787e-05,1.443e-04,4.307e-05,4.127e-05,1.735e-05,5.268e-05,1.254e-04,3.874e-05,1.748e-05,4.023e-05,3.640e-05,1.780e-05,4.797e-05,1.866e-05,2.523e-05,5.923e-05,6.418e-05,8.979e-05,3.122e-04,7.810e-05,1.028e-04,1.672e-04,9.000e-07,3.096e-05,3.065e-05,5.112e-05,1.018e-06,1.384e-05,4.877e-05,1.274e-04,7.748e-05,2.044e-05,8.152e-05,4.716e-05,1.695e-04,2.870e-05,1.089e-05,1.250e-04,1.638e-04]
15 6.08669e-05 4.859e-05 [1.025e-06,1.044e-04,6.168e-05,1.202e-04,5.740e-05,8.596e-05,4.179e-05,1.009e-04,1.263e-04,1.015e-06,1.004e-04,1.168e-04,1.090e-05,5.839e-05,1.181e-04,3.294e-05,1.021e-06,1.106e-05,2.751e-05,1.040e-06,7.855e-05,6.464e-05,7.525e-05,7.390e-05,1.898e-05,4.073e-05,1.132e-06,1.197e-04,2.991e-05,2.989e-05,1.775e-05,1.481e-04,5.653e-05,5.225e-05,1.081e-05,9.335e-05,3.597e-05,1.052e-06,5.842e-05,3.880e-05,5.243e-05,7.561e-05,5.392e-05,1.822e-05,1.469e-04,1.393e-04,1.159e-04,6.668e-05,1.426e-05,6.606e-05,7.669e-05,2.796e-05,1.854e-05,9.257e-05,9.234e-05,6.282e-05,9.152e-05,4.767e-05,6.627e-05,1.955e-05,7.598e-05,4.160e-05,1.806e-05,2.767e-05,1.477e-05,1.135e-05,4.950e-05,2.787e-04,4.123e-05,1.592e-04,2.471e-05,9.811e-05,1.123e-06,9.443e-05,7.400e-05,1.003e-06,1.601e-04,7.025e-05,2.810e-05,2.986e-05]
18 6.56850e-05 5.241e-05 [2.659e-05,1.298e-04,1.088e-04,6.856e-05,8.932e-05,6.423e-05,1.146e-05,6.758e-05,4.128e-05,1.249e-04,8.094e-05,9.650e-07,7.175e-05,1.111e-05,1.179e-04,2.876e-05,5.129e-05,3.342e-05,1.660e-04,7.845e-05,1.017e-06,4.140e-05,2.755e-05,4.686e-05,3.703e-05,1.939e-05,1.112e-05,1.440e-04,1.093e-05,1.956e-05,9.956e-05,9.430e-07,4.160e-05,2.057e-05,6.279e-05,1.116e-04,1.969e-05,4.029e-05,1.418e-04,1.029e-04,7.404e-05,9.857e-05,1.493e-04,7.786e-05,1.098e-06,1.215e-04,3.367e-05,1.536e-04,2.003e-04,1.408e-04,4.311e-05,6.349e-05,2.872e-05,9.523e-05,3.228e-05,8.068e-05,7.134e-05,5.650e-05,1.067e-05,1.005e-06,3.388e-05,1.027e-06,1.798e-05,6.532e-05,3.032e-05,5.319e-05,1.200e-04,5.427e-05,4.245e-05,5.512e-05,1.424e-04,2.874e-04,7.635e-05,6.584e-05,2.476e-05,3.131e-05,4.143e-05,2.944e-05,3.805e-05,1.369e-04]
22 5.56883e-05 3.696e-05 [1.216e-04,2.476e-05,5.351e-05,1.149e-04,5.551e-05,2.846e-05,2.864e-05,6.850e-05,2.772e-05,5.381e-05,1.898e-05,1.204e-05,4.246e-05,1.297e-04,6.053e-05,3.063e-05,6.979e-05,8.112e-05,4.239e-05,1.100e-05,6.534e-05,7.201e-05,6.962e-05,1.991e-05,1.523e-04,1.064e-06,9.716e-05,1.939e-05,9.962e-05,1.201e-04,1.841e-05,6.892e-05,4.081e-05,2.870e-05,9.278e-05,3.003e-05,3.115e-05,1.160e-04,7.626e-05,1.377e-04,6.166e-05,2.860e-05,3.880e-05,3.802e-05,5.531e-05,4.972e-05,1.902e-05,4.026e-05,9.419e-05,2.904e-05,4.019e-05,1.102e-04,1.267e-04,1.189e-04,2.021e-05,1.094e-04,4.202e-05,4.081e-05,6.815e-05,4.183e-05,2.886e-05,1.184e-05,1.141e-05,5.046e-05,5.188e-05,6.528e-05,1.255e-04,1.228e-05,5.698e-05,1.852e-05,2.907e-05,2.359e-05,1.927e-05,2.979e-05,1.860e-05,1.009e-06,8.399e-05,6.911e-05,4.275e-05,9.864e-05]
27 6.85117e-05 5.773e-05 [8.349e-05,2.019e-05,1.138e-05,8.062e-05,1.025e-06,1.519e-04,6.721e-05,2.516e-04,1.911e-05,5.461e-05,7.021e-05,4.651e-05,2.924e-05,1.222e-04,9.214e-05,4.111e-05,9.680e-07,5.181e-05,1.229e-05,7.717e-05,3.213e-05,4.556e-05,1.115e-04,4.111e-05,3.807e-05,3.022e-05,3.284e-05,4.404e-05,1.071e-04,5.270e-05,3.918e-05,9.340e-07,2.815e-05,6.932e-05,6.712e-05,2.970e-05,5.015e-05,8.301e-05,7.539e-05,1.348e-05,1.169e-04,2.032e-05,4.290e-05,8.166e-05,2.493e-04,2.972e-05,8.027e-05,9.528e-05,6.529e-05,1.844e-05,1.214e-05,9.665e-05,1.491e-04,2.936e-04,9.646e-05,2.763e-05,2.019e-05,5.084e-05,9.760e-07,9.525e-05,6.984e-05,1.394e-04,1.055e-04,7.752e-05,8.295e-05,7.602e-05,2.774e-05,2.226e-04,1.210e-05,2.951e-05,9.480e-07,3.057e-05,8.267e-05,1.247e-04,4.707e-05,1.080e-06,1.378e-04,9.290e-05,6.254e-05,1.380e-04]
32 7.75392e-05 7.141e-05 [1.489e-04,1.049e-04,5.172e-05,1.279e-05,5.630e-05,1.394e-04,4.770e-05,1.947e-04,1.236e-04,3.138e-05,3.003e-05,1.535e-04,9.663e-05,5.085e-05,1.479e-04,1.167e-04,6.777e-05,1.826e-05,2.018e-05,5.712e-05,8.206e-05,3.282e-05,1.200e-05,1.280e-04,4.244e-05,5.943e-05,4.372e-05,4.982e-05,9.804e-05,2.888e-05,4.741e-05,5.248e-04,5.374e-05,6.644e-05,5.466e-05,2.892e-05,1.146e-04,7.937e-05,2.683e-04,3.014e-05,4.134e-05,5.206e-05,1.305e-04,5.384e-05,7.962e-05,2.036e-05,7.025e-05,1.024e-06,1.022e-04,1.223e-04,1.835e-04,1.206e-05,1.190e-04,2.042e-05,5.190e-05,5.877e-05,1.035e-06,9.970e-07,5.824e-05,1.145e-05,6.318e-05,1.239e-04,5.065e-05,7.229e-05,5.492e-05,1.030e-04,1.797e-04,9.800e-05,7.801e-05,5.087e-05,1.434e-04,9.450e-05,5.790e-05,6.779e-05,3.140e-05,1.177e-05,3.049e-05,2.871e-05,1.255e-04,3.051e-05]
38 6.28883e-05 3.758e-05 [4.230e-05,3.068e-05,1.315e-04,5.370e-05,1.224e-04,7.158e-05,3.233e-05,2.975e-05,1.047e-06,1.254e-05,5.610e-05,8.049e-05,1.963e-05,6.279e-05,4.326e-05,3.117e-05,1.131e-04,6.145e-05,6.775e-05,5.605e-05,9.290e-07,8.359e-05,1.342e-04,5.465e-05,1.473e-04,1.132e-04,5.553e-05,7.747e-05,1.033e-06,1.085e-06,2.315e-05,1.555e-04,9.664e-05,2.808e-05,1.379e-04,9.850e-07,4.276e-05,1.228e-04,2.952e-05,7.237e-05,9.859e-05,8.034e-05,8.829e-05,7.909e-05,1.878e-05,3.580e-05,4.316e-05,4.849e-05,6.096e-05,7.826e-05,5.796e-05,7.012e-05,7.132e-05,4.229e-05,5.575e-05,7.941e-05,2.065e-05,7.992e-05,3.057e-05,1.182e-04,1.017e-04,1.229e-05,7.179e-05,4.134e-05,7.032e-05,1.289e-05,5.785e-05,1.047e-04,9.647e-05,4.541e-05,8.125e-05,5.606e-05,1.333e-04,5.634e-05,2.901e-05,6.845e-05,4.257e-05,1.470e-05,9.943e-05,7.883e-05]
46 6.69921e-05 4.250e-05 [7.329e-05,3.041e-05,1.116e-04,4.274e-05,1.082e-04,5.290e-05,5.727e-05,5.617e-05,7.017e-05,1.771e-04,4.751e-05,7.036e-05,1.395e-04,4.422e-05,1.041e-06,6.929e-05,1.051e-06,5.854e-05,9.831e-05,7.121e-05,8.058e-05,4.680e-05,7.142e-05,5.415e-05,5.645e-05,8.894e-05,1.195e-06,4.188e-05,8.671e-05,1.060e-06,6.530e-05,4.505e-05,7.006e-05,8.493e-05,2.219e-05,5.236e-05,1.749e-04,5.194e-05,5.863e-05,1.061e-06,1.286e-05,3.954e-05,8.187e-05,3.254e-05,8.075e-05,8.734e-05,1.022e-04,3.094e-05,5.391e-05,9.264e-05,1.261e-04,1.283e-04,7.054e-05,6.890e-05,7.695e-05,7.704e-05,6.149e-05,7.556e-05,9.550e-07,8.288e-05,1.946e-05,1.036e-04,1.914e-04,7.862e-05,1.196e-05,1.993e-05,6.115e-05,2.060e-05,1.818e-04,6.704e-05,2.290e-05,6.021e-05,3.600e-05,6.172e-05,1.110e-04,1.449e-04,1.085e-04,1.915e-05,1.035e-04,1.606e-05]
55 5.61754e-05 4.094e-05 [1.079e-06,7.335e-05,5.206e-05,7.283e-05,1.079e-06,3.036e-05,7.422e-05,2.409e-05,3.671e-05,2.839e-05,5.755e-05,4.945e-05,4.089e-05,1.567e-04,1.277e-05,1.199e-04,2.864e-05,2.148e-05,3.851e-05,3.255e-05,8.334e-05,6.751e-05,1.899e-05,5.716e-05,7.126e-05,1.060e-06,9.836e-05,7.171e-05,1.102e-06,9.649e-05,1.238e-05,1.732e-04,1.191e-04,1.005e-04,1.472e-04,6.342e-05,7.957e-05,3.110e-05,9.397e-05,2.250e-05,5.897e-05,1.004e-04,5.882e-05,8.028e-05,8.473e-05,4.368e-05,5.750e-05,2.526e-05,1.316e-04,5.731e-05,3.128e-05,1.976e-05,3.523e-05,1.118e-06,6.436e-05,2.039e-04,4.171e-05,5.590e-05,1.257e-04,1.945e-05,7.087e-05,5.299e-05,5.620e-05,6.388e-05,1.868e-05,2.074e-05,1.007e-04,1.584e-05,4.391e-05,3.745e-05,1.221e-05,5.954e-05,2.200e-05,4.489e-05,5.226e-05,5.930e-05,1.305e-05,1.870e-05,5.858e-05,1.291e-05]
66 6.54884e-05 3.889e-05 [1.105e-06,5.172e-05,7.485e-05,7.378e-05,5.881e-05,5.372e-05,4.390e-05,1.020e-06,8.553e-05,1.925e-05,8.855e-05,1.808e-04,2.925e-05,6.270e-05,3.480e-05,1.951e-05,8.232e-05,3.378e-05,9.850e-07,1.084e-06,3.234e-05,3.309e-05,9.899e-05,4.970e-05,1.094e-04,6.537e-05,1.400e-04,4.557e-05,8.186e-05,7.365e-05,9.492e-05,6.139e-05,1.028e-04,1.026e-06,5.526e-05,9.022e-05,4.489e-05,5.788e-05,5.641e-05,3.874e-05,2.764e-05,7.108e-05,3.317e-05,9.372e-05,8.816e-05,3.452e-05,3.123e-05,8.183e-05,4.781e-05,3.048e-05,9.909e-05,1.729e-04,7.899e-05,1.288e-04,7.502e-05,4.619e-05,8.047e-05,7.604e-05,1.267e-04,8.814e-05,3.344e-05,1.603e-04,8.704e-05,7.072e-05,1.974e-05,1.015e-04,3.113e-05,5.894e-05,6.984e-05,1.299e-04,8.323e-05,3.192e-05,1.057e-06,5.116e-05,1.968e-05,1.053e-04,9.850e-05,1.023e-04,5.929e-05,8.099e-05]
79 6.68844e-05 4.343e-05 [9.892e-05,2.941e-05,6.261e-05,1.087e-04,3.338e-05,6.506e-05,1.972e-04,1.006e-04,7.755e-05,7.230e-05,1.218e-04,8.265e-05,3.187e-05,6.536e-05,6.048e-05,7.794e-05,4.548e-05,4.459e-05,2.006e-05,1.168e-04,5.757e-05,7.372e-05,2.339e-05,9.804e-05,8.389e-05,3.255e-05,1.145e-06,1.575e-06,7.086e-05,7.222e-05,6.749e-05,8.500e-05,1.024e-06,4.560e-05,7.163e-05,1.197e-04,5.915e-05,4.477e-05,8.908e-05,5.806e-05,1.297e-04,3.048e-05,1.240e-05,5.872e-05,2.527e-05,1.296e-05,1.644e-05,4.563e-05,7.461e-05,1.033e-04,1.280e-04,9.934e-05,1.279e-05,4.958e-05,3.070e-05,7.351e-05,1.690e-04,1.476e-04,1.968e-05,1.019e-06,1.292e-05,2.423e-05,1.315e-04,1.175e-04,1.314e-04,2.165e-05,9.268e-05,6.664e-05,1.017e-04,5.571e-05,5.660e-05,1.942e-05,9.140e-05,1.189e-04,1.742e-04,4.231e-05,1.268e-05,2.227e-05,1.066e-04,4.051e-05]
95 6.31613e-05 4.913e-05 [1.049e-04,3.330e-05,2.638e-05,5.947e-05,7.299e-05,1.610e-04,3.049e-05,1.350e-05,5.505e-05,1.558e-04,9.485e-05,1.102e-04,4.749e-05,1.694e-04,4.308e-05,1.092e-06,2.328e-04,2.060e-05,4.296e-05,5.158e-05,2.309e-05,5.990e-05,1.347e-05,9.928e-05,7.318e-05,1.051e-04,3.220e-05,1.115e-06,2.412e-05,6.238e-05,8.788e-05,1.131e-06,3.292e-05,9.662e-05,1.028e-06,6.112e-05,2.207e-05,2.022e-05,3.519e-05,5.748e-05,2.287e-05,1.083e-04,6.291e-05,3.738e-05,3.263e-05,1.336e-05,3.651e-05,5.826e-05,5.947e-05,1.649e-04,5.810e-05,8.842e-05,1.152e-04,1.024e-04,7.437e-05,1.948e-04,1.211e-04,1.439e-04,4.272e-05,3.831e-05,1.711e-04,1.226e-04,3.135e-05,3.370e-05,3.139e-05,1.441e-05,1.038e-06,8.880e-05,1.102e-04,3.214e-05,6.240e-05,2.901e-05,4.419e-05,1.163e-06,7.139e-05,3.801e-05,3.212e-05,3.228e-05,4.270e-05,5.069e-05]
114 7.64700e-05 5.992e-05 [3.323e-05,3.358e-05,4.587e-05,2.654e-04,7.533e-05,6.122e-05,1.180e-04,8.394e-05,1.053e-04,1.342e-04,8.333e-05,1.385e-04,1.286e-05,1.576e-05,1.685e-04,9.143e-05,1.761e-04,4.736e-05,3.322e-05,1.450e-05,1.533e-04,3.452e-05,1.684e-04,7.400e-05,1.197e-06,6.986e-05,1.374e-05,1.186e-06,2.079e-04,6.053e-05,8.131e-05,3.847e-05,3.530e-05,2.102e-05,1.314e-04,9.680e-07,1.149e-04,6.078e-05,2.064e-05,3.659e-05,9.286e-05,1.182e-04,6.959e-05,6.982e-05,7.617e-05,2.977e-05,3.140e-05,6.097e-05,1.475e-04,1.634e-04,1.126e-06,5.324e-05,6.785e-05,1.366e-05,3.555e-05,9.573e-05,6.241e-05,8.562e-05,2.997e-05,1.232e-04,1.658e-04,1.283e-05,1.457e-04,1.239e-04,5.913e-05,7.657e-05,3.206e-04,1.265e-05,7.534e-05,7.514e-05,9.656e-05,4.756e-05,5.200e-05,8.641e-05,4.476e-05,7.572e-05,1.091e-06,8.526e-05,6.768e-05,1.171e-06]
137 7.31873e-05 4.825e-05 [2.819e-05,5.871e-05,8.957e-05,1.113e-04,6.465e-05,8.002e-05,3.399e-05,1.152e-06,6.102e-05,8.085e-05,2.778e-04,1.598e-05,6.179e-05,6.941e-05,4.782e-05,2.373e-05,1.062e-04,1.288e-04,6.511e-05,8.930e-05,1.083e-04,1.421e-05,7.897e-05,1.702e-05,6.368e-05,4.215e-05,3.973e-05,3.137e-05,1.281e-06,6.065e-05,1.367e-04,1.147e-04,7.579e-05,4.129e-05,2.320e-05,6.672e-05,1.093e-04,1.161e-04,6.219e-05,8.047e-05,1.330e-04,7.939e-05,1.455e-04,3.446e-05,1.380e-04,3.659e-05,4.599e-05,8.495e-05,1.163e-04,8.687e-05,6.665e-05,2.371e-05,1.824e-04,5.142e-05,1.791e-04,1.006e-04,1.581e-04,3.941e-05,4.886e-05,1.729e-04,5.873e-05,5.682e-05,1.001e-04,1.124e-04,6.642e-05,1.513e-05,1.159e-04,5.253e-05,1.846e-05,1.818e-05,4.511e-05,5.836e-05,9.216e-05,6.814e-05,7.719e-05,1.150e-06,6.801e-05,3.478e-05,9.067e-05,1.353e-06]
165 7.15981e-05 4.354e-05 [4.721e-05,5.509e-05,3.460e-05,1.483e-05,1.843e-04,1.442e-05,3.596e-05,1.772e-05,7.909e-05,6.757e-05,1.114e-04,6.576e-05,1.425e-05,4.905e-05,1.969e-05,6.811e-05,2.416e-05,1.070e-04,6.211e-05,6.397e-05,7.467e-05,4.887e-05,6.227e-05,6.199e-05,7.322e-05,6.309e-05,7.694e-05,4.927e-05,4.580e-05,1.471e-04,3.016e-05,4.926e-05,7.975e-05,9.057e-05,1.142e-06,6.057e-05,8.608e-05,6.997e-05,3.786e-05,1.500e-05,1.533e-04,1.398e-04,1.133e-04,1.471e-04,7.227e-05,1.525e-04,1.141e-04,1.650e-04,2.184e-05,7.706e-05,1.617e-05,2.277e-05,8.458e-05,1.472e-04,2.835e-05,2.680e-05,4.376e-05,1.016e-04,9.033e-05,6.348e-05,1.191e-04,1.556e-05,8.881e-05,1.610e-04,1.181e-04,8.818e-05,4.825e-05,1.332e-04,3.332e-05,2.246e-05,1.314e-06,4.945e-05,8.291e-05,9.617e-05,1.429e-04,7.989e-05,7.802e-05,7.758e-05,1.127e-04,3.749e-05]
198 7.76155e-05 5.058e-05 [3.717e-05,2.608e-04,5.251e-05,3.093e-05,3.076e-05,1.291e-04,1.138e-04,3.279e-05,1.065e-04,3.118e-05,4.966e-05,1.750e-04,1.716e-04,1.144e-04,3.679e-05,1.549e-05,6.910e-05,6.644e-05,3.979e-05,5.270e-05,1.321e-04,5.010e-05,7.347e-05,4.162e-05,8.263e-05,1.870e-04,6.657e-05,3.619e-05,6.182e-05,1.456e-04,6.166e-05,6.524e-05,8.902e-05,3.556e-05,1.562e-04,4.119e-05,4.210e-05,7.105e-05,6.988e-05,7.411e-05,4.637e-05,1.010e-04,1.906e-04,1.803e-05,3.927e-05,6.256e-05,7.370e-05,5.277e-05,8.459e-05,1.571e-04,6.409e-05,9.465e-05,1.121e-04,1.382e-04,1.233e-04,2.330e-05,6.946e-05,6.869e-05,4.893e-05,1.731e-05,4.840e-05,1.368e-06,1.281e-04,8.733e-05,5.392e-05,2.374e-05,3.578e-05,1.235e-04,1.546e-06,1.614e-05,1.535e-05,1.156e-04,1.221e-04,1.461e-04,4.791e-05,6.092e-05,5.500e-05,6.376e-05,9.732e-05,1.797e-04]
237 6.91128e-05 5.057e-05 [1.155e-04,6.810e-05,1.604e-05,8.373e-05,8.083e-05,9.674e-05,5.112e-05,7.390e-05,1.021e-04,1.517e-04,1.949e-04,1.220e-06,6.196e-05,3.692e-05,8.375e-05,2.395e-05,1.101e-04,5.838e-05,8.889e-05,1.151e-04,9.807e-05,1.342e-04,9.093e-05,3.634e-05,3.861e-05,3.523e-05,3.802e-05,3.506e-05,2.478e-05,3.849e-05,1.355e-06,3.752e-05,4.860e-05,4.175e-05,2.107e-04,1.077e-04,5.137e-05,1.254e-04,3.424e-05,2.635e-05,4.931e-05,2.703e-05,9.011e-05,5.986e-05,8.211e-05,1.818e-06,8.347e-05,3.667e-05,5.941e-05,6.170e-05,1.086e-06,8.587e-05,5.909e-05,2.288e-05,1.864e-04,3.739e-05,4.748e-05,9.453e-05,4.781e-05,5.035e-05,1.764e-04,2.568e-05,1.591e-06,6.506e-05,1.534e-04,1.234e-06,1.822e-05,4.464e-05,3.428e-05,8.961e-05,5.494e-05,1.051e-04,6.863e-05,3.606e-05,1.425e-06,2.355e-04,1.519e-05,1.274e-04,1.415e-04,7.915e-05]
285 7.96424e-05 5.239e-05 [5.120e-05,1.154e-04,5.087e-05,1.079e-04,1.549e-06,3.456e-05,1.375e-04,7.345e-05,1.026e-04,8.643e-05,6.711e-05,5.301e-05,6.378e-05,1.239e-04,1.570e-05,9.928e-05,2.449e-05,2.503e-04,7.915e-05,8.284e-05,6.587e-05,1.993e-04,3.608e-05,3.330e-05,1.564e-04,1.106e-04,3.618e-05,9.870e-05,1.245e-04,4.002e-05,1.274e-04,1.532e-04,1.734e-04,1.530e-06,6.369e-05,5.479e-05,5.196e-05,2.537e-05,7.110e-05,1.808e-04,8.821e-05,2.040e-05,6.446e-05,1.554e-05,1.271e-04,6.765e-05,1.291e-04,1.601e-06,1.443e-04,1.562e-04,1.620e-05,5.431e-05,5.085e-05,2.389e-05,1.542e-05,1.237e-04,8.214e-05,3.627e-05,3.964e-05,8.847e-05,6.483e-05,1.126e-04,1.059e-04,1.707e-04,1.411e-04,7.812e-05,1.394e-04,2.972e-05,5.109e-05,1.318e-04,5.219e-05,1.158e-06,9.846e-05,6.952e-05,1.568e-06,1.387e-06,1.342e-04,3.785e-05,8.651e-05,9.261e-05]
342 7.63941e-05 5.116e-05 [7.675e-05,1.101e-04,1.775e-05,1.828e-04,5.438e-05,5.153e-05,2.556e-05,1.759e-04,8.682e-05,1.143e-04,1.017e-04,3.531e-05,1.552e-04,8.801e-05,1.625e-05,6.294e-05,6.514e-05,3.372e-05,6.406e-05,1.439e-04,8.017e-05,6.212e-05,5.982e-05,5.043e-05,1.800e-04,1.556e-05,1.035e-04,7.212e-05,6.857e-05,7.009e-05,2.436e-05,2.434e-04,1.586e-04,8.542e-05,1.627e-05,7.312e-05,5.428e-05,3.939e-05,4.813e-05,9.602e-05,5.012e-05,1.194e-04,1.424e-06,3.057e-05,7.735e-05,7.142e-05,1.880e-05,1.556e-04,2.025e-05,3.850e-05,1.745e-05,1.639e-05,6.496e-05,5.143e-05,1.409e-04,2.868e-05,6.501e-05,6.713e-05,7.656e-05,1.880e-04,1.661e-05,2.589e-05,6.819e-05,1.051e-04,4.570e-05,6.279e-05,1.101e-04,1.519e-05,3.872e-05,9.775e-05,7.214e-05,9.775e-05,1.700e-04,3.663e-05,1.307e-04,7.077e-05,1.504e-05,1.896e-04,1.183e-04,6.125e-05]
410 7.51753e-05 5.253e-05 [2.776e-05,1.182e-06,8.371e-05,7.877e-05,1.779e-04,2.276e-04,1.060e-04,1.659e-05,3.110e-05,5.261e-05,2.437e-05,1.050e-04,8.498e-05,1.130e-04,2.477e-05,1.020e-04,6.478e-05,9.190e-05,6.860e-05,1.173e-04,9.704e-05,4.113e-05,1.405e-06,3.687e-05,1.033e-04,1.790e-04,1.125e-04,6.298e-05,2.871e-05,1.801e-06,3.888e-05,1.754e-06,6.364e-05,1.281e-04,8.524e-05,1.762e-06,3.797e-05,1.104e-04,2.555e-05,1.975e-05,5.894e-05,1.002e-04,5.255e-05,6.265e-05,5.031e-05,2.845e-05,8.682e-05,2.725e-04,8.392e-05,7.297e-05,8.170e-05,5.338e-05,7.158e-05,6.269e-05,1.117e-04,1.530e-06,1.549e-04,1.192e-04,3.792e-05,1.303e-06,6.203e-05,9.660e-05,8.889e-05,1.263e-04,8.537e-05,1.221e-04,1.639e-06,8.849e-05,1.109e-04,1.134e-04,1.425e-04,5.485e-05,3.890e-05,1.458e-06,3.925e-05,1.127e-04,1.916e-05,1.590e-04,1.428e-04,6.481e-05]
492 7.50894e-05 4.958e-05 [2.724e-05,7.578e-05,1.826e-04,5.153e-05,2.565e-05,3.784e-05,4.918e-05,6.435e-05,8.374e-05,1.119e-04,6.391e-05,2.812e-05,5.048e-05,6.303e-05,7.186e-05,6.605e-05,8.274e-05,5.163e-05,2.024e-04,1.184e-04,8.924e-05,1.535e-04,1.463e-04,3.799e-05,2.453e-05,1.601e-05,7.678e-05,1.362e-04,4.215e-05,1.183e-04,5.033e-05,1.650e-06,8.406e-05,2.313e-05,1.978e-04,2.927e-05,1.084e-04,4.050e-05,8.498e-05,4.130e-05,1.505e-06,1.267e-04,4.525e-05,1.973e-06,2.043e-05,1.212e-04,1.169e-04,8.215e-05,1.090e-04,3.986e-05,1.060e-04,1.566e-06,6.553e-05,1.410e-04,8.453e-05,1.007e-04,8.510e-05,3.661e-05,8.559e-05,1.752e-05,1.171e-04,1.677e-04,9.558e-05,1.548e-06,4.361e-05,3.736e-05,1.527e-06,7.588e-05,8.475e-05,1.476e-06,7.257e-05,9.469e-05,6.969e-05,6.293e-05,1.996e-04,3.338e-05,8.179e-05,6.409e-05,1.407e-04,1.610e-04]
591 6.79484e-05 5.037e-05 [6.941e-05,8.001e-05,5.114e-05,3.182e-05,1.670e-06,1.567e-06,1.734e-05,1.179e-04,6.460e-05,1.926e-05,4.059e-05,3.697e-05,2.008e-05,3.889e-05,1.543e-06,1.150e-04,8.499e-05,9.754e-05,2.922e-05,1.617e-04,8.727e-05,8.157e-05,6.433e-05,2.632e-05,9.856e-05,1.633e-06,7.524e-05,6.575e-05,9.033e-05,6.805e-05,7.324e-05,1.064e-04,2.030e-06,1.419e-04,9.774e-05,2.523e-05,1.293e-04,1.577e-04,1.164e-04,5.211e-05,1.060e-04,1.589e-06,2.430e-05,1.919e-04,2.735e-05,3.759e-05,1.144e-04,1.977e-04,1.261e-04,1.752e-04,7.775e-05,1.637e-06,1.068e-04,1.342e-06,1.652e-06,1.192e-04,6.351e-05,1.770e-05,1.789e-05,1.782e-06,1.201e-06,4.755e-05,1.294e-04,2.487e-05,4.036e-05,7.071e-05,1.974e-05,8.861e-05,4.516e-05,1.254e-04,7.169e-05,1.179e-04,4.034e-05,1.183e-04,6.431e-05,1.086e-04,1.349e-04,1.669e-06,1.690e-05,1.146e-04]
709 7.66647e-05 5.956e-05 [1.073e-04,1.042e-04,4.248e-05,1.232e-04,5.583e-05,1.707e-04,2.484e-05,1.197e-04,3.498e-05,1.209e-04,5.263e-05,1.783e-05,1.469e-04,1.207e-04,5.434e-05,2.023e-04,2.523e-05,1.186e-04,5.312e-05,3.975e-05,1.733e-06,4.623e-05,1.005e-04,1.159e-04,2.268e-04,1.746e-05,5.423e-05,1.742e-05,7.278e-05,1.629e-06,1.974e-04,1.270e-04,1.263e-04,1.507e-04,3.911e-05,2.758e-05,3.820e-05,2.765e-05,2.492e-04,2.012e-04,2.682e-05,7.404e-05,9.753e-05,6.555e-05,4.152e-05,8.515e-05,1.554e-06,2.681e-05,4.297e-05,2.597e-05,1.582e-06,5.659e-05,3.667e-05,1.044e-04,1.140e-04,4.973e-05,6.541e-05,2.701e-05,7.269e-05,6.298e-05,8.375e-05,7.201e-05,1.313e-04,2.796e-05,2.607e-05,1.832e-04,6.530e-05,8.456e-05,1.676e-06,5.554e-05,6.167e-05,5.075e-05,8.186e-05,2.780e-05,8.370e-05,9.218e-05,1.683e-05,1.673e-05,2.727e-04,4.410e-05]
851 7.31815e-05 4.798e-05 [1.582e-06,1.280e-04,3.772e-05,5.558e-05,1.737e-05,7.499e-05,1.382e-04,7.650e-05,6.690e-05,3.638e-05,1.207e-04,1.071e-04,9.614e-05,2.395e-05,6.940e-05,5.885e-05,1.650e-06,9.922e-05,3.786e-05,8.208e-05,1.536e-06,1.380e-06,1.395e-04,1.648e-05,2.298e-05,3.768e-05,1.307e-04,6.910e-05,1.887e-05,8.812e-05,1.696e-06,8.662e-05,1.340e-04,4.871e-05,1.313e-04,3.200e-05,1.178e-04,3.724e-05,8.458e-05,4.377e-05,5.479e-05,2.641e-05,1.326e-04,1.699e-04,2.044e-04,1.601e-04,1.382e-04,7.648e-05,1.891e-04,1.325e-04,9.788e-05,2.021e-05,6.259e-05,1.410e-04,3.999e-05,6.517e-05,8.083e-05,5.563e-05,3.728e-05,2.962e-05,9.455e-05,5.856e-05,4.027e-05,2.563e-05,1.014e-04,1.808e-05,1.570e-04,9.016e-05,5.323e-05,9.158e-05,4.426e-05,6.603e-05,1.579e-04,5.049e-05,1.724e-05,4.669e-05,6.680e-05,8.319e-05,7.612e-05,2.632e-05]
1021 7.97653e-05 5.911e-05 [2.539e-05,6.597e-05,4.371e-05,2.794e-05,1.695e-05,8.018e-05,6.290e-05,1.435e-06,1.209e-04,5.577e-05,5.003e-05,3.726e-05,7.366e-05,6.104e-05,1.725e-04,2.531e-05,1.020e-04,1.220e-04,1.752e-04,3.317e-05,9.031e-05,2.720e-05,2.328e-04,2.371e-04,1.019e-04,1.670e-05,1.113e-04,5.280e-05,2.700e-05,3.466e-05,1.159e-04,1.620e-04,1.868e-05,4.384e-05,2.719e-05,1.359e-06,1.717e-05,3.057e-05,2.772e-05,1.814e-05,1.187e-04,1.578e-06,8.743e-05,1.345e-04,2.635e-05,1.019e-04,1.020e-04,7.045e-05,6.189e-05,6.721e-05,7.776e-05,1.327e-04,2.701e-05,9.740e-05,3.605e-05,1.190e-04,1.934e-05,4.608e-05,1.540e-04,1.510e-04,5.262e-05,5.203e-05,8.770e-05,3.044e-04,1.865e-05,3.884e-05,1.508e-04,1.174e-04,8.376e-05,8.841e-05,9.258e-05,6.828e-05,6.119e-05,4.257e-05,9.939e-05,1.501e-04,2.316e-04,8.876e-05,7.419e-05,9.778e-05]


==> figures/evaluation/circuit_pymatching_compare_various_T/data_blossomV.txt <==
<noisy_measurements> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect> <decoding_time_relative_dev>
1 3.01308e-06 1.50654e-06 7.43969e-07 9.575e-01
2 6.67046e-06 2.22349e-06 9.73790e-07 7.614e-01
3 1.11728e-05 2.79319e-06 1.04909e-06 6.826e-01
4 1.57190e-05 3.14380e-06 1.17415e-06 5.398e-01
5 2.47105e-05 4.11841e-06 1.47415e-06 5.419e-01
6 4.08112e-05 5.83017e-06 2.04183e-06 5.041e-01
7 5.94356e-05 7.42945e-06 2.42718e-06 4.674e-01
8 6.55261e-05 7.28068e-06 2.44729e-06 6.130e-01
9 7.60985e-05 7.60985e-06 2.59833e-06 4.679e-01
10 1.02840e-04 9.34907e-06 2.92366e-06 3.712e-01
20 3.80735e-04 1.81302e-05 5.46640e-06 3.256e-01
30 7.41211e-04 2.39100e-05 7.31969e-06 3.140e-01
40 1.16266e-03 2.83575e-05 8.73357e-06 2.995e-01
50 1.68780e-03 3.30941e-05 1.01759e-05 2.844e-01
60 2.42630e-03 3.97754e-05 1.21787e-05 2.823e-01
70 3.44421e-03 4.85100e-05 1.46321e-05 3.605e-01
80 4.14743e-03 5.12029e-05 1.54885e-05 2.845e-01
90 5.04753e-03 5.54674e-05 1.66647e-05 3.575e-01
100 5.86539e-03 5.80732e-05 1.77216e-05 3.095e-01
130 1.12567e-02 8.59288e-05 2.60059e-05 4.320e-01
160 2.22452e-02 1.38169e-04 4.18340e-05 1.655e+00
200 4.27843e-02 2.12857e-04 6.36482e-05 1.285e+00
300 1.34261e-01 4.46048e-04 1.33164e-04 5.518e-01


==> figures/evaluation/circuit_pymatching_compare_various_T/data_fusion.txt <==
<noisy_measurements> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect> <decoding_time_relative_dev>
1 2.25232e-05 1.12616e-05 5.56128e-06 2.636e-01
2 2.80941e-05 9.36470e-06 4.10133e-06 2.322e-01
3 3.70988e-05 9.27470e-06 3.48346e-06 3.177e-01
4 4.18662e-05 8.37324e-06 3.12726e-06 2.559e-01
5 4.94210e-05 8.23684e-06 2.94831e-06 2.758e-01
6 5.82625e-05 8.32322e-06 2.91495e-06 2.733e-01
7 6.53065e-05 8.16331e-06 2.66693e-06 2.382e-01
8 7.36936e-05 8.18818e-06 2.75233e-06 2.902e-01
9 8.21194e-05 8.21194e-06 2.80391e-06 2.391e-01
10 9.08890e-05 8.26263e-06 2.58391e-06 2.078e-01
20 1.73954e-04 8.28352e-06 2.49754e-06 1.950e-01
30 2.47774e-04 7.99270e-06 2.44685e-06 1.703e-01
40 3.26715e-04 7.96866e-06 2.45420e-06 1.349e-01
50 4.00110e-04 7.84529e-06 2.41230e-06 1.448e-01
60 4.99089e-04 8.18179e-06 2.50515e-06 1.332e-01
70 5.92714e-04 8.34808e-06 2.51803e-06 1.235e-01
80 6.73513e-04 8.31497e-06 2.51522e-06 1.032e-01
90 7.60417e-04 8.35624e-06 2.51056e-06 1.084e-01
100 8.59004e-04 8.50499e-06 2.59537e-06 8.270e-02
300 2.86826e-03 9.52909e-06 2.87480e-06 6.340e-02
1000 1.03534e-02 1.03431e-05 3.11306e-06 3.136e-02
3000 3.18823e-02 1.06239e-05 3.18824e-06 1.914e-02
10000 1.13486e-01 1.13475e-05 3.40405e-06 1.578e-02
30000 3.48500e-01 1.16163e-05 3.48153e-06 1.250e-02
100000 1.16919e+00 1.16918e-05 3.50485e-06 1.142e-02


==> figures/evaluation/circuit_pymatching_compare_various_T/data_parity.txt <==
<noisy_measurements> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect> <decoding_time_relative_dev>
1 6.06261e-06 3.03131e-06 1.49694e-06 8.248e-01
2 1.16172e-05 3.87241e-06 1.69595e-06 5.330e-01
3 2.05257e-05 5.13143e-06 1.92730e-06 5.482e-01
4 2.53318e-05 5.06635e-06 1.89220e-06 4.370e-01
5 3.19866e-05 5.33110e-06 1.90822e-06 3.949e-01
6 4.04757e-05 5.78224e-06 2.02505e-06 3.809e-01
7 4.78587e-05 5.98234e-06 1.95441e-06 3.043e-01
8 5.59798e-05 6.21998e-06 2.09075e-06 3.712e-01
9 5.95431e-05 5.95431e-06 2.03306e-06 3.097e-01
10 7.22322e-05 6.56656e-06 2.05351e-06 2.571e-01
20 1.49517e-04 7.11986e-06 2.14669e-06 2.130e-01
30 2.24545e-04 7.24337e-06 2.21745e-06 1.749e-01
40 2.94530e-04 7.18365e-06 2.21243e-06 1.441e-01
50 3.70890e-04 7.27236e-06 2.23613e-06 1.552e-01
60 4.52978e-04 7.42587e-06 2.27370e-06 1.374e-01
70 5.44799e-04 7.67322e-06 2.31448e-06 1.248e-01
80 6.19810e-04 7.65198e-06 2.31467e-06 1.103e-01
90 7.02262e-04 7.71716e-06 2.31856e-06 1.095e-01
100 7.84632e-04 7.76863e-06 2.37067e-06 8.617e-02
300 3.06773e-03 1.01918e-05 3.07472e-06 7.445e-02
1000 1.41774e-02 1.41633e-05 4.26287e-06 6.639e-02
3000 4.93937e-02 1.64591e-05 4.93938e-06 5.178e-02
10000 2.61787e-01 2.61761e-05 7.85239e-06 4.586e-02
30000 1.11217e+00 3.70712e-05 1.11106e-05 4.479e-02
100000 4.63260e+00 4.63255e-05 1.38870e-05 3.482e-02


==> figures/evaluation/circuit_pymatching_compare_various_T/data_pymatching.txt <==
<noisy_measurements> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect>
1 2.05567e-04 1.28479e-06 5.06323e-07
2 3.41866e-04 1.42444e-06 5.20344e-07
3 4.93499e-04 1.54218e-06 5.07193e-07
4 4.86896e-04 1.21724e-06 4.00079e-07
5 5.96266e-04 1.24222e-06 3.80029e-07
6 9.27657e-04 1.65653e-06 4.96604e-07
7 1.11083e-03 1.73568e-06 4.77777e-07
8 1.24664e-03 1.73144e-06 5.00658e-07
9 1.31869e-03 1.64837e-06 4.89129e-07
10 1.58896e-03 1.80564e-06 4.82967e-07
20 3.45729e-03 2.05791e-06 5.36429e-07
30 5.07944e-03 2.04816e-06 5.35072e-07
40 6.40037e-03 1.95133e-06 5.12481e-07
50 8.41654e-03 2.06288e-06 5.40492e-07
60 8.94366e-03 1.83272e-06 4.77403e-07
70 1.29947e-02 2.28780e-06 5.88343e-07
80 1.32241e-02 2.04075e-06 5.25390e-07
90 1.81134e-02 2.48810e-06 6.38245e-07
100 1.82022e-02 2.25275e-06 5.81205e-07
300 7.92989e-02 3.29314e-06 8.43363e-07
1000 3.51458e-01 4.38883e-06 1.12434e-06
3000 1.19184e+00 4.96434e-06 1.26772e-06
10000 4.58517e+00 5.73089e-06 1.46289e-06
30000 1.60589e+01 6.69101e-06 1.70677e-06
100000 8.20179e+01 1.02521e-05 1.95093e-06


==> figures/evaluation/circuit_thread_pool_size_partition_1k/data.txt <==
<thread_pool_size> <average_decoding_time> <average_decoding_time_per_round> <average_decoding_time_per_defect>
1 1.31546e+00 1.31545e-05 3.94501e-06 3.334e-02
2 6.28401e-01 6.28395e-06 1.88455e-06 2.524e-02
3 4.32364e-01 4.32360e-06 1.29664e-06 1.885e-02
4 4.36976e-01 4.36972e-06 1.31047e-06 1.912e-02
6 2.91112e-01 2.91110e-06 8.73033e-07 1.832e-02
8 2.18654e-01 2.18652e-06 6.55733e-07 1.437e-02
12 1.47448e-01 1.47446e-06 4.42189e-07 1.322e-02
16 1.12842e-01 1.12841e-06 3.38410e-07 1.122e-02
24 7.86379e-02 7.86371e-07 2.35831e-07 1.806e-02
32 4.40340e-02 4.40336e-07 1.32056e-07 1.848e-02
48 3.65109e-02 3.65105e-07 1.09495e-07 1.403e-02
64 3.17682e-02 3.17679e-07 9.52713e-08 9.779e-02
96 2.89722e-02 2.89720e-07 8.68865e-08 2.780e-02
128 2.79653e-02 2.79651e-07 8.38668e-08 6.776e-02
192 5.80103e-02 5.80097e-07 1.73970e-07 4.057e-01
256 6.29097e-02 6.29091e-07 1.88663e-07 3.124e-01


==> figures/web-plot/visualizer-data/fusion_paper_decoding_graph_static.json <==
{"format":"fusion_blossom","version":"0.2.2","positions":[{"i":-2.5,"j":-1.5,"t":0.0},{"i":-2.5,"j":0.5,"t":0.0},{"i":-2.5,"j":2.5,"t":0.0},{"i":-1.5,"j":-2.5,"t":0.0},{"i":-1.5,"j":-0.5,"t":0.0},{"i":-1.5,"j":1.5,"t":0.0},{"i":-0.5,"j":-1.5,"t":0.0},{"i":-0.5,"j":0.5,"t":0.0},{"i":-0.5,"j":2.5,"t":0.0},{"i":0.5,"j":-2.5,"t":0.0},{"i":0.5,"j":-0.5,"t":0.0},{"i":0.5,"j":1.5,"t":0.0},{"i":1.5,"j":-1.5,"t":0.0},{"i":1.5,"j":0.5,"t":0.0},{"i":1.5,"j":2.5,"t":0.0},{"i":2.5,"j":-2.5,"t":0.0},{"i":2.5,"j":-0.5,"t":0.0},{"i":2.5,"j":1.5,"t":0.0}],"snapshots":[["syndrome",{"dual_nodes":[],"edges":[{"l":0,"lg":0,"r":3,"rg":0,"w":1000},{"l":0,"lg":0,"r":4,"rg":0,"w":1000},{"l":1,"lg":0,"r":4,"rg":0,"w":1000},{"l":1,"lg":0,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":11,"rg":0,"w":1000},{"l":8,"lg":0,"r":11,"rg":0,"w":1000},{"l":9,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"lg":0,"r":13,"rg":0,"w":1000},{"l":11,"lg":0,"r":13,"rg":0,"w":1000},{"l":11,"lg":0,"r":14,"rg":0,"w":1000},{"l":12,"lg":0,"r":15,"rg":0,"w":1000},{"l":12,"lg":0,"r":16,"rg":0,"w":1000},{"l":13,"lg":0,"r":16,"rg":0,"w":1000},{"l":13,"lg":0,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":0,"s":0},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}]]}

==> figures/web-plot/visualizer-data/fusion_paper_example_covers.json <==
{"format":"fusion_blossom","version":"0.2.2","positions":[{"i":-9.5,"j":-8.5,"t":0.0},{"i":-9.5,"j":-6.5,"t":0.0},{"i":-9.5,"j":-4.5,"t":0.0},{"i":-9.5,"j":-2.5,"t":0.0},{"i":-9.5,"j":-0.5,"t":0.0},{"i":-9.5,"j":1.5,"t":0.0},{"i":-9.5,"j":3.5,"t":0.0},{"i":-9.5,"j":5.5,"t":0.0},{"i":-9.5,"j":7.5,"t":0.0},{"i":-9.5,"j":9.5,"t":0.0},{"i":-8.5,"j":-9.5,"t":0.0},{"i":-8.5,"j":-7.5,"t":0.0},{"i":-8.5,"j":-5.5,"t":0.0},{"i":-8.5,"j":-3.5,"t":0.0},{"i":-8.5,"j":-1.5,"t":0.0},{"i":-8.5,"j":0.5,"t":0.0},{"i":-8.5,"j":2.5,"t":0.0},{"i":-8.5,"j":4.5,"t":0.0},{"i":-8.5,"j":6.5,"t":0.0},{"i":-8.5,"j":8.5,"t":0.0},{"i":-7.5,"j":-8.5,"t":0.0},{"i":-7.5,"j":-6.5,"t":0.0},{"i":-7.5,"j":-4.5,"t":0.0},{"i":-7.5,"j":-2.5,"t":0.0},{"i":-7.5,"j":-0.5,"t":0.0},{"i":-7.5,"j":1.5,"t":0.0},{"i":-7.5,"j":3.5,"t":0.0},{"i":-7.5,"j":5.5,"t":0.0},{"i":-7.5,"j":7.5,"t":0.0},{"i":-7.5,"j":9.5,"t":0.0},{"i":-6.5,"j":-9.5,"t":0.0},{"i":-6.5,"j":-7.5,"t":0.0},{"i":-6.5,"j":-5.5,"t":0.0},{"i":-6.5,"j":-3.5,"t":0.0},{"i":-6.5,"j":-1.5,"t":0.0},{"i":-6.5,"j":0.5,"t":0.0},{"i":-6.5,"j":2.5,"t":0.0},{"i":-6.5,"j":4.5,"t":0.0},{"i":-6.5,"j":6.5,"t":0.0},{"i":-6.5,"j":8.5,"t":0.0},{"i":-5.5,"j":-8.5,"t":0.0},{"i":-5.5,"j":-6.5,"t":0.0},{"i":-5.5,"j":-4.5,"t":0.0},{"i":-5.5,"j":-2.5,"t":0.0},{"i":-5.5,"j":-0.5,"t":0.0},{"i":-5.5,"j":1.5,"t":0.0},{"i":-5.5,"j":3.5,"t":0.0},{"i":-5.5,"j":5.5,"t":0.0},{"i":-5.5,"j":7.5,"t":0.0},{"i":-5.5,"j":9.5,"t":0.0},{"i":-4.5,"j":-9.5,"t":0.0},{"i":-4.5,"j":-7.5,"t":0.0},{"i":-4.5,"j":-5.5,"t":0.0},{"i":-4.5,"j":-3.5,"t":0.0},{"i":-4.5,"j":-1.5,"t":0.0},{"i":-4.5,"j":0.5,"t":0.0},{"i":-4.5,"j":2.5,"t":0.0},{"i":-4.5,"j":4.5,"t":0.0},{"i":-4.5,"j":6.5,"t":0.0},{"i":-4.5,"j":8.5,"t":0.0},{"i":-3.5,"j":-8.5,"t":0.0},{"i":-3.5,"j":-6.5,"t":0.0},{"i":-3.5,"j":-4.5,"t":0.0},{"i":-3.5,"j":-2.5,"t":0.0},{"i":-3.5,"j":-0.5,"t":0.0},{"i":-3.5,"j":1.5,"t":0.0},{"i":-3.5,"j":3.5,"t":0.0},{"i":-3.5,"j":5.5,"t":0.0},{"i":-3.5,"j":7.5,"t":0.0},{"i":-3.5,"j":9.5,"t":0.0},{"i":-2.5,"j":-9.5,"t":0.0},{"i":-2.5,"j":-7.5,"t":0.0},{"i":-2.5,"j":-5.5,"t":0.0},{"i":-2.5,"j":-3.5,"t":0.0},{"i":-2.5,"j":-1.5,"t":0.0},{"i":-2.5,"j":0.5,"t":0.0},{"i":-2.5,"j":2.5,"t":0.0},{"i":-2.5,"j":4.5,"t":0.0},{"i":-2.5,"j":6.5,"t":0.0},{"i":-2.5,"j":8.5,"t":0.0},{"i":-1.5,"j":-8.5,"t":0.0},{"i":-1.5,"j":-6.5,"t":0.0},{"i":-1.5,"j":-4.5,"t":0.0},{"i":-1.5,"j":-2.5,"t":0.0},{"i":-1.5,"j":-0.5,"t":0.0},{"i":-1.5,"j":1.5,"t":0.0},{"i":-1.5,"j":3.5,"t":0.0},{"i":-1.5,"j":5.5,"t":0.0},{"i":-1.5,"j":7.5,"t":0.0},{"i":-1.5,"j":9.5,"t":0.0},{"i":-0.5,"j":-9.5,"t":0.0},{"i":-0.5,"j":-7.5,"t":0.0},{"i":-0.5,"j":-5.5,"t":0.0},{"i":-0.5,"j":-3.5,"t":0.0},{"i":-0.5,"j":-1.5,"t":0.0},{"i":-0.5,"j":0.5,"t":0.0},{"i":-0.5,"j":2.5,"t":0.0},{"i":-0.5,"j":4.5,"t":0.0},{"i":-0.5,"j":6.5,"t":0.0},{"i":-0.5,"j":8.5,"t":0.0},{"i":0.5,"j":-8.5,"t":0.0},{"i":0.5,"j":-6.5,"t":0.0},{"i":0.5,"j":-4.5,"t":0.0},{"i":0.5,"j":-2.5,"t":0.0},{"i":0.5,"j":-0.5,"t":0.0},{"i":0.5,"j":1.5,"t":0.0},{"i":0.5,"j":3.5,"t":0.0},{"i":0.5,"j":5.5,"t":0.0},{"i":0.5,"j":7.5,"t":0.0},{"i":0.5,"j":9.5,"t":0.0},{"i":1.5,"j":-9.5,"t":0.0},{"i":1.5,"j":-7.5,"t":0.0},{"i":1.5,"j":-5.5,"t":0.0},{"i":1.5,"j":-3.5,"t":0.0},{"i":1.5,"j":-1.5,"t":0.0},{"i":1.5,"j":0.5,"t":0.0},{"i":1.5,"j":2.5,"t":0.0},{"i":1.5,"j":4.5,"t":0.0},{"i":1.5,"j":6.5,"t":0.0},{"i":1.5,"j":8.5,"t":0.0},{"i":2.5,"j":-8.5,"t":0.0},{"i":2.5,"j":-6.5,"t":0.0},{"i":2.5,"j":-4.5,"t":0.0},{"i":2.5,"j":-2.5,"t":0.0},{"i":2.5,"j":-0.5,"t":0.0},{"i":2.5,"j":1.5,"t":0.0},{"i":2.5,"j":3.5,"t":0.0},{"i":2.5,"j":5.5,"t":0.0},{"i":2.5,"j":7.5,"t":0.0},{"i":2.5,"j":9.5,"t":0.0},{"i":3.5,"j":-9.5,"t":0.0},{"i":3.5,"j":-7.5,"t":0.0},{"i":3.5,"j":-5.5,"t":0.0},{"i":3.5,"j":-3.5,"t":0.0},{"i":3.5,"j":-1.5,"t":0.0},{"i":3.5,"j":0.5,"t":0.0},{"i":3.5,"j":2.5,"t":0.0},{"i":3.5,"j":4.5,"t":0.0},{"i":3.5,"j":6.5,"t":0.0},{"i":3.5,"j":8.5,"t":0.0},{"i":4.5,"j":-8.5,"t":0.0},{"i":4.5,"j":-6.5,"t":0.0},{"i":4.5,"j":-4.5,"t":0.0},{"i":4.5,"j":-2.5,"t":0.0},{"i":4.5,"j":-0.5,"t":0.0},{"i":4.5,"j":1.5,"t":0.0},{"i":4.5,"j":3.5,"t":0.0},{"i":4.5,"j":5.5,"t":0.0},{"i":4.5,"j":7.5,"t":0.0},{"i":4.5,"j":9.5,"t":0.0},{"i":5.5,"j":-9.5,"t":0.0},{"i":5.5,"j":-7.5,"t":0.0},{"i":5.5,"j":-5.5,"t":0.0},{"i":5.5,"j":-3.5,"t":0.0},{"i":5.5,"j":-1.5,"t":0.0},{"i":5.5,"j":0.5,"t":0.0},{"i":5.5,"j":2.5,"t":0.0},{"i":5.5,"j":4.5,"t":0.0},{"i":5.5,"j":6.5,"t":0.0},{"i":5.5,"j":8.5,"t":0.0},{"i":6.5,"j":-8.5,"t":0.0},{"i":6.5,"j":-6.5,"t":0.0},{"i":6.5,"j":-4.5,"t":0.0},{"i":6.5,"j":-2.5,"t":0.0},{"i":6.5,"j":-0.5,"t":0.0},{"i":6.5,"j":1.5,"t":0.0},{"i":6.5,"j":3.5,"t":0.0},{"i":6.5,"j":5.5,"t":0.0},{"i":6.5,"j":7.5,"t":0.0},{"i":6.5,"j":9.5,"t":0.0},{"i":7.5,"j":-9.5,"t":0.0},{"i":7.5,"j":-7.5,"t":0.0},{"i":7.5,"j":-5.5,"t":0.0},{"i":7.5,"j":-3.5,"t":0.0},{"i":7.5,"j":-1.5,"t":0.0},{"i":7.5,"j":0.5,"t":0.0},{"i":7.5,"j":2.5,"t":0.0},{"i":7.5,"j":4.5,"t":0.0},{"i":7.5,"j":6.5,"t":0.0},{"i":7.5,"j":8.5,"t":0.0},{"i":8.5,"j":-8.5,"t":0.0},{"i":8.5,"j":-6.5,"t":0.0},{"i":8.5,"j":-4.5,"t":0.0},{"i":8.5,"j":-2.5,"t":0.0},{"i":8.5,"j":-0.5,"t":0.0},{"i":8.5,"j":1.5,"t":0.0},{"i":8.5,"j":3.5,"t":0.0},{"i":8.5,"j":5.5,"t":0.0},{"i":8.5,"j":7.5,"t":0.0},{"i":8.5,"j":9.5,"t":0.0},{"i":9.5,"j":-9.5,"t":0.0},{"i":9.5,"j":-7.5,"t":0.0},{"i":9.5,"j":-5.5,"t":0.0},{"i":9.5,"j":-3.5,"t":0.0},{"i":9.5,"j":-1.5,"t":0.0},{"i":9.5,"j":0.5,"t":0.0},{"i":9.5,"j":2.5,"t":0.0},{"i":9.5,"j":4.5,"t":0.0},{"i":9.5,"j":6.5,"t":0.0},{"i":9.5,"j":8.5,"t":0.0}],"snapshots":[["grow 1000",{"dual_nodes":[{"b":[[false,61],[false,62],[true,80],[true,81]],"d":0,"g":"grow","o":null,"p":null,"s":42,"t":null,"u":1},{"b":[[false,123],[false,124],[true,142],[true,143]],"d":0,"g":"grow","o":null,"p":null,"s":75,"t":null,"u":1},{"b":[[false,175],[false,176],[true,194],[true,195]],"d":0,"g":"grow","o":null,"p":null,"s":102,"t":null,"u":1},{"b":[[true,12],[true,13]],"d":0,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,149],[false,150],[true,168],[true,169]],"d":0,"g":"grow","o":null,"p":null,"s":88,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":10,"rg":0,"w":1000},{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":5,"lg":0,"r":15,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rg":0,"w":1000},{"l":6,"ld":3,"lg":0,"lgd":3,"r":16,"rg":0,"w":1000},{"l":6,"ld":3,"lg":0,"lgd":3,"r":17,"rg":0,"w":1000},{"l":7,"lg":0,"r":17,"rg":0,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":21,"rg":0,"w":1000},{"l":12,"lg":0,"r":21,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":13,"lg":0,"r":22,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":14,"lg":0,"r":23,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":16,"lg":0,"r":25,"rg":0,"w":1000},{"l":16,"lg":0,"r":26,"rg":0,"w":1000},{"l":17,"lg":0,"r":26,"rg":0,"w":1000},{"l":17,"lg":0,"r":27,"rg":0,"w":1000},{"l":18,"lg":0,"r":27,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":33,"rg":0,"w":1000},{"l":23,"lg":0,"r":33,"rg":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":25,"lg":0,"r":35,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":26,"lg":0,"r":36,"rg":0,"w":1000},{"l":26,"lg":0,"r":37,"rg":0,"w":1000},{"l":27,"lg":0,"r":37,"rg":0,"w":1000},{"l":27,"lg":0,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":41,"rg":0,"w":1000},{"l":32,"lg":0,"r":41,"rg":0,"w":1000},{"l":32,"lg":0,"r":42,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":33,"lg":0,"r":42,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":33,"lg":0,"r":43,"rg":0,"w":1000},{"l":34,"lg":0,"r":43,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"ld":0,"lg":0,"lgd":0,"r":52,"rg":0,"w":1000},{"l":42,"ld":0,"lg":0,"lgd":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":45,"lg":0,"r":55,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":46,"lg":0,"r":56,"rg":0,"w":1000},{"l":46,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":61,"rg":0,"w":1000},{"l":52,"lg":0,"r":61,"rg":0,"w":1000},{"l":52,"lg":0,"r":62,"rg":0,"w":1000},{"l":53,"lg":0,"r":62,"rg":0,"w":1000},{"l":53,"lg":0,"r":63,"rg":0,"w":1000},{"l":54,"lg":0,"r":63,"rg":0,"w":1000},{"l":54,"lg":0,"r":64,"rg":0,"w":1000},{"l":55,"lg":0,"r":64,"rg":0,"w":1000},{"l":55,"lg":0,"r":65,"rg":0,"w":1000},{"l":56,"lg":0,"r":65,"rg":0,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":67,"rg":0,"w":1000},{"l":58,"lg":0,"r":67,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":59,"lg":0,"r":68,"rg":0,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":75,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":65,"lg":0,"r":75,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":65,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":67,"lg":0,"r":77,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rg":0,"w":1000},{"l":68,"lg":0,"r":78,"rg":0,"w":1000},{"l":68,"lg":0,"r":79,"rg":0,"w":1000},{"l":69,"lg":0,"r":79,"rg":0,"w":1000},{"l":70,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":81,"rg":0,"w":1000},{"l":72,"lg":0,"r":81,"rg":0,"w":1000},{"l":72,"lg":0,"r":82,"rg":0,"w":1000},{"l":73,"lg":0,"r":82,"rg":0,"w":1000},{"l":73,"lg":0,"r":83,"rg":0,"w":1000},{"l":74,"lg":0,"r":83,"rg":0,"w":1000},{"l":74,"lg":0,"r":84,"rg":0,"w":1000},{"l":75,"ld":1,"lg":0,"lgd":1,"r":84,"rg":0,"w":1000},{"l":75,"ld":1,"lg":0,"lgd":1,"r":85,"rg":0,"w":1000},{"l":76,"lg":0,"r":85,"rg":0,"w":1000},{"l":76,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":87,"rg":0,"w":1000},{"l":78,"lg":0,"r":87,"rg":0,"w":1000},{"l":78,"lg":0,"r":88,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":79,"lg":0,"r":88,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":79,"lg":0,"r":89,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":92,"rg":0,"w":1000},{"l":82,"lg":0,"r":92,"rg":0,"w":1000},{"l":82,"lg":0,"r":93,"rg":0,"w":1000},{"l":83,"lg":0,"r":93,"rg":0,"w":1000},{"l":83,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rg":0,"w":1000},{"l":88,"ld":4,"lg":0,"lgd":4,"r":98,"rg":0,"w":1000},{"l":88,"ld":4,"lg":0,"lgd":4,"r":99,"rg":0,"w":1000},{"l":89,"lg":0,"r":99,"rg":0,"w":1000},{"l":90,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":101,"rg":0,"w":1000},{"l":92,"lg":0,"r":101,"rg":0,"w":1000},{"l":92,"lg":0,"r":102,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":93,"lg":0,"r":102,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":93,"lg":0,"r":103,"rg":0,"w":1000},{"l":94,"lg":0,"r":103,"rg":0,"w":1000},{"l":94,"lg":0,"r":104,"rg":0,"w":1000},{"l":95,"lg":0,"r":104,"rg":0,"w":1000},{"l":95,"lg":0,"r":105,"rg":0,"w":1000},{"l":96,"lg":0,"r":105,"rg":0,"w":1000},{"l":96,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":107,"rg":0,"w":1000},{"l":98,"lg":0,"r":107,"rg":0,"w":1000},{"l":98,"lg":0,"r":108,"rg":0,"w":1000},{"l":99,"lg":0,"r":108,"rg":0,"w":1000},{"l":99,"lg":0,"r":109,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"lg":0,"r":112,"rg":0,"w":1000},{"l":102,"ld":2,"lg":0,"lgd":2,"r":112,"rg":0,"w":1000},{"l":102,"ld":2,"lg":0,"lgd":2,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rg":0,"w":1000},{"l":108,"lg":0,"r":118,"rg":0,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":121,"rg":0,"w":1000},{"l":112,"lg":0,"r":121,"rg":0,"w":1000},{"l":112,"lg":0,"r":122,"rg":0,"w":1000},{"l":113,"lg":0,"r":122,"rg":0,"w":1000},{"l":113,"lg":0,"r":123,"rg":0,"w":1000},{"l":114,"lg":0,"r":123,"rg":0,"w":1000},{"l":114,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"lg":0,"r":130,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"lg":0,"r":150,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":0,"s":5},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow 1000",{"dual_nodes":[{"b":[[false,41],[false,42],[true,60],[false,43],[false,44],[true,63],[false,79],[true,98],[true,99],[false,82],[true,100],[true,101]],"d":1000,"g":"grow","o":null,"p":null,"s":42,"t":null,"u":1},{"b":[[false,103],[false,104],[true,122],[false,105],[false,106],[true,125],[false,141],[true,160],[true,161],[false,144],[true,162],[true,163]],"d":1000,"g":"grow","o":null,"p":null,"s":75,"t":null,"u":1},{"b":[[false,155],[false,156],[true,174],[false,157],[false,158],[true,177],[false,193],[true,212],[true,213],[false,196],[true,214],[true,215]],"d":1000,"g":"grow","o":null,"p":null,"s":102,"t":null,"u":1},{"b":[[false,11],[true,30],[true,31],[false,14],[true,32],[true,33]],"d":1000,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,129],[false,130],[true,148],[false,131],[false,132],[true,151],[false,167],[true,186],[true,187],[false,170],[true,188],[true,189]],"d":1000,"g":"grow","o":null,"p":null,"s":88,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":10,"rg":0,"w":1000},{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":5,"lg":0,"r":15,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"lg":0,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":21,"rg":0,"w":1000},{"l":12,"lg":0,"r":21,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":13,"lg":0,"r":22,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":14,"lg":0,"r":23,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":16,"ld":3,"lg":0,"lgd":3,"r":25,"rg":0,"w":1000},{"l":16,"ld":3,"lg":0,"lgd":3,"r":26,"rg":0,"w":1000},{"l":17,"ld":3,"lg":0,"lgd":3,"r":26,"rg":0,"w":1000},{"l":17,"ld":3,"lg":0,"lgd":3,"r":27,"rg":0,"w":1000},{"l":18,"lg":0,"r":27,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":22,"lg":0,"r":32,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":22,"lg":0,"r":33,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":23,"lg":0,"r":33,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":25,"lg":0,"r":35,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":26,"lg":0,"r":36,"rg":0,"w":1000},{"l":26,"lg":0,"r":37,"rg":0,"w":1000},{"l":27,"lg":0,"r":37,"rg":0,"w":1000},{"l":27,"lg":0,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":41,"rg":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":41,"rg":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":43,"rg":0,"w":1000},{"l":34,"lg":0,"r":43,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"lg":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":45,"lg":0,"r":55,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":46,"lg":0,"r":56,"rg":0,"w":1000},{"l":46,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":61,"rg":0,"w":1000},{"l":52,"ld":0,"lg":0,"lgd":0,"r":61,"rg":0,"w":1000},{"l":52,"ld":0,"lg":0,"lgd":0,"r":62,"rg":0,"w":1000},{"l":53,"ld":0,"lg":0,"lgd":0,"r":62,"rg":0,"w":1000},{"l":53,"ld":0,"lg":0,"lgd":0,"r":63,"rg":0,"w":1000},{"l":54,"lg":0,"r":63,"rg":0,"w":1000},{"l":54,"lg":0,"r":64,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":55,"lg":0,"r":64,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":55,"lg":0,"r":65,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":56,"lg":0,"r":65,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":67,"rg":0,"w":1000},{"l":58,"lg":0,"r":67,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":59,"lg":0,"r":68,"rg":0,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":74,"rg":0,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":67,"lg":0,"r":77,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":68,"lg":0,"r":78,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":68,"lg":0,"r":79,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":69,"lg":0,"r":79,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":70,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":81,"rg":0,"w":1000},{"l":72,"lg":0,"r":81,"rg":0,"w":1000},{"l":72,"lg":0,"r":82,"rg":0,"w":1000},{"l":73,"lg":0,"r":82,"rg":0,"w":1000},{"l":73,"lg":0,"r":83,"rg":0,"w":1000},{"l":74,"lg":0,"r":83,"rg":0,"w":1000},{"l":74,"lg":0,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"lg":0,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":87,"rg":0,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":87,"rg":0,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":89,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":92,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":82,"lg":0,"r":92,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":82,"lg":0,"r":93,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":83,"lg":0,"r":93,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":83,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"ld":1,"lg":0,"lgd":1,"r":94,"rg":0,"w":1000},{"l":84,"ld":1,"lg":0,"lgd":1,"r":95,"rg":0,"w":1000},{"l":85,"ld":1,"lg":0,"lgd":1,"r":95,"rg":0,"w":1000},{"l":85,"ld":1,"lg":0,"lgd":1,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":89,"lg":0,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":90,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":101,"rg":0,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":101,"rg":0,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":103,"rg":0,"w":1000},{"l":94,"lg":0,"r":103,"rg":0,"w":1000},{"l":94,"lg":0,"r":104,"rg":0,"w":1000},{"l":95,"lg":0,"r":104,"rg":0,"w":1000},{"l":95,"lg":0,"r":105,"rg":0,"w":1000},{"l":96,"lg":0,"r":105,"rg":0,"w":1000},{"l":96,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":107,"rg":0,"w":1000},{"l":98,"ld":4,"lg":0,"lgd":4,"r":107,"rg":0,"w":1000},{"l":98,"ld":4,"lg":0,"lgd":4,"r":108,"rg":0,"w":1000},{"l":99,"ld":4,"lg":0,"lgd":4,"r":108,"rg":0,"w":1000},{"l":99,"ld":4,"lg":0,"lgd":4,"r":109,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"lg":0,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"lg":0,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rg":0,"w":1000},{"l":108,"lg":0,"r":118,"rg":0,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":121,"rg":0,"w":1000},{"l":112,"ld":2,"lg":0,"lgd":2,"r":121,"rg":0,"w":1000},{"l":112,"ld":2,"lg":0,"lgd":2,"r":122,"rg":0,"w":1000},{"l":113,"ld":2,"lg":0,"lgd":2,"r":122,"rg":0,"w":1000},{"l":113,"ld":2,"lg":0,"lgd":2,"r":123,"rg":0,"w":1000},{"l":114,"lg":0,"r":123,"rg":0,"w":1000},{"l":114,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"lg":0,"r":130,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"lg":0,"r":150,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":5000,"s":5},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["resolve TouchingVirtual((4, 4), (69, false))",{"dual_nodes":[{"b":[[false,21],[false,22],[true,40],[false,23],[false,24],[false,59],[true,78],[false,25],[false,26],[true,45],[false,64],[true,83],[false,97],[true,116],[true,117],[true,118],[true,119],[false,102],[true,120],[true,121]],"d":2000,"g":"grow","o":null,"p":null,"s":42,"t":null,"u":1},{"b":[[false,83],[false,84],[true,102],[false,85],[false,86],[false,121],[true,140],[false,87],[false,88],[true,107],[false,126],[true,145],[false,159],[true,178],[true,179],[true,180],[true,181],[false,164],[true,182],[true,183]],"d":2000,"g":"grow","o":null,"p":null,"s":75,"t":null,"u":1},{"b":[[false,135],[false,136],[true,154],[false,137],[false,138],[false,173],[true,192],[false,139],[false,140],[true,159],[false,178],[true,197],[false,211],[true,230],[true,231],[true,232],[true,233],[false,216],[true,234],[true,235]],"d":2000,"g":"grow","o":null,"p":null,"s":102,"t":null,"u":1},{"b":[[true,10],[false,29],[true,48],[true,49],[true,50],[true,51],[true,15],[false,34],[true,52],[true,53]],"d":2000,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,132],[true,151],[false,170],[true,189],[false,109],[false,110],[true,128],[false,111],[false,112],[false,147],[true,166],[false,185],[true,204],[true,205],[true,206],[true,207]],"d":2000,"g":"grow","o":null,"p":null,"s":88,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":10,"rg":0,"w":1000},{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":15,"rg":0,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":16,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":17,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":21,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":12,"lg":0,"r":21,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":12,"lg":0,"r":22,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":13,"lg":0,"r":22,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":13,"lg":0,"r":23,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":14,"lg":0,"r":23,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"lg":0,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":31,"rg":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":25,"ld":3,"lg":0,"lgd":3,"r":35,"rg":0,"w":1000},{"l":25,"ld":3,"lg":0,"lgd":3,"r":36,"rg":0,"w":1000},{"l":26,"ld":3,"lg":0,"lgd":3,"r":36,"rg":0,"w":1000},{"l":26,"ld":3,"lg":0,"lgd":3,"r":37,"rg":0,"w":1000},{"l":27,"ld":3,"lg":0,"lgd":3,"r":37,"rg":0,"w":1000},{"l":27,"ld":3,"lg":0,"lgd":3,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":1000,"lgd":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":1000,"lgd":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"lg":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":51,"rg":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":52,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":53,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":54,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":44,"lg":0,"r":54,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":44,"lg":0,"r":55,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":45,"lg":0,"r":55,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":45,"lg":0,"r":56,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":46,"lg":0,"r":56,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":46,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":1,"lg":0,"lgd":1,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":1,"lg":0,"lgd":1,"r":64,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":1,"lg":0,"lgd":1,"r":64,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":1,"lg":0,"lgd":1,"r":65,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":0,"lgd":1,"r":65,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":0,"lgd":1,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"ld":0,"lg":0,"lgd":0,"r":71,"rg":0,"w":1000},{"l":61,"ld":0,"lg":0,"lgd":0,"r":72,"rg":0,"w":1000},{"l":62,"ld":0,"lg":0,"lgd":0,"r":72,"rg":0,"w":1000},{"l":62,"ld":0,"lg":0,"lgd":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":0,"lg":0,"lgd":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":0,"lg":0,"lgd":0,"r":74,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":1000,"lgd":1,"r":74,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":1000,"lgd":1,"r":76,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":66,"lg":0,"r":76,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":69,"lg":0,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":70,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":81,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":72,"lg":0,"r":81,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":72,"lg":0,"r":82,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":73,"lg":0,"r":82,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":73,"lg":0,"r":83,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":74,"ld":1,"lg":0,"lgd":1,"r":83,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":74,"ld":1,"lg":0,"lgd":1,"r":84,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"ld":1,"lg":0,"lgd":1,"r":85,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":76,"ld":1,"lg":0,"lgd":1,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":1000,"lgd":4,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":1000,"lgd":4,"r":89,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":91,"rg":0,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":94,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":84,"ld":1,"lg":1000,"lgd":1,"r":94,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":84,"ld":1,"lg":1000,"lgd":1,"r":95,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":1,"lg":1000,"lgd":1,"r":95,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":1,"lg":1000,"lgd":1,"r":96,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":86,"lg":0,"r":96,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":98,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":89,"lg":0,"r":99,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":90,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":1000,"lgd":2,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":1000,"lgd":2,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":1,"lg":0,"lgd":1,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":1,"lg":0,"lgd":1,"r":104,"rg":0,"w":1000},{"l":95,"ld":1,"lg":0,"lgd":1,"r":104,"rg":0,"w":1000},{"l":95,"ld":1,"lg":0,"lgd":1,"r":105,"rg":0,"w":1000},{"l":96,"ld":1,"lg":0,"lgd":1,"r":105,"rg":0,"w":1000},{"l":96,"ld":1,"lg":0,"lgd":1,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":109,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":111,"rg":0,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":112,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":113,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"lg":0,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"lg":0,"r":130,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"ld":2,"lg":0,"lgd":2,"r":131,"rg":0,"w":1000},{"l":121,"ld":2,"lg":0,"lgd":2,"r":132,"rg":0,"w":1000},{"l":122,"ld":2,"lg":0,"lgd":2,"r":132,"rg":0,"w":1000},{"l":122,"ld":2,"lg":0,"lgd":2,"r":133,"rg":0,"w":1000},{"l":123,"ld":2,"lg":0,"lgd":2,"r":133,"rg":0,"w":1000},{"l":123,"ld":2,"lg":0,"lgd":2,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"lg":0,"r":150,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":10000,"s":5},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow 500",{"dual_nodes":[{"b":[[false,21],[false,22],[true,40],[false,23],[false,24],[false,59],[true,78],[false,25],[false,26],[true,45],[false,64],[true,83],[false,97],[true,116],[true,117],[true,118],[true,119],[false,102],[true,120],[true,121]],"d":2000,"g":"grow","o":null,"p":null,"s":42,"t":null,"u":1},{"b":[[false,83],[false,84],[true,102],[false,85],[false,86],[false,121],[true,140],[false,87],[false,88],[true,107],[false,126],[true,145],[false,159],[true,178],[true,179],[true,180],[true,181],[false,164],[true,182],[true,183]],"d":2000,"g":"grow","o":null,"p":null,"s":75,"t":null,"u":1},{"b":[[false,135],[false,136],[true,154],[false,137],[false,138],[false,173],[true,192],[false,139],[false,140],[true,159],[false,178],[true,197],[false,211],[true,230],[true,231],[true,232],[true,233],[false,216],[true,234],[true,235]],"d":2000,"g":"grow","o":null,"p":null,"s":102,"t":null,"u":1},{"b":[[true,10],[false,29],[true,48],[true,49],[true,50],[true,51],[true,15],[false,34],[true,52],[true,53]],"d":2000,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,132],[true,151],[false,170],[true,189],[false,109],[false,110],[true,128],[false,111],[false,112],[false,147],[true,166],[false,185],[true,204],[true,205],[true,206],[true,207]],"d":2000,"g":"stay","o":null,"p":null,"s":88,"t":null,"u":0}],"edges":[{"l":0,"lg":0,"r":10,"rg":0,"w":1000},{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":15,"rg":0,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":16,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":17,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":21,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":12,"lg":0,"r":21,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":12,"lg":0,"r":22,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":13,"lg":0,"r":22,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":13,"lg":0,"r":23,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":14,"lg":0,"r":23,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"lg":0,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":31,"rg":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":25,"ld":3,"lg":0,"lgd":3,"r":35,"rg":0,"w":1000},{"l":25,"ld":3,"lg":0,"lgd":3,"r":36,"rg":0,"w":1000},{"l":26,"ld":3,"lg":0,"lgd":3,"r":36,"rg":0,"w":1000},{"l":26,"ld":3,"lg":0,"lgd":3,"r":37,"rg":0,"w":1000},{"l":27,"ld":3,"lg":0,"lgd":3,"r":37,"rg":0,"w":1000},{"l":27,"ld":3,"lg":0,"lgd":3,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":1000,"lgd":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":1000,"lgd":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"lg":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":51,"rg":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":52,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":53,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":54,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":44,"lg":0,"r":54,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":44,"lg":0,"r":55,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":45,"lg":0,"r":55,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":45,"lg":0,"r":56,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":46,"lg":0,"r":56,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":46,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":1,"lg":0,"lgd":1,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":1,"lg":0,"lgd":1,"r":64,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":1,"lg":0,"lgd":1,"r":64,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":1,"lg":0,"lgd":1,"r":65,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":0,"lgd":1,"r":65,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":0,"lgd":1,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"ld":0,"lg":0,"lgd":0,"r":71,"rg":0,"w":1000},{"l":61,"ld":0,"lg":0,"lgd":0,"r":72,"rg":0,"w":1000},{"l":62,"ld":0,"lg":0,"lgd":0,"r":72,"rg":0,"w":1000},{"l":62,"ld":0,"lg":0,"lgd":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":0,"lg":0,"lgd":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":0,"lg":0,"lgd":0,"r":74,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":1000,"lgd":1,"r":74,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":1000,"lgd":1,"r":76,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":66,"lg":0,"r":76,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":69,"lg":0,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":70,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":81,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":72,"lg":0,"r":81,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":72,"lg":0,"r":82,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":73,"lg":0,"r":82,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":73,"lg":0,"r":83,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":74,"ld":1,"lg":0,"lgd":1,"r":83,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":74,"ld":1,"lg":0,"lgd":1,"r":84,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"ld":1,"lg":0,"lgd":1,"r":85,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":76,"ld":1,"lg":0,"lgd":1,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":1000,"lgd":4,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":1000,"lgd":4,"r":89,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":91,"rg":0,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":94,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":84,"ld":1,"lg":1000,"lgd":1,"r":94,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":84,"ld":1,"lg":1000,"lgd":1,"r":95,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":1,"lg":1000,"lgd":1,"r":95,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":1,"lg":1000,"lgd":1,"r":96,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":86,"lg":0,"r":96,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":98,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":89,"lg":0,"r":99,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":90,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":1000,"lgd":2,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":1000,"lgd":2,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":1,"lg":0,"lgd":1,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":1,"lg":0,"lgd":1,"r":104,"rg":0,"w":1000},{"l":95,"ld":1,"lg":0,"lgd":1,"r":104,"rg":0,"w":1000},{"l":95,"ld":1,"lg":0,"lgd":1,"r":105,"rg":0,"w":1000},{"l":96,"ld":1,"lg":0,"lgd":1,"r":105,"rg":0,"w":1000},{"l":96,"ld":1,"lg":0,"lgd":1,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":109,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":111,"rg":0,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":112,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":113,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"lg":0,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"lg":0,"r":130,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"ld":2,"lg":0,"lgd":2,"r":131,"rg":0,"w":1000},{"l":121,"ld":2,"lg":0,"lgd":2,"r":132,"rg":0,"w":1000},{"l":122,"ld":2,"lg":0,"lgd":2,"r":132,"rg":0,"w":1000},{"l":122,"ld":2,"lg":0,"lgd":2,"r":133,"rg":0,"w":1000},{"l":123,"ld":2,"lg":0,"lgd":2,"r":133,"rg":0,"w":1000},{"l":123,"ld":2,"lg":0,"lgd":2,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"lg":0,"r":150,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":10000,"s":4},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":4,"v":69},"t":null}],"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["resolve Conflicting((1, 1), (2, 2))",{"dual_nodes":[{"b":[[false,21],[false,22],[true,40],[false,23],[false,24],[false,59],[true,78],[false,25],[false,26],[true,45],[false,64],[true,83],[false,97],[true,116],[true,117],[true,118],[true,119],[false,102],[true,120],[true,121]],"d":2500,"g":"grow","o":null,"p":null,"s":42,"t":null,"u":1},{"b":[[false,83],[false,84],[true,102],[false,85],[false,86],[false,121],[true,140],[false,87],[false,88],[true,107],[false,126],[true,145],[false,159],[true,178],[true,179],[true,180],[true,181],[false,164],[true,182],[true,183]],"d":2500,"g":"grow","o":null,"p":null,"s":75,"t":null,"u":1},{"b":[[false,135],[false,136],[true,154],[false,137],[false,138],[false,173],[true,192],[false,139],[false,140],[true,159],[false,178],[true,197],[false,211],[true,230],[true,231],[true,232],[true,233],[false,216],[true,234],[true,235]],"d":2500,"g":"grow","o":null,"p":null,"s":102,"t":null,"u":1},{"b":[[true,10],[false,29],[true,48],[true,49],[true,50],[true,51],[true,15],[false,34],[true,52],[true,53]],"d":2500,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,132],[true,151],[false,170],[true,189],[false,109],[false,110],[true,128],[false,111],[false,112],[false,147],[true,166],[false,185],[true,204],[true,205],[true,206],[true,207]],"d":2000,"g":"stay","o":null,"p":null,"s":88,"t":null,"u":0}],"edges":[{"l":0,"lg":0,"r":10,"rg":0,"w":1000},{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":5,"ld":3,"lg":500,"lgd":3,"r":15,"rg":0,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":16,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":17,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":500,"lgd":3,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":21,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":12,"lg":0,"r":21,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":12,"lg":0,"r":22,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":13,"lg":0,"r":22,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":13,"lg":0,"r":23,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":14,"lg":0,"r":23,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rd":3,"rg":500,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"lg":0,"r":27,"rd":3,"rg":500,"rgd":3,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"ld":0,"lg":500,"lgd":0,"r":31,"rg":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":500,"lgd":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":25,"ld":3,"lg":500,"lgd":3,"r":35,"rg":0,"w":1000},{"l":25,"ld":3,"lg":500,"lgd":3,"r":36,"rg":0,"w":1000},{"l":26,"ld":3,"lg":500,"lgd":3,"r":36,"rg":0,"w":1000},{"l":26,"ld":3,"lg":500,"lgd":3,"r":37,"rg":0,"w":1000},{"l":27,"ld":3,"lg":500,"lgd":3,"r":37,"rg":0,"w":1000},{"l":27,"ld":3,"lg":500,"lgd":3,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":41,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":1000,"lgd":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":1000,"lgd":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"lg":0,"r":43,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"ld":0,"lg":500,"lgd":0,"r":51,"rg":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":52,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":53,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":500,"lgd":0,"r":54,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":44,"lg":0,"r":54,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":44,"lg":0,"r":55,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":45,"lg":0,"r":55,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":45,"lg":0,"r":56,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":46,"lg":0,"r":56,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":46,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":61,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":1,"lg":500,"lgd":1,"r":63,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":54,"ld":1,"lg":0,"lgd":1,"r":64,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":1,"lg":0,"lgd":1,"r":64,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":1,"lg":0,"lgd":1,"r":65,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":0,"lgd":1,"r":65,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":500,"lgd":1,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"ld":0,"lg":500,"lgd":0,"r":71,"rg":0,"w":1000},{"l":61,"ld":0,"lg":500,"lgd":0,"r":72,"rg":0,"w":1000},{"l":62,"ld":0,"lg":500,"lgd":0,"r":72,"rg":0,"w":1000},{"l":62,"ld":0,"lg":500,"lgd":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":0,"lg":500,"lgd":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":0,"lg":500,"lgd":0,"r":74,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":1000,"lgd":1,"r":74,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":1000,"lgd":1,"r":76,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":66,"lg":0,"r":76,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":69,"lg":0,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":70,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":81,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":72,"lg":0,"r":81,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":72,"lg":0,"r":82,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":73,"lg":0,"r":82,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":73,"lg":0,"r":83,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":74,"ld":1,"lg":500,"lgd":1,"r":83,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":74,"ld":1,"lg":0,"lgd":1,"r":84,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"ld":1,"lg":0,"lgd":1,"r":85,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":76,"ld":1,"lg":500,"lgd":1,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":1000,"lgd":4,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":1000,"lgd":4,"r":89,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"ld":2,"lg":500,"lgd":2,"r":91,"rg":0,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":500,"lgd":2,"r":94,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":84,"ld":1,"lg":1000,"lgd":1,"r":94,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":84,"ld":1,"lg":1000,"lgd":1,"r":95,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":1,"lg":1000,"lgd":1,"r":95,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":1,"lg":1000,"lgd":1,"r":96,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":86,"lg":0,"r":96,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":98,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":89,"lg":0,"r":99,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":90,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":101,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":1000,"lgd":2,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":1000,"lgd":2,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":1,"lg":500,"lgd":1,"r":103,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":94,"ld":1,"lg":500,"lgd":1,"r":104,"rg":0,"w":1000},{"l":95,"ld":1,"lg":500,"lgd":1,"r":104,"rg":0,"w":1000},{"l":95,"ld":1,"lg":500,"lgd":1,"r":105,"rg":0,"w":1000},{"l":96,"ld":1,"lg":500,"lgd":1,"r":105,"rg":0,"w":1000},{"l":96,"ld":1,"lg":500,"lgd":1,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":109,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":2,"lg":500,"lgd":2,"r":111,"rg":0,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":112,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":113,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":500,"lgd":2,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":121,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"lg":0,"r":123,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":114,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"lg":0,"r":130,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"ld":2,"lg":500,"lgd":2,"r":131,"rg":0,"w":1000},{"l":121,"ld":2,"lg":500,"lgd":2,"r":132,"rg":0,"w":1000},{"l":122,"ld":2,"lg":500,"lgd":2,"r":132,"rg":0,"w":1000},{"l":122,"ld":2,"lg":500,"lgd":2,"r":133,"rg":0,"w":1000},{"l":123,"ld":2,"lg":500,"lgd":2,"r":133,"rg":0,"w":1000},{"l":123,"ld":2,"lg":500,"lgd":2,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"lg":0,"r":150,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":12000,"s":4},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":4,"v":69},"t":null}],"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow 500",{"dual_nodes":[{"b":[[false,21],[false,22],[true,40],[false,23],[false,24],[false,59],[true,78],[false,25],[false,26],[true,45],[false,64],[true,83],[false,97],[true,116],[true,117],[true,118],[true,119],[false,102],[true,120],[true,121]],"d":2500,"g":"grow","o":null,"p":null,"s":42,"t":null,"u":1},{"b":[[false,83],[false,84],[true,102],[false,85],[false,86],[false,121],[true,140],[false,87],[false,88],[true,107],[false,126],[true,145],[false,159],[true,178],[true,179],[true,180],[true,181],[false,164],[true,182],[true,183]],"d":2500,"g":"shrink","o":null,"p":null,"s":75,"t":null,"u":-1},{"b":[[false,135],[false,136],[true,154],[false,137],[false,138],[false,173],[true,192],[false,139],[false,140],[true,159],[false,178],[true,197],[false,211],[true,230],[true,231],[true,232],[true,233],[false,216],[true,234],[true,235]],"d":2500,"g":"grow","o":null,"p":null,"s":102,"t":null,"u":1},{"b":[[true,10],[false,29],[true,48],[true,49],[true,50],[true,51],[true,15],[false,34],[true,52],[true,53]],"d":2500,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,132],[true,151],[false,170],[true,189],[false,109],[false,110],[true,128],[false,111],[false,112],[false,147],[true,166],[false,185],[true,204],[true,205],[true,206],[true,207]],"d":2000,"g":"stay","o":null,"p":null,"s":88,"t":null,"u":0}],"edges":[{"l":0,"lg":0,"r":10,"rg":0,"w":1000},{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":11,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":12,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":13,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":14,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":5,"ld":3,"lg":500,"lgd":3,"r":15,"rg":0,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":16,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":17,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":500,"lgd":3,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":18,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"lg":0,"r":21,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":12,"lg":0,"r":21,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":12,"lg":0,"r":22,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":13,"lg":0,"r":22,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":13,"lg":0,"r":23,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":14,"lg":0,"r":23,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":24,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rd":3,"rg":500,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"lg":0,"r":27,"rd":3,"rg":500,"rgd":3,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"ld":0,"lg":500,"lgd":0,"r":31,"rg":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":500,"lgd":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":34,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":25,"ld":3,"lg":500,"lgd":3,"r":35,"rg":0,"w":1000},{"l":25,"ld":3,"lg":500,"lgd":3,"r":36,"rg":0,"w":1000},{"l":26,"ld":3,"lg":500,"lgd":3,"r":36,"rg":0,"w":1000},{"l":26,"ld":3,"lg":500,"lgd":3,"r":37,"rg":0,"w":1000},{"l":27,"ld":3,"lg":500,"lgd":3,"r":37,"rg":0,"w":1000},{"l":27,"ld":3,"lg":500,"lgd":3,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":38,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"lg":0,"r":41,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":1000,"lgd":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":1000,"lgd":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"lg":0,"r":43,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":44,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":45,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":46,"rg":0,"w":1000},{"l":37,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":47,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"ld":0,"lg":500,"lgd":0,"r":51,"rg":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":52,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":53,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":500,"lgd":0,"r":54,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":44,"lg":0,"r":54,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":44,"lg":0,"r":55,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":45,"lg":0,"r":55,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":45,"lg":0,"r":56,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":46,"lg":0,"r":56,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":46,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"lg":0,"r":61,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":1,"lg":500,"lgd":1,"r":63,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":54,"ld":1,"lg":0,"lgd":1,"r":64,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":1,"lg":0,"lgd":1,"r":64,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":1,"lg":0,"lgd":1,"r":65,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":0,"lgd":1,"r":65,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":500,"lgd":1,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"ld":0,"lg":500,"lgd":0,"r":71,"rg":0,"w":1000},{"l":61,"ld":0,"lg":500,"lgd":0,"r":72,"rg":0,"w":1000},{"l":62,"ld":0,"lg":500,"lgd":0,"r":72,"rg":0,"w":1000},{"l":62,"ld":0,"lg":500,"lgd":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":0,"lg":500,"lgd":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":0,"lg":500,"lgd":0,"r":74,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":1000,"lgd":1,"r":74,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":1000,"lgd":1,"r":76,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":66,"lg":0,"r":76,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":69,"lg":0,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":70,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"lg":0,"r":81,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":72,"lg":0,"r":81,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":72,"lg":0,"r":82,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":73,"lg":0,"r":82,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":73,"lg":0,"r":83,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":74,"ld":1,"lg":500,"lgd":1,"r":83,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":74,"ld":1,"lg":0,"lgd":1,"r":84,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"ld":1,"lg":0,"lgd":1,"r":85,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":76,"ld":1,"lg":500,"lgd":1,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":1000,"lgd":4,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":1000,"lgd":4,"r":89,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"ld":2,"lg":500,"lgd":2,"r":91,"rg":0,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":500,"lgd":2,"r":94,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":84,"ld":1,"lg":1000,"lgd":1,"r":94,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":84,"ld":1,"lg":1000,"lgd":1,"r":95,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":1,"lg":1000,"lgd":1,"r":95,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":1,"lg":1000,"lgd":1,"r":96,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":86,"lg":0,"r":96,"rd":1,"rg":500,"rgd":1,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":98,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":89,"lg":0,"r":99,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":90,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"lg":0,"r":101,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":1000,"lgd":2,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":1000,"lgd":2,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":1,"lg":500,"lgd":1,"r":103,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":94,"ld":1,"lg":500,"lgd":1,"r":104,"rg":0,"w":1000},{"l":95,"ld":1,"lg":500,"lgd":1,"r":104,"rg":0,"w":1000},{"l":95,"ld":1,"lg":500,"lgd":1,"r":105,"rg":0,"w":1000},{"l":96,"ld":1,"lg":500,"lgd":1,"r":105,"rg":0,"w":1000},{"l":96,"ld":1,"lg":500,"lgd":1,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":109,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":2,"lg":500,"lgd":2,"r":111,"rg":0,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":112,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":113,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":500,"lgd":2,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"lg":0,"r":121,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"lg":0,"r":123,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":114,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"lg":0,"r":130,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"ld":2,"lg":500,"lgd":2,"r":131,"rg":0,"w":1000},{"l":121,"ld":2,"lg":500,"lgd":2,"r":132,"rg":0,"w":1000},{"l":122,"ld":2,"lg":500,"lgd":2,"r":132,"rg":0,"w":1000},{"l":122,"ld":2,"lg":500,"lgd":2,"r":133,"rg":0,"w":1000},{"l":123,"ld":2,"lg":500,"lgd":2,"r":133,"rg":0,"w":1000},{"l":123,"ld":2,"lg":500,"lgd":2,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":141,"rg":0,"w":1000},{"l":132,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":142,"rg":0,"w":1000},{"l":133,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":143,"rg":0,"w":1000},{"l":134,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"lg":0,"r":150,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":12000,"s":2},"primal_nodes":[{"m":null,"t":{"c":[1],"ct":[0],"d":0,"p":null,"pt":null,"r":0}},{"m":null,"t":{"c":[2],"ct":[1],"d":1,"p":0,"pt":1,"r":0}},{"m":null,"t":{"c":[],"ct":[],"d":2,"p":1,"pt":2,"r":0}},{"m":null,"t":null},{"m":{"t":4,"v":69},"t":null}],"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["resolve Conflicting((0, 0), (2, 2))",{"dual_nodes":[{"b":[[false,1],[false,2],[true,20],[false,3],[false,4],[false,39],[true,58],[false,5],[false,6],[false,77],[true,96],[false,7],[false,8],[true,27],[false,46],[true,65],[false,84],[true,103],[false,115],[true,134],[true,135],[true,136],[true,137],[true,138],[true,139],[false,122],[true,140],[true,141]],"d":3000,"g":"grow","o":null,"p":null,"s":42,"t":null,"u":1},{"b":[[false,103],[false,104],[false,105],[true,122],[false,141],[false,106],[true,125],[false,144],[true,160],[true,161],[true,162],[true,163]],"d":2000,"g":"shrink","o":null,"p":null,"s":75,"t":null,"u":-1},{"b":[[false,135],[false,136],[false,137],[false,138],[false,139],[false,140],[false,153],[true,172],[false,191],[true,210],[false,160],[true,179],[false,198],[true,217],[false,229],[true,248],[true,249],[true,250],[true,251],[true,252],[true,253],[false,236],[true,254],[true,255]],"d":3000,"g":"grow","o":null,"p":null,"s":102,"t":null,"u":1},{"b":[[false,9],[true,28],[false,47],[true,66],[true,67],[true,68],[true,69],[true,70],[true,71],[false,16],[true,35],[false,54],[true,72],[true,73]],"d":3000,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,132],[true,151],[false,170],[true,189],[false,109],[false,110],[true,128],[false,111],[false,112],[false,147],[true,166],[false,185],[true,204],[true,205],[true,206],[true,207]],"d":2000,"g":"stay","o":null,"p":null,"s":88,"t":null,"u":0}],"edges":[{"l":0,"lg":0,"r":10,"rg":0,"w":1000},{"l":0,"lg":0,"r":11,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":1,"lg":0,"r":11,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":1,"lg":0,"r":12,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":2,"lg":0,"r":12,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":2,"lg":0,"r":13,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":3,"lg":0,"r":13,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":3,"lg":0,"r":14,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":4,"lg":0,"r":14,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":4,"lg":0,"r":15,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":5,"ld":3,"lg":1000,"lgd":3,"r":15,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":16,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":17,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":1000,"lgd":3,"r":18,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":8,"lg":0,"r":18,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"ld":0,"lg":0,"lgd":0,"r":20,"rg":0,"w":1000},{"l":11,"ld":0,"lg":0,"lgd":0,"r":21,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":12,"ld":0,"lg":0,"lgd":0,"r":21,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":12,"ld":0,"lg":0,"lgd":0,"r":22,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":13,"ld":0,"lg":0,"lgd":0,"r":22,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":13,"ld":0,"lg":0,"lgd":0,"r":23,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":14,"ld":0,"lg":0,"lgd":0,"r":23,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":14,"ld":0,"lg":0,"lgd":0,"r":24,"rg":0,"w":1000},{"l":15,"ld":3,"lg":0,"lgd":3,"r":24,"rg":0,"w":1000},{"l":15,"ld":3,"lg":0,"lgd":3,"r":25,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"ld":3,"lg":0,"lgd":3,"r":27,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":18,"ld":3,"lg":0,"lgd":3,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":21,"ld":0,"lg":1000,"lgd":0,"r":31,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":1000,"lgd":0,"r":34,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":24,"lg":0,"r":34,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":24,"lg":0,"r":35,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":25,"ld":3,"lg":1000,"lgd":3,"r":35,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":25,"ld":3,"lg":1000,"lgd":3,"r":36,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":26,"ld":3,"lg":1000,"lgd":3,"r":36,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":26,"ld":3,"lg":1000,"lgd":3,"r":37,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":27,"ld":3,"lg":1000,"lgd":3,"r":37,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":27,"ld":3,"lg":1000,"lgd":3,"r":38,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":28,"lg":0,"r":38,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"ld":0,"lg":0,"lgd":0,"r":40,"rg":0,"w":1000},{"l":31,"ld":0,"lg":0,"lgd":0,"r":41,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":1000,"lgd":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":1000,"lgd":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"ld":0,"lg":0,"lgd":0,"r":43,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":34,"ld":0,"lg":0,"lgd":0,"r":44,"rg":0,"w":1000},{"l":35,"ld":3,"lg":0,"lgd":3,"r":44,"rg":0,"w":1000},{"l":35,"ld":3,"lg":0,"lgd":3,"r":45,"rg":0,"w":1000},{"l":36,"ld":3,"lg":0,"lgd":3,"r":45,"rg":0,"w":1000},{"l":36,"ld":3,"lg":0,"lgd":3,"r":46,"rg":0,"w":1000},{"l":37,"ld":3,"lg":0,"lgd":3,"r":46,"rg":0,"w":1000},{"l":37,"ld":3,"lg":0,"lgd":3,"r":47,"rg":0,"w":1000},{"l":38,"ld":3,"lg":0,"lgd":3,"r":47,"rg":0,"w":1000},{"l":38,"ld":3,"lg":0,"lgd":3,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"lg":0,"r":51,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":41,"ld":0,"lg":1000,"lgd":0,"r":51,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":52,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":53,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":1000,"lgd":0,"r":54,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":44,"lg":0,"r":54,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":45,"lg":0,"r":55,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":46,"lg":0,"r":56,"rg":0,"w":1000},{"l":46,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"ld":0,"lg":0,"lgd":0,"r":60,"rg":0,"w":1000},{"l":51,"ld":0,"lg":0,"lgd":0,"r":61,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":0,"lg":0,"lgd":0,"r":63,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":54,"ld":0,"lg":0,"lgd":0,"r":64,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":55,"lg":0,"r":64,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":55,"lg":0,"r":65,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":56,"lg":0,"r":65,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":61,"ld":0,"lg":1000,"lgd":0,"r":71,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":61,"ld":0,"lg":1000,"lgd":0,"r":72,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":62,"ld":0,"lg":1000,"lgd":0,"r":72,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":62,"ld":0,"lg":1000,"lgd":0,"r":73,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":63,"ld":0,"lg":1000,"lgd":0,"r":73,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":63,"ld":0,"lg":1000,"lgd":0,"r":74,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":64,"ld":1,"lg":1000,"lgd":1,"r":74,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":1000,"lgd":1,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":69,"lg":0,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":70,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"ld":0,"lg":0,"lgd":0,"r":80,"rg":0,"w":1000},{"l":71,"ld":0,"lg":0,"lgd":0,"r":81,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":72,"ld":0,"lg":0,"lgd":0,"r":81,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":72,"ld":0,"lg":0,"lgd":0,"r":82,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":73,"ld":0,"lg":0,"lgd":0,"r":82,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":73,"ld":0,"lg":0,"lgd":0,"r":83,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":74,"ld":0,"lg":0,"lgd":0,"r":83,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":74,"ld":0,"lg":0,"lgd":0,"r":84,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"lg":0,"r":85,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":76,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":1000,"lgd":4,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":1000,"lgd":4,"r":89,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":81,"ld":2,"lg":1000,"lgd":2,"r":91,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":1000,"lgd":2,"r":94,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":84,"ld":1,"lg":1000,"lgd":1,"r":94,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":84,"ld":1,"lg":1000,"lgd":1,"r":95,"rg":0,"w":1000},{"l":85,"ld":1,"lg":1000,"lgd":1,"r":95,"rg":0,"w":1000},{"l":85,"ld":1,"lg":1000,"lgd":1,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":98,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":89,"lg":0,"r":99,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":90,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"ld":2,"lg":0,"lgd":2,"r":100,"rg":0,"w":1000},{"l":91,"ld":2,"lg":0,"lgd":2,"r":101,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":1000,"lgd":2,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":1000,"lgd":2,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":2,"lg":0,"lgd":2,"r":103,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":94,"ld":2,"lg":0,"lgd":2,"r":104,"rg":0,"w":1000},{"l":95,"lg":0,"r":104,"rg":0,"w":1000},{"l":95,"lg":0,"r":105,"rg":0,"w":1000},{"l":96,"lg":0,"r":105,"rg":0,"w":1000},{"l":96,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":109,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":101,"ld":2,"lg":1000,"lgd":2,"r":111,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":112,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":113,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":1000,"lgd":2,"r":114,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":104,"lg":0,"r":114,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":104,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"ld":2,"lg":0,"lgd":2,"r":120,"rg":0,"w":1000},{"l":111,"ld":2,"lg":0,"lgd":2,"r":121,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"ld":2,"lg":0,"lgd":2,"r":123,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":114,"ld":2,"lg":0,"lgd":2,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"lg":0,"r":130,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":121,"ld":2,"lg":1000,"lgd":2,"r":131,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":121,"ld":2,"lg":1000,"lgd":2,"r":132,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":122,"ld":2,"lg":1000,"lgd":2,"r":132,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":122,"ld":2,"lg":1000,"lgd":2,"r":133,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":123,"ld":2,"lg":1000,"lgd":2,"r":133,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":123,"ld":2,"lg":1000,"lgd":2,"r":134,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":124,"lg":0,"r":134,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"ld":2,"lg":0,"lgd":2,"r":140,"rg":0,"w":1000},{"l":131,"ld":2,"lg":0,"lgd":2,"r":141,"rg":0,"w":1000},{"l":132,"ld":2,"lg":0,"lgd":2,"r":141,"rg":0,"w":1000},{"l":132,"ld":2,"lg":0,"lgd":2,"r":142,"rg":0,"w":1000},{"l":133,"ld":2,"lg":0,"lgd":2,"r":142,"rg":0,"w":1000},{"l":133,"ld":2,"lg":0,"lgd":2,"r":143,"rg":0,"w":1000},{"l":134,"ld":2,"lg":0,"lgd":2,"r":143,"rg":0,"w":1000},{"l":134,"ld":2,"lg":0,"lgd":2,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"lg":0,"r":150,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":13000,"s":2},"primal_nodes":[{"m":null,"t":{"c":[1],"ct":[0],"d":0,"p":null,"pt":null,"r":0}},{"m":null,"t":{"c":[2],"ct":[1],"d":1,"p":0,"pt":1,"r":0}},{"m":null,"t":{"c":[],"ct":[],"d":2,"p":1,"pt":2,"r":0}},{"m":null,"t":null},{"m":{"t":4,"v":69},"t":null}],"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow 1000",{"dual_nodes":[{"b":[[false,21],[false,22],[false,23],[true,40],[false,59],[false,24],[false,25],[true,78],[false,97],[false,26],[true,45],[false,64],[true,83],[false,102],[true,116],[true,117],[true,118],[true,119],[true,120],[true,121]],"d":3000,"g":"stay","o":null,"p":5,"s":42,"t":null,"u":0},{"b":[[false,103],[false,104],[false,105],[true,122],[false,141],[false,106],[true,125],[false,144],[true,160],[true,161],[true,162],[true,163]],"d":2000,"g":"stay","o":null,"p":5,"s":75,"t":null,"u":0},{"b":[[false,135],[false,136],[false,137],[false,138],[false,139],[false,140],[true,154],[false,173],[true,192],[false,211],[true,159],[false,178],[true,197],[false,216],[true,230],[true,231],[true,232],[true,233],[true,234],[true,235]],"d":3000,"g":"stay","o":null,"p":5,"s":102,"t":null,"u":0},{"b":[[false,9],[true,28],[false,47],[true,66],[true,67],[true,68],[true,69],[true,70],[true,71],[false,16],[true,35],[false,54],[true,72],[true,73]],"d":3000,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,132],[true,151],[false,170],[true,189],[false,109],[false,110],[true,128],[false,111],[false,112],[false,147],[true,166],[false,185],[true,204],[true,205],[true,206],[true,207]],"d":2000,"g":"stay","o":null,"p":null,"s":88,"t":null,"u":0},{"b":[[false,1],[false,2],[true,20],[false,3],[false,4],[false,39],[true,58],[false,5],[false,6],[false,77],[true,96],[false,7],[false,8],[true,27],[false,46],[true,65],[false,84],[false,115],[true,134],[false,85],[false,86],[false,87],[false,88],[true,107],[false,126],[true,145],[true,179],[true,180],[true,181],[false,164],[true,182],[true,183],[false,153],[true,172],[false,191],[true,210],[false,198],[true,217],[false,229],[true,248],[true,249],[true,250],[true,251],[true,252],[true,253],[false,236],[true,254],[true,255]],"d":0,"g":"grow","o":[0,1,2],"p":null,"s":null,"t":[[0,0],[1,1],[2,2]],"u":1}],"edges":[{"l":0,"lg":0,"r":10,"rg":0,"w":1000},{"l":0,"lg":0,"r":11,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":1,"lg":0,"r":11,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":1,"lg":0,"r":12,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":2,"lg":0,"r":12,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":2,"lg":0,"r":13,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":3,"lg":0,"r":13,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":3,"lg":0,"r":14,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":4,"lg":0,"r":14,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":4,"lg":0,"r":15,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":5,"ld":3,"lg":1000,"lgd":3,"r":15,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":16,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":17,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":1000,"lgd":3,"r":18,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":8,"lg":0,"r":18,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rg":0,"w":1000},{"l":11,"ld":5,"lg":0,"lgd":0,"r":20,"rg":0,"w":1000},{"l":11,"ld":5,"lg":0,"lgd":0,"r":21,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":0,"r":21,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":0,"r":22,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":0,"r":22,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":0,"r":23,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":14,"ld":5,"lg":0,"lgd":0,"r":23,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":14,"ld":5,"lg":0,"lgd":0,"r":24,"rg":0,"w":1000},{"l":15,"ld":3,"lg":0,"lgd":3,"r":24,"rg":0,"w":1000},{"l":15,"ld":3,"lg":0,"lgd":3,"r":25,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"ld":3,"lg":0,"lgd":3,"r":27,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":18,"ld":3,"lg":0,"lgd":3,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":28,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":21,"ld":5,"lg":1000,"lgd":0,"r":31,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":5,"lg":1000,"lgd":0,"r":34,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":24,"lg":0,"r":34,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":24,"lg":0,"r":35,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":25,"ld":3,"lg":1000,"lgd":3,"r":35,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":25,"ld":3,"lg":1000,"lgd":3,"r":36,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":26,"ld":3,"lg":1000,"lgd":3,"r":36,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":26,"ld":3,"lg":1000,"lgd":3,"r":37,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":27,"ld":3,"lg":1000,"lgd":3,"r":37,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":27,"ld":3,"lg":1000,"lgd":3,"r":38,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":28,"lg":0,"r":38,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rg":0,"w":1000},{"l":31,"ld":5,"lg":0,"lgd":0,"r":40,"rg":0,"w":1000},{"l":31,"ld":5,"lg":0,"lgd":0,"r":41,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":1000,"lgd":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":1000,"lgd":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"ld":5,"lg":0,"lgd":0,"r":43,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":34,"ld":5,"lg":0,"lgd":0,"r":44,"rg":0,"w":1000},{"l":35,"ld":3,"lg":0,"lgd":3,"r":44,"rg":0,"w":1000},{"l":35,"ld":3,"lg":0,"lgd":3,"r":45,"rg":0,"w":1000},{"l":36,"ld":3,"lg":0,"lgd":3,"r":45,"rg":0,"w":1000},{"l":36,"ld":3,"lg":0,"lgd":3,"r":46,"rg":0,"w":1000},{"l":37,"ld":3,"lg":0,"lgd":3,"r":46,"rg":0,"w":1000},{"l":37,"ld":3,"lg":0,"lgd":3,"r":47,"rg":0,"w":1000},{"l":38,"ld":3,"lg":0,"lgd":3,"r":47,"rg":0,"w":1000},{"l":38,"ld":3,"lg":0,"lgd":3,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":48,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"lg":0,"r":51,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":41,"ld":5,"lg":1000,"lgd":0,"r":51,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":52,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":53,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":43,"ld":5,"lg":1000,"lgd":0,"r":54,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":44,"lg":0,"r":54,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":44,"lg":0,"r":55,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":45,"lg":0,"r":55,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":45,"lg":0,"r":56,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":46,"lg":0,"r":56,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":46,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":57,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":58,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rg":0,"w":1000},{"l":51,"ld":5,"lg":0,"lgd":0,"r":60,"rg":0,"w":1000},{"l":51,"ld":5,"lg":0,"lgd":0,"r":61,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":5,"lg":0,"lgd":0,"r":63,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":54,"ld":5,"lg":0,"lgd":1,"r":64,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":5,"lg":0,"lgd":1,"r":64,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":5,"lg":0,"lgd":1,"r":65,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":5,"lg":0,"lgd":1,"r":65,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":5,"lg":0,"lgd":1,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":66,"rg":0,"w":1000},{"l":57,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":61,"ld":5,"lg":1000,"lgd":0,"r":71,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":61,"ld":5,"lg":1000,"lgd":0,"r":72,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":62,"ld":5,"lg":1000,"lgd":0,"r":72,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":62,"ld":5,"lg":1000,"lgd":0,"r":73,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":63,"ld":5,"lg":1000,"lgd":0,"r":73,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":63,"ld":5,"lg":1000,"lgd":0,"r":74,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":64,"ld":5,"lg":1000,"lgd":1,"r":74,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":5,"lg":1000,"lgd":1,"r":76,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":66,"lg":0,"r":76,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":69,"lg":0,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":70,"lg":0,"r":80,"rg":0,"w":1000},{"l":71,"ld":5,"lg":0,"lgd":0,"r":80,"rg":0,"w":1000},{"l":71,"ld":5,"lg":0,"lgd":2,"r":81,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":72,"ld":5,"lg":0,"lgd":2,"r":81,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":72,"ld":5,"lg":0,"lgd":2,"r":82,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":73,"ld":5,"lg":0,"lgd":2,"r":82,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":73,"ld":5,"lg":0,"lgd":2,"r":83,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":74,"ld":5,"lg":0,"lgd":2,"r":83,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":74,"ld":5,"lg":0,"lgd":1,"r":84,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"ld":5,"lg":0,"lgd":1,"r":85,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":76,"ld":5,"lg":0,"lgd":1,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":86,"rg":0,"w":1000},{"l":77,"lg":0,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":1000,"lgd":4,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":1000,"lgd":4,"r":89,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":81,"ld":5,"lg":1000,"lgd":2,"r":91,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":5,"lg":1000,"lgd":2,"r":94,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":84,"ld":5,"lg":1000,"lgd":1,"r":94,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":84,"ld":5,"lg":1000,"lgd":1,"r":95,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":5,"lg":1000,"lgd":1,"r":95,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":5,"lg":1000,"lgd":1,"r":96,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":86,"lg":0,"r":96,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":98,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":89,"lg":0,"r":99,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":90,"lg":0,"r":100,"rg":0,"w":1000},{"l":91,"ld":5,"lg":0,"lgd":2,"r":100,"rg":0,"w":1000},{"l":91,"ld":5,"lg":0,"lgd":2,"r":101,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":1000,"lgd":2,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":1000,"lgd":2,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":5,"lg":0,"lgd":2,"r":103,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":94,"ld":5,"lg":0,"lgd":1,"r":104,"rg":0,"w":1000},{"l":95,"ld":5,"lg":0,"lgd":1,"r":104,"rg":0,"w":1000},{"l":95,"ld":5,"lg":0,"lgd":1,"r":105,"rg":0,"w":1000},{"l":96,"ld":5,"lg":0,"lgd":1,"r":105,"rg":0,"w":1000},{"l":96,"ld":5,"lg":0,"lgd":1,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":106,"rg":0,"w":1000},{"l":97,"lg":0,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":109,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":101,"ld":5,"lg":1000,"lgd":2,"r":111,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":112,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":113,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":103,"ld":5,"lg":1000,"lgd":2,"r":114,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":104,"lg":0,"r":114,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":104,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rg":0,"w":1000},{"l":111,"ld":5,"lg":0,"lgd":2,"r":120,"rg":0,"w":1000},{"l":111,"ld":5,"lg":0,"lgd":2,"r":121,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"ld":5,"lg":0,"lgd":2,"r":123,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":114,"ld":5,"lg":0,"lgd":2,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":124,"rg":0,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"lg":0,"r":130,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":121,"ld":5,"lg":1000,"lgd":2,"r":131,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":121,"ld":5,"lg":1000,"lgd":2,"r":132,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":122,"ld":5,"lg":1000,"lgd":2,"r":132,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":122,"ld":5,"lg":1000,"lgd":2,"r":133,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":123,"ld":5,"lg":1000,"lgd":2,"r":133,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":123,"ld":5,"lg":1000,"lgd":2,"r":134,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":124,"lg":0,"r":134,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":131,"ld":5,"lg":0,"lgd":2,"r":140,"rg":0,"w":1000},{"l":131,"ld":5,"lg":0,"lgd":2,"r":141,"rg":0,"w":1000},{"l":132,"ld":5,"lg":0,"lgd":2,"r":141,"rg":0,"w":1000},{"l":132,"ld":5,"lg":0,"lgd":2,"r":142,"rg":0,"w":1000},{"l":133,"ld":5,"lg":0,"lgd":2,"r":142,"rg":0,"w":1000},{"l":133,"ld":5,"lg":0,"lgd":2,"r":143,"rg":0,"w":1000},{"l":134,"ld":5,"lg":0,"lgd":2,"r":143,"rg":0,"w":1000},{"l":134,"ld":5,"lg":0,"lgd":2,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":144,"rg":0,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"lg":0,"r":150,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":151,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":152,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":13000,"s":2},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":4,"v":69},"t":null},{"m":null,"t":null}],"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["resolve Conflicting((3, 3), (5, 0))",{"dual_nodes":[{"b":[[false,21],[false,22],[false,23],[true,40],[false,59],[false,24],[false,25],[true,78],[false,97],[false,26],[true,45],[false,64],[true,83],[false,102],[true,116],[true,117],[true,118],[true,119],[true,120],[true,121]],"d":3000,"g":"stay","o":null,"p":5,"s":42,"t":null,"u":0},{"b":[[false,103],[false,104],[false,105],[true,122],[false,141],[false,106],[true,125],[false,144],[true,160],[true,161],[true,162],[true,163]],"d":2000,"g":"stay","o":null,"p":5,"s":75,"t":null,"u":0},{"b":[[false,135],[false,136],[false,137],[false,138],[false,139],[false,140],[true,154],[false,173],[true,192],[false,211],[true,159],[false,178],[true,197],[false,216],[true,230],[true,231],[true,232],[true,233],[true,234],[true,235]],"d":3000,"g":"stay","o":null,"p":5,"s":102,"t":null,"u":0},{"b":[[true,8],[false,27],[true,46],[false,65],[true,84],[true,85],[true,86],[true,87],[true,88],[true,89],[true,90],[true,91],[true,17],[false,36],[true,55],[false,74],[true,92],[true,93]],"d":4000,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,132],[true,151],[false,170],[true,189],[false,109],[false,110],[true,128],[false,111],[false,112],[false,147],[true,166],[false,185],[true,204],[true,205],[true,206],[true,207]],"d":2000,"g":"stay","o":null,"p":null,"s":88,"t":null,"u":0},{"b":[[false,8],[true,27],[false,46],[true,65],[false,84],[false,85],[false,86],[false,87],[false,88],[true,0],[false,19],[true,38],[false,57],[true,76],[false,95],[true,114],[false,133],[true,152],[false,108],[true,127],[false,146],[true,165],[true,199],[true,200],[true,201],[false,184],[true,202],[true,203],[false,171],[true,190],[false,209],[true,228],[false,218],[true,237],[false,247],[true,266],[true,267],[true,268],[true,269],[true,270],[true,271],[true,272],[true,273],[false,256],[true,274],[true,275]],"d":1000,"g":"grow","o":[0,1,2],"p":null,"s":null,"t":[[0,0],[1,1],[2,2]],"u":1}],"edges":[{"l":0,"ld":5,"lg":0,"lgd":0,"r":10,"rg":0,"w":1000},{"l":0,"ld":5,"lg":0,"lgd":0,"r":11,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":1,"ld":5,"lg":0,"lgd":0,"r":11,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":1,"ld":5,"lg":0,"lgd":0,"r":12,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":2,"ld":5,"lg":0,"lgd":0,"r":12,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":2,"ld":5,"lg":0,"lgd":0,"r":13,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":3,"ld":5,"lg":0,"lgd":0,"r":13,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":3,"ld":5,"lg":0,"lgd":0,"r":14,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":3,"r":14,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":3,"r":15,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":5,"ld":3,"lg":1000,"lgd":3,"r":15,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":16,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":17,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":1000,"lgd":3,"r":18,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":8,"ld":3,"lg":0,"lgd":3,"r":18,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":8,"ld":3,"lg":0,"lgd":3,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":11,"ld":5,"lg":1000,"lgd":0,"r":20,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":11,"ld":5,"lg":0,"lgd":0,"r":21,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":0,"r":21,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":0,"r":22,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":0,"r":22,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":0,"r":23,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":14,"ld":5,"lg":0,"lgd":0,"r":23,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":14,"ld":5,"lg":1000,"lgd":0,"r":24,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":15,"ld":3,"lg":1000,"lgd":3,"r":24,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":15,"ld":3,"lg":0,"lgd":3,"r":25,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"ld":3,"lg":0,"lgd":3,"r":27,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":18,"ld":3,"lg":1000,"lgd":3,"r":28,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":19,"lg":0,"r":28,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"ld":5,"lg":0,"lgd":0,"r":30,"rg":0,"w":1000},{"l":20,"ld":5,"lg":0,"lgd":0,"r":31,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":21,"ld":5,"lg":1000,"lgd":0,"r":31,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":5,"lg":1000,"lgd":0,"r":34,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":24,"ld":3,"lg":0,"lgd":3,"r":34,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":24,"ld":3,"lg":0,"lgd":3,"r":35,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":25,"ld":3,"lg":1000,"lgd":3,"r":35,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":25,"ld":3,"lg":1000,"lgd":3,"r":36,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":26,"ld":3,"lg":1000,"lgd":3,"r":36,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":26,"ld":3,"lg":1000,"lgd":3,"r":37,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":27,"ld":3,"lg":1000,"lgd":3,"r":37,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":27,"ld":3,"lg":1000,"lgd":3,"r":38,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":28,"ld":3,"lg":0,"lgd":3,"r":38,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":28,"ld":3,"lg":0,"lgd":3,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":31,"ld":5,"lg":1000,"lgd":0,"r":40,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":31,"ld":5,"lg":0,"lgd":0,"r":41,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":1000,"lgd":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":1000,"lgd":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"ld":5,"lg":0,"lgd":0,"r":43,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":34,"ld":5,"lg":1000,"lgd":0,"r":44,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":35,"ld":3,"lg":1000,"lgd":3,"r":44,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":35,"ld":3,"lg":1000,"lgd":3,"r":45,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":36,"ld":3,"lg":1000,"lgd":3,"r":45,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":36,"ld":3,"lg":1000,"lgd":3,"r":46,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":37,"ld":3,"lg":1000,"lgd":3,"r":46,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":37,"ld":3,"lg":1000,"lgd":3,"r":47,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":38,"ld":3,"lg":1000,"lgd":3,"r":47,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":38,"ld":3,"lg":1000,"lgd":3,"r":48,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":39,"lg":0,"r":48,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"ld":5,"lg":0,"lgd":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":5,"lg":0,"lgd":0,"r":51,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":41,"ld":5,"lg":1000,"lgd":0,"r":51,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":52,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":53,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":43,"ld":5,"lg":1000,"lgd":0,"r":54,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":44,"ld":3,"lg":0,"lgd":3,"r":54,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":44,"ld":3,"lg":0,"lgd":3,"r":55,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":45,"ld":3,"lg":0,"lgd":3,"r":55,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":45,"ld":3,"lg":0,"lgd":3,"r":56,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":46,"ld":3,"lg":0,"lgd":3,"r":56,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":46,"ld":3,"lg":0,"lgd":3,"r":57,"rg":0,"w":1000},{"l":47,"ld":3,"lg":0,"lgd":3,"r":57,"rg":0,"w":1000},{"l":47,"ld":3,"lg":0,"lgd":3,"r":58,"rg":0,"w":1000},{"l":48,"ld":3,"lg":0,"lgd":3,"r":58,"rg":0,"w":1000},{"l":48,"ld":3,"lg":0,"lgd":3,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":51,"ld":5,"lg":1000,"lgd":0,"r":60,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":51,"ld":5,"lg":0,"lgd":0,"r":61,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":5,"lg":0,"lgd":0,"r":63,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":54,"ld":5,"lg":0,"lgd":1,"r":64,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":5,"lg":0,"lgd":1,"r":64,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":5,"lg":0,"lgd":1,"r":65,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":5,"lg":0,"lgd":1,"r":65,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":5,"lg":1000,"lgd":1,"r":66,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":57,"lg":0,"r":66,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":57,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"ld":5,"lg":0,"lgd":0,"r":70,"rg":0,"w":1000},{"l":60,"ld":5,"lg":0,"lgd":0,"r":71,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":61,"ld":5,"lg":1000,"lgd":0,"r":71,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":61,"ld":5,"lg":1000,"lgd":0,"r":72,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":62,"ld":5,"lg":1000,"lgd":0,"r":72,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":62,"ld":5,"lg":1000,"lgd":0,"r":73,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":63,"ld":5,"lg":1000,"lgd":0,"r":73,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":63,"ld":5,"lg":1000,"lgd":0,"r":74,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":64,"ld":5,"lg":1000,"lgd":1,"r":74,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":5,"lg":1000,"lgd":1,"r":76,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":66,"ld":5,"lg":0,"lgd":1,"r":76,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":66,"ld":5,"lg":0,"lgd":1,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":69,"lg":0,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":70,"lg":0,"r":80,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":71,"ld":5,"lg":1000,"lgd":0,"r":80,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":71,"ld":5,"lg":0,"lgd":2,"r":81,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":72,"ld":5,"lg":0,"lgd":2,"r":81,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":72,"ld":5,"lg":0,"lgd":2,"r":82,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":73,"ld":5,"lg":0,"lgd":2,"r":82,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":73,"ld":5,"lg":0,"lgd":2,"r":83,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":74,"ld":5,"lg":0,"lgd":2,"r":83,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":74,"ld":5,"lg":0,"lgd":1,"r":84,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"ld":5,"lg":0,"lgd":1,"r":85,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":76,"ld":5,"lg":1000,"lgd":1,"r":86,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":77,"lg":0,"r":86,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":77,"lg":0,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":1000,"lgd":4,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":1000,"lgd":4,"r":89,"rg":0,"w":1000},{"l":80,"ld":5,"lg":0,"lgd":0,"r":90,"rg":0,"w":1000},{"l":80,"ld":5,"lg":0,"lgd":2,"r":91,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":81,"ld":5,"lg":1000,"lgd":2,"r":91,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":5,"lg":1000,"lgd":2,"r":94,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":84,"ld":5,"lg":1000,"lgd":1,"r":94,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":84,"ld":5,"lg":1000,"lgd":1,"r":95,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":5,"lg":1000,"lgd":1,"r":95,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":5,"lg":1000,"lgd":1,"r":96,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":86,"ld":5,"lg":0,"lgd":1,"r":96,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":86,"ld":5,"lg":0,"lgd":1,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":98,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":89,"lg":0,"r":99,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":90,"lg":0,"r":100,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":91,"ld":5,"lg":1000,"lgd":2,"r":100,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":91,"ld":5,"lg":0,"lgd":2,"r":101,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":1000,"lgd":2,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":1000,"lgd":2,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":5,"lg":0,"lgd":2,"r":103,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":94,"ld":5,"lg":1000,"lgd":1,"r":104,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":95,"ld":5,"lg":1000,"lgd":1,"r":104,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":95,"ld":5,"lg":1000,"lgd":1,"r":105,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":96,"ld":5,"lg":1000,"lgd":1,"r":105,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":96,"ld":5,"lg":1000,"lgd":1,"r":106,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":97,"lg":0,"r":106,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":97,"lg":0,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":109,"rg":0,"w":1000},{"l":100,"ld":5,"lg":0,"lgd":2,"r":110,"rg":0,"w":1000},{"l":100,"ld":5,"lg":0,"lgd":2,"r":111,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":101,"ld":5,"lg":1000,"lgd":2,"r":111,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":112,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":113,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":103,"ld":5,"lg":1000,"lgd":2,"r":114,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":104,"ld":5,"lg":0,"lgd":2,"r":114,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":104,"ld":5,"lg":0,"lgd":1,"r":115,"rg":0,"w":1000},{"l":105,"ld":5,"lg":0,"lgd":1,"r":115,"rg":0,"w":1000},{"l":105,"ld":5,"lg":0,"lgd":1,"r":116,"rg":0,"w":1000},{"l":106,"ld":5,"lg":0,"lgd":1,"r":116,"rg":0,"w":1000},{"l":106,"ld":5,"lg":0,"lgd":1,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":111,"ld":5,"lg":1000,"lgd":2,"r":120,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":111,"ld":5,"lg":0,"lgd":2,"r":121,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"ld":5,"lg":0,"lgd":2,"r":123,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":114,"ld":5,"lg":1000,"lgd":2,"r":124,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":115,"lg":0,"r":124,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"ld":5,"lg":0,"lgd":2,"r":130,"rg":0,"w":1000},{"l":120,"ld":5,"lg":0,"lgd":2,"r":131,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":121,"ld":5,"lg":1000,"lgd":2,"r":131,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":121,"ld":5,"lg":1000,"lgd":2,"r":132,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":122,"ld":5,"lg":1000,"lgd":2,"r":132,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":122,"ld":5,"lg":1000,"lgd":2,"r":133,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":123,"ld":5,"lg":1000,"lgd":2,"r":133,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":123,"ld":5,"lg":1000,"lgd":2,"r":134,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":124,"ld":5,"lg":0,"lgd":2,"r":134,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":124,"ld":5,"lg":0,"lgd":2,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":131,"ld":5,"lg":1000,"lgd":2,"r":140,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":131,"ld":5,"lg":1000,"lgd":2,"r":141,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":132,"ld":5,"lg":1000,"lgd":2,"r":141,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":132,"ld":5,"lg":1000,"lgd":2,"r":142,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":133,"ld":5,"lg":1000,"lgd":2,"r":142,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":133,"ld":5,"lg":1000,"lgd":2,"r":143,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":134,"ld":5,"lg":1000,"lgd":2,"r":143,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":134,"ld":5,"lg":1000,"lgd":2,"r":144,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":135,"lg":0,"r":144,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"ld":5,"lg":0,"lgd":2,"r":150,"rg":0,"w":1000},{"l":140,"ld":5,"lg":0,"lgd":2,"r":151,"rg":0,"w":1000},{"l":141,"ld":5,"lg":0,"lgd":2,"r":151,"rg":0,"w":1000},{"l":141,"ld":5,"lg":0,"lgd":2,"r":152,"rg":0,"w":1000},{"l":142,"ld":5,"lg":0,"lgd":2,"r":152,"rg":0,"w":1000},{"l":142,"ld":5,"lg":0,"lgd":2,"r":153,"rg":0,"w":1000},{"l":143,"ld":5,"lg":0,"lgd":2,"r":153,"rg":0,"w":1000},{"l":143,"ld":5,"lg":0,"lgd":2,"r":154,"rg":0,"w":1000},{"l":144,"ld":5,"lg":0,"lgd":2,"r":154,"rg":0,"w":1000},{"l":144,"ld":5,"lg":0,"lgd":2,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":15000,"s":2},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":4,"v":69},"t":null},{"m":null,"t":null}],"vertices":[{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["solved",{"dual_nodes":[{"b":[[false,21],[false,22],[false,23],[true,40],[false,59],[false,24],[false,25],[true,78],[false,97],[false,26],[true,45],[false,64],[true,83],[false,102],[true,116],[true,117],[true,118],[true,119],[true,120],[true,121]],"d":3000,"g":"stay","o":null,"p":5,"s":42,"t":null,"u":0},{"b":[[false,103],[false,104],[false,105],[true,122],[false,141],[false,106],[true,125],[false,144],[true,160],[true,161],[true,162],[true,163]],"d":2000,"g":"stay","o":null,"p":5,"s":75,"t":null,"u":0},{"b":[[false,135],[false,136],[false,137],[false,138],[false,139],[false,140],[true,154],[false,173],[true,192],[false,211],[true,159],[false,178],[true,197],[false,216],[true,230],[true,231],[true,232],[true,233],[true,234],[true,235]],"d":3000,"g":"stay","o":null,"p":5,"s":102,"t":null,"u":0},{"b":[[true,8],[false,27],[true,46],[false,65],[true,84],[true,85],[true,86],[true,87],[true,88],[true,89],[true,90],[true,91],[true,17],[false,36],[true,55],[false,74],[true,92],[true,93]],"d":4000,"g":"stay","o":null,"p":null,"s":6,"t":null,"u":0},{"b":[[false,132],[true,151],[false,170],[true,189],[false,109],[false,110],[true,128],[false,111],[false,112],[false,147],[true,166],[false,185],[true,204],[true,205],[true,206],[true,207]],"d":2000,"g":"stay","o":null,"p":null,"s":88,"t":null,"u":0},{"b":[[false,8],[true,27],[false,46],[true,65],[false,84],[false,85],[false,86],[false,87],[false,88],[true,0],[false,19],[true,38],[false,57],[true,76],[false,95],[true,114],[false,133],[true,152],[false,108],[true,127],[false,146],[true,165],[true,199],[true,200],[true,201],[false,184],[true,202],[true,203],[false,171],[true,190],[false,209],[true,228],[false,218],[true,237],[false,247],[true,266],[true,267],[true,268],[true,269],[true,270],[true,271],[true,272],[true,273],[false,256],[true,274],[true,275]],"d":1000,"g":"stay","o":[0,1,2],"p":null,"s":null,"t":[[0,0],[1,1],[2,2]],"u":0}],"edges":[{"l":0,"ld":5,"lg":0,"lgd":0,"r":10,"rg":0,"w":1000},{"l":0,"ld":5,"lg":0,"lgd":0,"r":11,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":1,"ld":5,"lg":0,"lgd":0,"r":11,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":1,"ld":5,"lg":0,"lgd":0,"r":12,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":2,"ld":5,"lg":0,"lgd":0,"r":12,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":2,"ld":5,"lg":0,"lgd":0,"r":13,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":3,"ld":5,"lg":0,"lgd":0,"r":13,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":3,"ld":5,"lg":0,"lgd":0,"r":14,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":3,"r":14,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":3,"r":15,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":5,"ld":3,"lg":1000,"lgd":3,"r":15,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":16,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":17,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":1000,"lgd":3,"r":18,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":8,"ld":3,"lg":0,"lgd":3,"r":18,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":8,"ld":3,"lg":0,"lgd":3,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":11,"ld":5,"lg":1000,"lgd":0,"r":20,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":11,"ld":5,"lg":0,"lgd":0,"r":21,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":0,"r":21,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":0,"r":22,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":0,"r":22,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":0,"r":23,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":14,"ld":5,"lg":0,"lgd":0,"r":23,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":14,"ld":5,"lg":1000,"lgd":0,"r":24,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":15,"ld":3,"lg":1000,"lgd":3,"r":24,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":15,"ld":3,"lg":0,"lgd":3,"r":25,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"ld":3,"lg":0,"lgd":3,"r":27,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":18,"ld":3,"lg":1000,"lgd":3,"r":28,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":19,"lg":0,"r":28,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"ld":5,"lg":0,"lgd":0,"r":30,"rg":0,"w":1000},{"l":20,"ld":5,"lg":0,"lgd":0,"r":31,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":21,"ld":5,"lg":1000,"lgd":0,"r":31,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":5,"lg":1000,"lgd":0,"r":34,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":24,"ld":3,"lg":0,"lgd":3,"r":34,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":24,"ld":3,"lg":0,"lgd":3,"r":35,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":25,"ld":3,"lg":1000,"lgd":3,"r":35,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":25,"ld":3,"lg":1000,"lgd":3,"r":36,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":26,"ld":3,"lg":1000,"lgd":3,"r":36,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":26,"ld":3,"lg":1000,"lgd":3,"r":37,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":27,"ld":3,"lg":1000,"lgd":3,"r":37,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":27,"ld":3,"lg":1000,"lgd":3,"r":38,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":28,"ld":3,"lg":0,"lgd":3,"r":38,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":28,"ld":3,"lg":0,"lgd":3,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":31,"ld":5,"lg":1000,"lgd":0,"r":40,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":31,"ld":5,"lg":0,"lgd":0,"r":41,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":1000,"lgd":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":1000,"lgd":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"ld":5,"lg":0,"lgd":0,"r":43,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":34,"ld":5,"lg":1000,"lgd":0,"r":44,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":35,"ld":3,"lg":1000,"lgd":3,"r":44,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":35,"ld":3,"lg":1000,"lgd":3,"r":45,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":36,"ld":3,"lg":1000,"lgd":3,"r":45,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":36,"ld":3,"lg":1000,"lgd":3,"r":46,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":37,"ld":3,"lg":1000,"lgd":3,"r":46,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":37,"ld":3,"lg":1000,"lgd":3,"r":47,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":38,"ld":3,"lg":1000,"lgd":3,"r":47,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":38,"ld":3,"lg":1000,"lgd":3,"r":48,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":39,"lg":0,"r":48,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"ld":5,"lg":0,"lgd":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":5,"lg":0,"lgd":0,"r":51,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":41,"ld":5,"lg":1000,"lgd":0,"r":51,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":52,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":53,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":43,"ld":5,"lg":1000,"lgd":0,"r":54,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":44,"ld":3,"lg":0,"lgd":3,"r":54,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":44,"ld":3,"lg":0,"lgd":3,"r":55,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":45,"ld":3,"lg":0,"lgd":3,"r":55,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":45,"ld":3,"lg":0,"lgd":3,"r":56,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":46,"ld":3,"lg":0,"lgd":3,"r":56,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":46,"ld":3,"lg":0,"lgd":3,"r":57,"rg":0,"w":1000},{"l":47,"ld":3,"lg":0,"lgd":3,"r":57,"rg":0,"w":1000},{"l":47,"ld":3,"lg":0,"lgd":3,"r":58,"rg":0,"w":1000},{"l":48,"ld":3,"lg":0,"lgd":3,"r":58,"rg":0,"w":1000},{"l":48,"ld":3,"lg":0,"lgd":3,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":51,"ld":5,"lg":1000,"lgd":0,"r":60,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":51,"ld":5,"lg":0,"lgd":0,"r":61,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":5,"lg":0,"lgd":0,"r":63,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":54,"ld":5,"lg":0,"lgd":1,"r":64,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":5,"lg":0,"lgd":1,"r":64,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":5,"lg":0,"lgd":1,"r":65,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":5,"lg":0,"lgd":1,"r":65,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":5,"lg":1000,"lgd":1,"r":66,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":57,"lg":0,"r":66,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":57,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"ld":5,"lg":0,"lgd":0,"r":70,"rg":0,"w":1000},{"l":60,"ld":5,"lg":0,"lgd":0,"r":71,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":61,"ld":5,"lg":1000,"lgd":0,"r":71,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":61,"ld":5,"lg":1000,"lgd":0,"r":72,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":62,"ld":5,"lg":1000,"lgd":0,"r":72,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":62,"ld":5,"lg":1000,"lgd":0,"r":73,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":63,"ld":5,"lg":1000,"lgd":0,"r":73,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":63,"ld":5,"lg":1000,"lgd":0,"r":74,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":64,"ld":5,"lg":1000,"lgd":1,"r":74,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":5,"lg":1000,"lgd":1,"r":76,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":66,"ld":5,"lg":0,"lgd":1,"r":76,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":66,"ld":5,"lg":0,"lgd":1,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":69,"lg":0,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":70,"lg":0,"r":80,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":71,"ld":5,"lg":1000,"lgd":0,"r":80,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":71,"ld":5,"lg":0,"lgd":2,"r":81,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":72,"ld":5,"lg":0,"lgd":2,"r":81,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":72,"ld":5,"lg":0,"lgd":2,"r":82,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":73,"ld":5,"lg":0,"lgd":2,"r":82,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":73,"ld":5,"lg":0,"lgd":2,"r":83,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":74,"ld":5,"lg":0,"lgd":2,"r":83,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":74,"ld":5,"lg":0,"lgd":1,"r":84,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"ld":5,"lg":0,"lgd":1,"r":85,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":76,"ld":5,"lg":1000,"lgd":1,"r":86,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":77,"lg":0,"r":86,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":77,"lg":0,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":1000,"lgd":4,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":1000,"lgd":4,"r":89,"rg":0,"w":1000},{"l":80,"ld":5,"lg":0,"lgd":0,"r":90,"rg":0,"w":1000},{"l":80,"ld":5,"lg":0,"lgd":2,"r":91,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":81,"ld":5,"lg":1000,"lgd":2,"r":91,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":5,"lg":1000,"lgd":2,"r":94,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":84,"ld":5,"lg":1000,"lgd":1,"r":94,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":84,"ld":5,"lg":1000,"lgd":1,"r":95,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":5,"lg":1000,"lgd":1,"r":95,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":5,"lg":1000,"lgd":1,"r":96,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":86,"ld":5,"lg":0,"lgd":1,"r":96,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":86,"ld":5,"lg":0,"lgd":1,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":98,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":89,"lg":0,"r":99,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":90,"lg":0,"r":100,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":91,"ld":5,"lg":1000,"lgd":2,"r":100,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":91,"ld":5,"lg":0,"lgd":2,"r":101,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":1000,"lgd":2,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":1000,"lgd":2,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":5,"lg":0,"lgd":2,"r":103,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":94,"ld":5,"lg":1000,"lgd":1,"r":104,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":95,"ld":5,"lg":1000,"lgd":1,"r":104,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":95,"ld":5,"lg":1000,"lgd":1,"r":105,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":96,"ld":5,"lg":1000,"lgd":1,"r":105,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":96,"ld":5,"lg":1000,"lgd":1,"r":106,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":97,"lg":0,"r":106,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":97,"lg":0,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":109,"rg":0,"w":1000},{"l":100,"ld":5,"lg":0,"lgd":2,"r":110,"rg":0,"w":1000},{"l":100,"ld":5,"lg":0,"lgd":2,"r":111,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":101,"ld":5,"lg":1000,"lgd":2,"r":111,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":112,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":113,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":103,"ld":5,"lg":1000,"lgd":2,"r":114,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":104,"ld":5,"lg":0,"lgd":2,"r":114,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":104,"ld":5,"lg":0,"lgd":1,"r":115,"rg":0,"w":1000},{"l":105,"ld":5,"lg":0,"lgd":1,"r":115,"rg":0,"w":1000},{"l":105,"ld":5,"lg":0,"lgd":1,"r":116,"rg":0,"w":1000},{"l":106,"ld":5,"lg":0,"lgd":1,"r":116,"rg":0,"w":1000},{"l":106,"ld":5,"lg":0,"lgd":1,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":111,"ld":5,"lg":1000,"lgd":2,"r":120,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":111,"ld":5,"lg":0,"lgd":2,"r":121,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"ld":5,"lg":0,"lgd":2,"r":123,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":114,"ld":5,"lg":1000,"lgd":2,"r":124,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":115,"lg":0,"r":124,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"ld":5,"lg":0,"lgd":2,"r":130,"rg":0,"w":1000},{"l":120,"ld":5,"lg":0,"lgd":2,"r":131,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":121,"ld":5,"lg":1000,"lgd":2,"r":131,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":121,"ld":5,"lg":1000,"lgd":2,"r":132,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":122,"ld":5,"lg":1000,"lgd":2,"r":132,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":122,"ld":5,"lg":1000,"lgd":2,"r":133,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":123,"ld":5,"lg":1000,"lgd":2,"r":133,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":123,"ld":5,"lg":1000,"lgd":2,"r":134,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":124,"ld":5,"lg":0,"lgd":2,"r":134,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":124,"ld":5,"lg":0,"lgd":2,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":131,"ld":5,"lg":1000,"lgd":2,"r":140,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":131,"ld":5,"lg":1000,"lgd":2,"r":141,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":132,"ld":5,"lg":1000,"lgd":2,"r":141,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":132,"ld":5,"lg":1000,"lgd":2,"r":142,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":133,"ld":5,"lg":1000,"lgd":2,"r":142,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":133,"ld":5,"lg":1000,"lgd":2,"r":143,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":134,"ld":5,"lg":1000,"lgd":2,"r":143,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":134,"ld":5,"lg":1000,"lgd":2,"r":144,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":135,"lg":0,"r":144,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"ld":5,"lg":0,"lgd":2,"r":150,"rg":0,"w":1000},{"l":140,"ld":5,"lg":0,"lgd":2,"r":151,"rg":0,"w":1000},{"l":141,"ld":5,"lg":0,"lgd":2,"r":151,"rg":0,"w":1000},{"l":141,"ld":5,"lg":0,"lgd":2,"r":152,"rg":0,"w":1000},{"l":142,"ld":5,"lg":0,"lgd":2,"r":152,"rg":0,"w":1000},{"l":142,"ld":5,"lg":0,"lgd":2,"r":153,"rg":0,"w":1000},{"l":143,"ld":5,"lg":0,"lgd":2,"r":153,"rg":0,"w":1000},{"l":143,"ld":5,"lg":0,"lgd":2,"r":154,"rg":0,"w":1000},{"l":144,"ld":5,"lg":0,"lgd":2,"r":154,"rg":0,"w":1000},{"l":144,"ld":5,"lg":0,"lgd":2,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":15000,"s":0},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"p":5,"t":3},"t":null},{"m":{"t":4,"v":69},"t":null},{"m":{"p":3,"t":0},"t":null}],"vertices":[{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["perfect matching and subgraph",{"dual_nodes":[{"b":[[false,21],[false,22],[false,23],[true,40],[false,59],[false,24],[false,25],[true,78],[false,97],[false,26],[true,45],[false,64],[true,83],[false,102],[true,116],[true,117],[true,118],[true,119],[true,120],[true,121]],"d":3000,"g":"stay","o":null,"p":5,"s":42,"t":null,"u":0},{"b":[[false,103],[false,104],[false,105],[true,122],[false,141],[false,106],[true,125],[false,144],[true,160],[true,161],[true,162],[true,163]],"d":2000,"g":"stay","o":null,"p":5,"s":75,"t":null,"u":0},{"b":[[false,135],[false,136],[false,137],[false,138],[false,139],[false,140],[true,154],[false,173],[true,192],[false,211],[true,159],[false,178],[true,197],[false,216],[true,230],[true,231],[true,232],[true,233],[true,234],[true,235]],"d":3000,"g":"stay","o":null,"p":5,"s":102,"t":null,"u":0},{"b":[[true,8],[false,27],[true,46],[false,65],[true,84],[true,85],[true,86],[true,87],[true,88],[true,89],[true,90],[true,91],[true,17],[false,36],[true,55],[false,74],[true,92],[true,93]],"d":4000,"g":"stay","o":null,"p":null,"s":6,"t":null,"u":0},{"b":[[false,132],[true,151],[false,170],[true,189],[false,109],[false,110],[true,128],[false,111],[false,112],[false,147],[true,166],[false,185],[true,204],[true,205],[true,206],[true,207]],"d":2000,"g":"stay","o":null,"p":null,"s":88,"t":null,"u":0},{"b":[[false,8],[true,27],[false,46],[true,65],[false,84],[false,85],[false,86],[false,87],[false,88],[true,0],[false,19],[true,38],[false,57],[true,76],[false,95],[true,114],[false,133],[true,152],[false,108],[true,127],[false,146],[true,165],[true,199],[true,200],[true,201],[false,184],[true,202],[true,203],[false,171],[true,190],[false,209],[true,228],[false,218],[true,237],[false,247],[true,266],[true,267],[true,268],[true,269],[true,270],[true,271],[true,272],[true,273],[false,256],[true,274],[true,275]],"d":1000,"g":"stay","o":[0,1,2],"p":null,"s":null,"t":[[0,0],[1,1],[2,2]],"u":0}],"edges":[{"l":0,"ld":5,"lg":0,"lgd":0,"r":10,"rg":0,"w":1000},{"l":0,"ld":5,"lg":0,"lgd":0,"r":11,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":1,"ld":5,"lg":0,"lgd":0,"r":11,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":1,"ld":5,"lg":0,"lgd":0,"r":12,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":2,"ld":5,"lg":0,"lgd":0,"r":12,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":2,"ld":5,"lg":0,"lgd":0,"r":13,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":3,"ld":5,"lg":0,"lgd":0,"r":13,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":3,"ld":5,"lg":0,"lgd":0,"r":14,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":3,"r":14,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":3,"r":15,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":5,"ld":3,"lg":1000,"lgd":3,"r":15,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":5,"ld":3,"lg":0,"lgd":3,"r":16,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":16,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":6,"ld":3,"lg":1000,"lgd":3,"r":17,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":17,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":1000,"lgd":3,"r":18,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":8,"ld":3,"lg":0,"lgd":3,"r":18,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":8,"ld":3,"lg":0,"lgd":3,"r":19,"rg":0,"w":1000},{"l":9,"lg":0,"r":19,"rg":0,"w":1000},{"l":10,"lg":0,"r":20,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":11,"ld":5,"lg":1000,"lgd":0,"r":20,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":11,"ld":5,"lg":0,"lgd":0,"r":21,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":0,"r":21,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":0,"r":22,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":0,"r":22,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":0,"r":23,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":14,"ld":5,"lg":0,"lgd":0,"r":23,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":14,"ld":5,"lg":1000,"lgd":0,"r":24,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":15,"ld":3,"lg":1000,"lgd":3,"r":24,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":15,"ld":3,"lg":0,"lgd":3,"r":25,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":25,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":16,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":26,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":17,"ld":3,"lg":1000,"lgd":3,"r":27,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":18,"ld":3,"lg":0,"lgd":3,"r":27,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":18,"ld":3,"lg":1000,"lgd":3,"r":28,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":19,"lg":0,"r":28,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":20,"ld":5,"lg":0,"lgd":0,"r":30,"rg":0,"w":1000},{"l":20,"ld":5,"lg":0,"lgd":0,"r":31,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":21,"ld":5,"lg":1000,"lgd":0,"r":31,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":21,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":32,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":5,"lg":1000,"lgd":0,"r":34,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":24,"ld":3,"lg":0,"lgd":3,"r":34,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":24,"ld":3,"lg":0,"lgd":3,"r":35,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":25,"ld":3,"lg":1000,"lgd":3,"r":35,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":25,"ld":3,"lg":1000,"lgd":3,"r":36,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":26,"ld":3,"lg":1000,"lgd":3,"r":36,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":26,"ld":3,"lg":1000,"lgd":3,"r":37,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":27,"ld":3,"lg":1000,"lgd":3,"r":37,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":27,"ld":3,"lg":1000,"lgd":3,"r":38,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":28,"ld":3,"lg":0,"lgd":3,"r":38,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":28,"ld":3,"lg":0,"lgd":3,"r":39,"rg":0,"w":1000},{"l":29,"lg":0,"r":39,"rg":0,"w":1000},{"l":30,"lg":0,"r":40,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":31,"ld":5,"lg":1000,"lgd":0,"r":40,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":31,"ld":5,"lg":0,"lgd":0,"r":41,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":1000,"lgd":0,"r":41,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":32,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":42,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":33,"ld":0,"lg":1000,"lgd":0,"r":43,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":34,"ld":5,"lg":0,"lgd":0,"r":43,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":34,"ld":5,"lg":1000,"lgd":0,"r":44,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":35,"ld":3,"lg":1000,"lgd":3,"r":44,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":35,"ld":3,"lg":1000,"lgd":3,"r":45,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":36,"ld":3,"lg":1000,"lgd":3,"r":45,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":36,"ld":3,"lg":1000,"lgd":3,"r":46,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":37,"ld":3,"lg":1000,"lgd":3,"r":46,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":37,"ld":3,"lg":1000,"lgd":3,"r":47,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":38,"ld":3,"lg":1000,"lgd":3,"r":47,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":38,"ld":3,"lg":1000,"lgd":3,"r":48,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":39,"lg":0,"r":48,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":40,"ld":5,"lg":0,"lgd":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":5,"lg":0,"lgd":0,"r":51,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":41,"ld":5,"lg":1000,"lgd":0,"r":51,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":41,"ld":0,"lg":0,"lgd":0,"r":52,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":52,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":42,"ld":0,"lg":1000,"lgd":0,"r":53,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":43,"ld":0,"lg":0,"lgd":0,"r":53,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":43,"ld":5,"lg":1000,"lgd":0,"r":54,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":44,"ld":3,"lg":0,"lgd":3,"r":54,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":44,"ld":3,"lg":0,"lgd":3,"r":55,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":45,"ld":3,"lg":0,"lgd":3,"r":55,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":45,"ld":3,"lg":0,"lgd":3,"r":56,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":46,"ld":3,"lg":0,"lgd":3,"r":56,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":46,"ld":3,"lg":0,"lgd":3,"r":57,"rg":0,"w":1000},{"l":47,"ld":3,"lg":0,"lgd":3,"r":57,"rg":0,"w":1000},{"l":47,"ld":3,"lg":0,"lgd":3,"r":58,"rg":0,"w":1000},{"l":48,"ld":3,"lg":0,"lgd":3,"r":58,"rg":0,"w":1000},{"l":48,"ld":3,"lg":0,"lgd":3,"r":59,"rg":0,"w":1000},{"l":49,"lg":0,"r":59,"rg":0,"w":1000},{"l":50,"lg":0,"r":60,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":51,"ld":5,"lg":1000,"lgd":0,"r":60,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":51,"ld":5,"lg":0,"lgd":0,"r":61,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":61,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":52,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":62,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":53,"ld":0,"lg":1000,"lgd":0,"r":63,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":54,"ld":5,"lg":0,"lgd":0,"r":63,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":54,"ld":5,"lg":0,"lgd":1,"r":64,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":5,"lg":0,"lgd":1,"r":64,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":55,"ld":5,"lg":0,"lgd":1,"r":65,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":5,"lg":0,"lgd":1,"r":65,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":56,"ld":5,"lg":1000,"lgd":1,"r":66,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":57,"lg":0,"r":66,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":57,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":67,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":58,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":68,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":60,"ld":5,"lg":0,"lgd":0,"r":70,"rg":0,"w":1000},{"l":60,"ld":5,"lg":0,"lgd":0,"r":71,"rd":5,"rg":1000,"rgd":0,"w":1000},{"l":61,"ld":5,"lg":1000,"lgd":0,"r":71,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":61,"ld":5,"lg":1000,"lgd":0,"r":72,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":62,"ld":5,"lg":1000,"lgd":0,"r":72,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":62,"ld":5,"lg":1000,"lgd":0,"r":73,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":63,"ld":5,"lg":1000,"lgd":0,"r":73,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":63,"ld":5,"lg":1000,"lgd":0,"r":74,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":64,"ld":5,"lg":1000,"lgd":1,"r":74,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":64,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":1,"lg":0,"lgd":1,"r":75,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":65,"ld":5,"lg":1000,"lgd":1,"r":76,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":66,"ld":5,"lg":0,"lgd":1,"r":76,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":66,"ld":5,"lg":0,"lgd":1,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":77,"rg":0,"w":1000},{"l":67,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":78,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":68,"ld":4,"lg":0,"lgd":4,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":69,"lg":0,"r":79,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":70,"lg":0,"r":80,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":71,"ld":5,"lg":1000,"lgd":0,"r":80,"rd":5,"rg":0,"rgd":0,"w":1000},{"l":71,"ld":5,"lg":0,"lgd":2,"r":81,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":72,"ld":5,"lg":0,"lgd":2,"r":81,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":72,"ld":5,"lg":0,"lgd":2,"r":82,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":73,"ld":5,"lg":0,"lgd":2,"r":82,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":73,"ld":5,"lg":0,"lgd":2,"r":83,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":74,"ld":5,"lg":0,"lgd":2,"r":83,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":74,"ld":5,"lg":0,"lgd":1,"r":84,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":84,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":75,"ld":1,"lg":1000,"lgd":1,"r":85,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":76,"ld":5,"lg":0,"lgd":1,"r":85,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":76,"ld":5,"lg":1000,"lgd":1,"r":86,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":77,"lg":0,"r":86,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":77,"lg":0,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":1000,"lgd":4,"r":87,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":78,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":0,"lgd":4,"r":88,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":79,"ld":4,"lg":1000,"lgd":4,"r":89,"rg":0,"w":1000},{"l":80,"ld":5,"lg":0,"lgd":0,"r":90,"rg":0,"w":1000},{"l":80,"ld":5,"lg":0,"lgd":2,"r":91,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":81,"ld":5,"lg":1000,"lgd":2,"r":91,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":81,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":92,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":82,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":2,"lg":0,"lgd":2,"r":93,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":83,"ld":5,"lg":1000,"lgd":2,"r":94,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":84,"ld":5,"lg":1000,"lgd":1,"r":94,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":84,"ld":5,"lg":1000,"lgd":1,"r":95,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":5,"lg":1000,"lgd":1,"r":95,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":85,"ld":5,"lg":1000,"lgd":1,"r":96,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":86,"ld":5,"lg":0,"lgd":1,"r":96,"rd":5,"rg":1000,"rgd":1,"w":1000},{"l":86,"ld":5,"lg":0,"lgd":1,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":97,"rg":0,"w":1000},{"l":87,"ld":4,"lg":0,"lgd":4,"r":98,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":98,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":88,"ld":4,"lg":1000,"lgd":4,"r":99,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":89,"lg":0,"r":99,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":90,"lg":0,"r":100,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":91,"ld":5,"lg":1000,"lgd":2,"r":100,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":91,"ld":5,"lg":0,"lgd":2,"r":101,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":1000,"lgd":2,"r":101,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":92,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":0,"lgd":2,"r":102,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":93,"ld":2,"lg":1000,"lgd":2,"r":103,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":94,"ld":5,"lg":0,"lgd":2,"r":103,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":94,"ld":5,"lg":1000,"lgd":1,"r":104,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":95,"ld":5,"lg":1000,"lgd":1,"r":104,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":95,"ld":5,"lg":1000,"lgd":1,"r":105,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":96,"ld":5,"lg":1000,"lgd":1,"r":105,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":96,"ld":5,"lg":1000,"lgd":1,"r":106,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":97,"lg":0,"r":106,"rd":5,"rg":0,"rgd":1,"w":1000},{"l":97,"lg":0,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":107,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":98,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":108,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":99,"ld":4,"lg":1000,"lgd":4,"r":109,"rg":0,"w":1000},{"l":100,"ld":5,"lg":0,"lgd":2,"r":110,"rg":0,"w":1000},{"l":100,"ld":5,"lg":0,"lgd":2,"r":111,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":101,"ld":5,"lg":1000,"lgd":2,"r":111,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":101,"ld":2,"lg":0,"lgd":2,"r":112,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":112,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":102,"ld":2,"lg":1000,"lgd":2,"r":113,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":103,"ld":2,"lg":0,"lgd":2,"r":113,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":103,"ld":5,"lg":1000,"lgd":2,"r":114,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":104,"ld":5,"lg":0,"lgd":2,"r":114,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":104,"ld":5,"lg":0,"lgd":1,"r":115,"rg":0,"w":1000},{"l":105,"ld":5,"lg":0,"lgd":1,"r":115,"rg":0,"w":1000},{"l":105,"ld":5,"lg":0,"lgd":1,"r":116,"rg":0,"w":1000},{"l":106,"ld":5,"lg":0,"lgd":1,"r":116,"rg":0,"w":1000},{"l":106,"ld":5,"lg":0,"lgd":1,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":117,"rg":0,"w":1000},{"l":107,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":118,"rg":0,"w":1000},{"l":108,"ld":4,"lg":0,"lgd":4,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":110,"lg":0,"r":120,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":111,"ld":5,"lg":1000,"lgd":2,"r":120,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":111,"ld":5,"lg":0,"lgd":2,"r":121,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":121,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":112,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":122,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":113,"ld":2,"lg":1000,"lgd":2,"r":123,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":114,"ld":5,"lg":0,"lgd":2,"r":123,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":114,"ld":5,"lg":1000,"lgd":2,"r":124,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":115,"lg":0,"r":124,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":115,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":125,"rg":0,"w":1000},{"l":116,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":126,"rg":0,"w":1000},{"l":117,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":127,"rg":0,"w":1000},{"l":118,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":128,"rg":0,"w":1000},{"l":119,"lg":0,"r":129,"rg":0,"w":1000},{"l":120,"ld":5,"lg":0,"lgd":2,"r":130,"rg":0,"w":1000},{"l":120,"ld":5,"lg":0,"lgd":2,"r":131,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":121,"ld":5,"lg":1000,"lgd":2,"r":131,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":121,"ld":5,"lg":1000,"lgd":2,"r":132,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":122,"ld":5,"lg":1000,"lgd":2,"r":132,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":122,"ld":5,"lg":1000,"lgd":2,"r":133,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":123,"ld":5,"lg":1000,"lgd":2,"r":133,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":123,"ld":5,"lg":1000,"lgd":2,"r":134,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":124,"ld":5,"lg":0,"lgd":2,"r":134,"rd":5,"rg":1000,"rgd":2,"w":1000},{"l":124,"ld":5,"lg":0,"lgd":2,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":131,"ld":5,"lg":1000,"lgd":2,"r":140,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":131,"ld":5,"lg":1000,"lgd":2,"r":141,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":132,"ld":5,"lg":1000,"lgd":2,"r":141,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":132,"ld":5,"lg":1000,"lgd":2,"r":142,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":133,"ld":5,"lg":1000,"lgd":2,"r":142,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":133,"ld":5,"lg":1000,"lgd":2,"r":143,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":134,"ld":5,"lg":1000,"lgd":2,"r":143,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":134,"ld":5,"lg":1000,"lgd":2,"r":144,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":135,"lg":0,"r":144,"rd":5,"rg":0,"rgd":2,"w":1000},{"l":135,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":145,"rg":0,"w":1000},{"l":136,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":146,"rg":0,"w":1000},{"l":137,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":147,"rg":0,"w":1000},{"l":138,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":148,"rg":0,"w":1000},{"l":139,"lg":0,"r":149,"rg":0,"w":1000},{"l":140,"ld":5,"lg":0,"lgd":2,"r":150,"rg":0,"w":1000},{"l":140,"ld":5,"lg":0,"lgd":2,"r":151,"rg":0,"w":1000},{"l":141,"ld":5,"lg":0,"lgd":2,"r":151,"rg":0,"w":1000},{"l":141,"ld":5,"lg":0,"lgd":2,"r":152,"rg":0,"w":1000},{"l":142,"ld":5,"lg":0,"lgd":2,"r":152,"rg":0,"w":1000},{"l":142,"ld":5,"lg":0,"lgd":2,"r":153,"rg":0,"w":1000},{"l":143,"ld":5,"lg":0,"lgd":2,"r":153,"rg":0,"w":1000},{"l":143,"ld":5,"lg":0,"lgd":2,"r":154,"rg":0,"w":1000},{"l":144,"ld":5,"lg":0,"lgd":2,"r":154,"rg":0,"w":1000},{"l":144,"ld":5,"lg":0,"lgd":2,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":160,"rg":0,"w":1000},{"l":151,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":161,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":162,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":163,"rg":0,"w":1000},{"l":154,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":164,"rg":0,"w":1000},{"l":155,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":165,"rg":0,"w":1000},{"l":156,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":166,"rg":0,"w":1000},{"l":157,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":167,"rg":0,"w":1000},{"l":158,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":168,"rg":0,"w":1000},{"l":159,"lg":0,"r":169,"rg":0,"w":1000},{"l":160,"lg":0,"r":170,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":171,"rg":0,"w":1000},{"l":161,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":172,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":173,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":174,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rg":0,"w":1000},{"l":169,"lg":0,"r":179,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":180,"rg":0,"w":1000},{"l":171,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":181,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":182,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":183,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":184,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":185,"rg":0,"w":1000},{"l":176,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":186,"rg":0,"w":1000},{"l":177,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":187,"rg":0,"w":1000},{"l":178,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":188,"rg":0,"w":1000},{"l":179,"lg":0,"r":189,"rg":0,"w":1000},{"l":180,"lg":0,"r":190,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":191,"rg":0,"w":1000},{"l":181,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":192,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":193,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":194,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":195,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":196,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000}],"interface":{"d":15000,"s":0},"primal_nodes":[{"m":{"p":3,"t":0},"t":{"d":1,"r":0}},{"m":{"p":2,"t":1},"t":{"d":1,"r":1}},{"m":{"p":1,"t":2},"t":{"d":1,"r":2}},{"m":{"p":0,"t":3},"t":{"d":1,"r":3}},{"m":{"t":4,"v":69},"t":{"d":1,"r":4}},null],"subgraph":[12,30,48,66,81,82,83,84,132,142,150,160,178,195,196],"vertices":[{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":5,"pg":0,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":5,"pg":1,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"p":5,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}]]}

==> figures/web-plot/visualizer-data/fusion_paper_example_decoding_graph.json <==
{"format":"fusion_blossom","version":"0.2.2","positions":[{"i":-2.5,"j":-1.5,"t":0.0},{"i":-2.5,"j":0.5,"t":0.0},{"i":-2.5,"j":2.5,"t":0.0},{"i":-1.5,"j":-2.5,"t":0.0},{"i":-1.5,"j":-0.5,"t":0.0},{"i":-1.5,"j":1.5,"t":0.0},{"i":-0.5,"j":-1.5,"t":0.0},{"i":-0.5,"j":0.5,"t":0.0},{"i":-0.5,"j":2.5,"t":0.0},{"i":0.5,"j":-2.5,"t":0.0},{"i":0.5,"j":-0.5,"t":0.0},{"i":0.5,"j":1.5,"t":0.0},{"i":1.5,"j":-1.5,"t":0.0},{"i":1.5,"j":0.5,"t":0.0},{"i":1.5,"j":2.5,"t":0.0},{"i":2.5,"j":-2.5,"t":0.0},{"i":2.5,"j":-0.5,"t":0.0},{"i":2.5,"j":1.5,"t":0.0}],"snapshots":[["grow 500",{"dual_nodes":[{"b":[[true,0],[true,1]],"d":0,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[true,2],[true,3]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,2],[true,6],[true,7]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,11],[false,12],[true,16],[true,17]],"d":0,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,13],[false,14],[true,18],[true,19]],"d":0,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,17],[false,18],[true,22],[true,23]],"d":0,"g":"grow","o":null,"p":null,"s":13,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":0,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":4,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":0,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":0,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"lg":0,"r":10,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":7,"lg":0,"r":11,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":8,"lg":0,"r":11,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":9,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"ld":3,"lg":0,"lgd":3,"r":12,"rg":0,"w":1000},{"l":10,"ld":3,"lg":0,"lgd":3,"r":13,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":11,"ld":4,"lg":0,"lgd":4,"r":13,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":11,"ld":4,"lg":0,"lgd":4,"r":14,"rg":0,"w":1000},{"l":12,"lg":0,"r":15,"rg":0,"w":1000},{"l":12,"lg":0,"r":16,"rg":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":5,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":0,"s":6},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["resolve Conflicting((3, 3), (5, 5))",{"dual_nodes":[{"b":[[true,0],[true,1]],"d":500,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[true,2],[true,3]],"d":500,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,2],[true,6],[true,7]],"d":500,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,11],[false,12],[true,16],[true,17]],"d":500,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,13],[false,14],[true,18],[true,19]],"d":500,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,17],[false,18],[true,22],[true,23]],"d":500,"g":"grow","o":null,"p":null,"s":13,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":500,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":4,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":4,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":500,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":500,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rd":3,"rg":500,"rgd":3,"w":1000},{"l":7,"lg":0,"r":10,"rd":3,"rg":500,"rgd":3,"w":1000},{"l":7,"lg":0,"r":11,"rd":4,"rg":500,"rgd":4,"w":1000},{"l":8,"lg":0,"r":11,"rd":4,"rg":500,"rgd":4,"w":1000},{"l":9,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"ld":3,"lg":500,"lgd":3,"r":12,"rg":0,"w":1000},{"l":10,"ld":3,"lg":500,"lgd":3,"r":13,"rd":5,"rg":500,"rgd":5,"w":1000},{"l":11,"ld":4,"lg":500,"lgd":4,"r":13,"rd":5,"rg":500,"rgd":5,"w":1000},{"l":11,"ld":4,"lg":500,"lgd":4,"r":14,"rg":0,"w":1000},{"l":12,"lg":0,"r":15,"rg":0,"w":1000},{"l":12,"lg":0,"r":16,"rg":0,"w":1000},{"l":13,"ld":5,"lg":500,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":5,"lg":500,"lgd":5,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":3000,"s":6},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["grow 500",{"dual_nodes":[{"b":[[true,0],[true,1]],"d":500,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[true,2],[true,3]],"d":500,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,2],[true,6],[true,7]],"d":500,"g":"shrink","o":null,"p":null,"s":4,"t":null,"u":-1},{"b":[[false,11],[false,12],[true,16],[true,17]],"d":500,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,13],[false,14],[true,18],[true,19]],"d":500,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,17],[false,18],[true,22],[true,23]],"d":500,"g":"shrink","o":null,"p":null,"s":13,"t":null,"u":-1}],"edges":[{"l":0,"ld":0,"lg":500,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":4,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":4,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":500,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":500,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rd":3,"rg":500,"rgd":3,"w":1000},{"l":7,"lg":0,"r":10,"rd":3,"rg":500,"rgd":3,"w":1000},{"l":7,"lg":0,"r":11,"rd":4,"rg":500,"rgd":4,"w":1000},{"l":8,"lg":0,"r":11,"rd":4,"rg":500,"rgd":4,"w":1000},{"l":9,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"ld":3,"lg":500,"lgd":3,"r":12,"rg":0,"w":1000},{"l":10,"ld":3,"lg":500,"lgd":3,"r":13,"rd":5,"rg":500,"rgd":5,"w":1000},{"l":11,"ld":4,"lg":500,"lgd":4,"r":13,"rd":5,"rg":500,"rgd":5,"w":1000},{"l":11,"ld":4,"lg":500,"lgd":4,"r":14,"rg":0,"w":1000},{"l":12,"lg":0,"r":15,"rg":0,"w":1000},{"l":12,"lg":0,"r":16,"rg":0,"w":1000},{"l":13,"ld":5,"lg":500,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":5,"lg":500,"lgd":5,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":3000,"s":2},"primal_nodes":[{"m":null,"t":{"c":[],"ct":[],"d":2,"p":2,"pt":0,"r":1}},{"m":null,"t":{"c":[2],"ct":[1],"d":0,"p":null,"pt":null,"r":1}},{"m":null,"t":{"c":[0],"ct":[2],"d":1,"p":1,"pt":2,"r":1}},{"m":null,"t":{"c":[],"ct":[],"d":2,"p":5,"pt":3,"r":4}},{"m":null,"t":{"c":[5],"ct":[4],"d":0,"p":null,"pt":null,"r":4}},{"m":null,"t":{"c":[3],"ct":[5],"d":1,"p":4,"pt":5,"r":4}}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["resolve Conflicting((3, 3), (4, 4))",{"dual_nodes":[{"b":[[true,0],[true,1]],"d":1000,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[true,2],[false,4],[true,8],[true,9]],"d":1000,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,2],[true,6],[true,7]],"d":0,"g":"shrink","o":null,"p":null,"s":4,"t":null,"u":-1},{"b":[[true,17],[false,5],[false,6],[true,10],[false,7],[false,8],[true,13],[false,15],[true,20],[true,21]],"d":1000,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,13],[false,14],[true,18],[true,19]],"d":1000,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,17],[false,18],[true,22],[true,23]],"d":0,"g":"shrink","o":null,"p":null,"s":13,"t":null,"u":-1}],"edges":[{"l":0,"ld":0,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":4,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":1000,"lgd":1,"r":4,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":1000,"lgd":1,"r":5,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":2,"lg":0,"r":5,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":3,"lg":0,"r":6,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":4,"ld":2,"lg":0,"lgd":2,"r":6,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":4,"ld":2,"lg":0,"lgd":2,"r":7,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":5,"ld":1,"lg":0,"lgd":1,"r":7,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":5,"ld":1,"lg":0,"lgd":1,"r":8,"rg":0,"w":1000},{"l":6,"ld":3,"lg":0,"lgd":3,"r":9,"rg":0,"w":1000},{"l":6,"ld":3,"lg":0,"lgd":3,"r":10,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":10,"rd":3,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":3,"lg":0,"lgd":3,"r":11,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":8,"lg":0,"r":11,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":9,"lg":0,"r":12,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":10,"ld":3,"lg":1000,"lgd":3,"r":12,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":10,"ld":3,"lg":1000,"lgd":3,"r":13,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":11,"ld":4,"lg":1000,"lgd":4,"r":13,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":11,"ld":4,"lg":1000,"lgd":4,"r":14,"rg":0,"w":1000},{"l":12,"ld":3,"lg":0,"lgd":3,"r":15,"rg":0,"w":1000},{"l":12,"ld":3,"lg":0,"lgd":3,"r":16,"rg":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":5,"lg":0,"lgd":5,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":4000,"s":2},"primal_nodes":[{"m":null,"t":{"c":[],"ct":[],"d":2,"p":2,"pt":0,"r":1}},{"m":null,"t":{"c":[2],"ct":[1],"d":0,"p":null,"pt":null,"r":1}},{"m":null,"t":{"c":[0],"ct":[2],"d":1,"p":1,"pt":2,"r":1}},{"m":null,"t":{"c":[],"ct":[],"d":2,"p":5,"pt":3,"r":4}},{"m":null,"t":{"c":[5],"ct":[4],"d":0,"p":null,"pt":null,"r":4}},{"m":null,"t":{"c":[3],"ct":[5],"d":1,"p":4,"pt":5,"r":4}}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":3,"pg":3,"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["resolve TouchingVirtual((6, 4), (8, false))",{"dual_nodes":[{"b":[[true,0],[true,1]],"d":1000,"g":"stay","o":null,"p":7,"s":0,"t":null,"u":0},{"b":[[true,2],[true,3]],"d":1000,"g":"stay","o":null,"p":7,"s":1,"t":null,"u":0},{"b":[[false,1],[false,2],[true,6],[true,7]],"d":0,"g":"stay","o":null,"p":7,"s":4,"t":null,"u":0},{"b":[[true,17],[false,11],[false,12],[true,16]],"d":1000,"g":"stay","o":null,"p":6,"s":10,"t":null,"u":0},{"b":[[false,13],[false,14],[true,18],[true,19]],"d":1000,"g":"stay","o":null,"p":6,"s":11,"t":null,"u":0},{"b":[[false,17],[false,18],[true,22],[true,23]],"d":0,"g":"stay","o":null,"p":6,"s":13,"t":null,"u":0},{"b":[[true,17],[false,17],[false,18],[true,22],[true,23],[false,14],[true,18],[true,19],[false,5],[false,6],[true,10],[false,7],[false,8],[false,15],[true,20],[true,21]],"d":0,"g":"grow","o":[3,5,4],"p":null,"s":null,"t":[[3,3],[5,5],[4,4]],"u":1},{"b":[[true,0],[true,1],[false,1],[false,2],[true,6],[true,7],[true,2],[true,3]],"d":0,"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0}],"edges":[{"l":0,"ld":7,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":4,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":4,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":4,"ld":7,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":4,"ld":7,"lg":0,"lgd":2,"r":7,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":5,"lg":0,"r":7,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"ld":6,"lg":0,"lgd":3,"r":9,"rg":0,"w":1000},{"l":6,"ld":6,"lg":0,"lgd":3,"r":10,"rd":6,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":6,"lg":0,"lgd":3,"r":10,"rd":6,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":6,"lg":0,"lgd":4,"r":11,"rd":6,"rg":1000,"rgd":4,"w":1000},{"l":8,"lg":0,"r":11,"rd":6,"rg":1000,"rgd":4,"w":1000},{"l":9,"lg":0,"r":12,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":10,"ld":6,"lg":1000,"lgd":3,"r":12,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":10,"ld":6,"lg":1000,"lgd":3,"r":13,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":4,"r":13,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":4,"r":14,"rg":0,"w":1000},{"l":12,"ld":6,"lg":0,"lgd":3,"r":15,"rg":0,"w":1000},{"l":12,"ld":6,"lg":0,"lgd":3,"r":16,"rg":0,"w":1000},{"l":13,"ld":6,"lg":0,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":6,"lg":0,"lgd":5,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":4000,"s":1},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":0,"v":3},"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"p":6,"pg":3,"s":0,"v":0},{"p":6,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":6,"pg":3,"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["solved",{"dual_nodes":[{"b":[[true,0],[true,1]],"d":1000,"g":"stay","o":null,"p":7,"s":0,"t":null,"u":0},{"b":[[true,2],[true,3]],"d":1000,"g":"stay","o":null,"p":7,"s":1,"t":null,"u":0},{"b":[[false,1],[false,2],[true,6],[true,7]],"d":0,"g":"stay","o":null,"p":7,"s":4,"t":null,"u":0},{"b":[[true,17],[false,11],[false,12],[true,16]],"d":1000,"g":"stay","o":null,"p":6,"s":10,"t":null,"u":0},{"b":[[false,13],[false,14],[true,18],[true,19]],"d":1000,"g":"stay","o":null,"p":6,"s":11,"t":null,"u":0},{"b":[[false,17],[false,18],[true,22],[true,23]],"d":0,"g":"stay","o":null,"p":6,"s":13,"t":null,"u":0},{"b":[[true,17],[false,17],[false,18],[true,22],[true,23],[false,14],[true,18],[true,19],[false,5],[false,6],[true,10],[false,7],[false,8],[false,15],[true,20],[true,21]],"d":0,"g":"stay","o":[3,5,4],"p":null,"s":null,"t":[[3,3],[5,5],[4,4]],"u":0},{"b":[[true,0],[true,1],[false,1],[false,2],[true,6],[true,7],[true,2],[true,3]],"d":0,"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0}],"edges":[{"l":0,"ld":7,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":4,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":4,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":4,"ld":7,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":4,"ld":7,"lg":0,"lgd":2,"r":7,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":5,"lg":0,"r":7,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"ld":6,"lg":0,"lgd":3,"r":9,"rg":0,"w":1000},{"l":6,"ld":6,"lg":0,"lgd":3,"r":10,"rd":6,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":6,"lg":0,"lgd":3,"r":10,"rd":6,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":6,"lg":0,"lgd":4,"r":11,"rd":6,"rg":1000,"rgd":4,"w":1000},{"l":8,"lg":0,"r":11,"rd":6,"rg":1000,"rgd":4,"w":1000},{"l":9,"lg":0,"r":12,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":10,"ld":6,"lg":1000,"lgd":3,"r":12,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":10,"ld":6,"lg":1000,"lgd":3,"r":13,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":4,"r":13,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":4,"r":14,"rg":0,"w":1000},{"l":12,"ld":6,"lg":0,"lgd":3,"r":15,"rg":0,"w":1000},{"l":12,"ld":6,"lg":0,"lgd":3,"r":16,"rg":0,"w":1000},{"l":13,"ld":6,"lg":0,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":6,"lg":0,"lgd":5,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":4000,"s":0},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":4,"v":8},"t":null},{"m":{"t":0,"v":3},"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"p":6,"pg":3,"s":0,"v":0},{"p":6,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":6,"pg":3,"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["perfect matching and subgraph",{"dual_nodes":[{"b":[[true,0],[true,1]],"d":1000,"g":"stay","o":null,"p":7,"s":0,"t":null,"u":0},{"b":[[true,2],[true,3]],"d":1000,"g":"stay","o":null,"p":7,"s":1,"t":null,"u":0},{"b":[[false,1],[false,2],[true,6],[true,7]],"d":0,"g":"stay","o":null,"p":7,"s":4,"t":null,"u":0},{"b":[[true,17],[false,11],[false,12],[true,16]],"d":1000,"g":"stay","o":null,"p":6,"s":10,"t":null,"u":0},{"b":[[false,13],[false,14],[true,18],[true,19]],"d":1000,"g":"stay","o":null,"p":6,"s":11,"t":null,"u":0},{"b":[[false,17],[false,18],[true,22],[true,23]],"d":0,"g":"stay","o":null,"p":6,"s":13,"t":null,"u":0},{"b":[[true,17],[false,17],[false,18],[true,22],[true,23],[false,14],[true,18],[true,19],[false,5],[false,6],[true,10],[false,7],[false,8],[false,15],[true,20],[true,21]],"d":0,"g":"stay","o":[3,5,4],"p":null,"s":null,"t":[[3,3],[5,5],[4,4]],"u":0},{"b":[[true,0],[true,1],[false,1],[false,2],[true,6],[true,7],[true,2],[true,3]],"d":0,"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0}],"edges":[{"l":0,"ld":7,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":4,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":4,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":4,"ld":7,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":4,"ld":7,"lg":0,"lgd":2,"r":7,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":5,"lg":0,"r":7,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"ld":6,"lg":0,"lgd":3,"r":9,"rg":0,"w":1000},{"l":6,"ld":6,"lg":0,"lgd":3,"r":10,"rd":6,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":6,"lg":0,"lgd":3,"r":10,"rd":6,"rg":1000,"rgd":3,"w":1000},{"l":7,"ld":6,"lg":0,"lgd":4,"r":11,"rd":6,"rg":1000,"rgd":4,"w":1000},{"l":8,"lg":0,"r":11,"rd":6,"rg":1000,"rgd":4,"w":1000},{"l":9,"lg":0,"r":12,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":10,"ld":6,"lg":1000,"lgd":3,"r":12,"rd":6,"rg":0,"rgd":3,"w":1000},{"l":10,"ld":6,"lg":1000,"lgd":3,"r":13,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":4,"r":13,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":4,"r":14,"rg":0,"w":1000},{"l":12,"ld":6,"lg":0,"lgd":3,"r":15,"rg":0,"w":1000},{"l":12,"ld":6,"lg":0,"lgd":3,"r":16,"rg":0,"w":1000},{"l":13,"ld":6,"lg":0,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":6,"lg":0,"lgd":5,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":4000,"s":0},"primal_nodes":[{"m":{"t":0,"v":3},"t":{"d":1,"r":0}},{"m":{"p":2,"t":1},"t":{"d":1,"r":1}},{"m":{"p":1,"t":2},"t":{"d":1,"r":2}},{"m":{"p":5,"t":3},"t":{"d":1,"r":3}},{"m":{"t":4,"v":8},"t":{"d":1,"r":4}},{"m":{"p":3,"t":5},"t":{"d":1,"r":5}},null,null],"subgraph":[0,2,14,17],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"p":6,"pg":3,"s":0,"v":0},{"p":6,"pg":3,"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":6,"pg":3,"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}]]}

==> figures/web-plot/visualizer-data/fusion_paper_example_partition.json <==
{"format":"fusion_blossom","version":"0.2.2","positions":[{"i":-2.5,"j":-1.5,"t":0.0},{"i":-2.5,"j":0.5,"t":0.0},{"i":-2.5,"j":2.5,"t":0.0},{"i":-1.5,"j":-2.5,"t":0.0},{"i":-1.5,"j":-0.5,"t":0.0},{"i":-1.5,"j":1.5,"t":0.0},{"i":-0.5,"j":-1.5,"t":0.0},{"i":-0.5,"j":0.5,"t":0.0},{"i":-0.5,"j":2.5,"t":0.0},{"i":0.5,"j":-2.5,"t":0.0},{"i":0.5,"j":-0.5,"t":0.0},{"i":0.5,"j":1.5,"t":0.0},{"i":1.5,"j":-1.5,"t":0.0},{"i":1.5,"j":0.5,"t":0.0},{"i":1.5,"j":2.5,"t":0.0},{"i":2.5,"j":-2.5,"t":0.0},{"i":2.5,"j":-0.5,"t":0.0},{"i":2.5,"j":1.5,"t":0.0}],"snapshots":[["grow 500",{"dual_nodes":[{"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":0,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":4,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":0,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":0,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":11,"rg":0,"w":1000},{"l":8,"lg":0,"r":11,"rg":0,"w":1000},null,null,null,null,null,null,null,null,null,null],"interface":{"d":0,"s":3},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":0},{"me":0,"mi":2,"s":0,"v":0},null,null,null,null,null,null]}],["resolve Conflicting((0, 0), (2, 2))",{"dual_nodes":[{"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":500,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":4,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":4,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":500,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":500,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":11,"rg":0,"w":1000},{"l":8,"lg":0,"r":11,"rg":0,"w":1000},null,null,null,null,null,null,null,null,null,null],"interface":{"d":1500,"s":3},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":0},{"me":0,"mi":2,"s":0,"v":0},null,null,null,null,null,null]}],["grow 500",{"dual_nodes":[{"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"g":"shrink","o":null,"p":null,"s":4,"t":null,"u":-1}],"edges":[{"l":0,"ld":0,"lg":500,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":4,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":4,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":500,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":500,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":11,"rg":0,"w":1000},{"l":8,"lg":0,"r":11,"rg":0,"w":1000},null,null,null,null,null,null,null,null,null,null],"interface":{"d":1500,"s":1},"primal_nodes":[{"m":null,"t":{"c":[],"ct":[],"d":2,"p":2,"pt":0,"r":1}},{"m":null,"t":{"c":[2],"ct":[1],"d":0,"p":null,"pt":null,"r":1}},{"m":null,"t":{"c":[0],"ct":[2],"d":1,"p":1,"pt":2,"r":1}}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":0},{"me":0,"mi":2,"s":0,"v":0},null,null,null,null,null,null]}],["resolve Conflicting((0, 0), (1, 1))",{"dual_nodes":[{"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"g":"shrink","o":null,"p":null,"s":4,"t":null,"u":-1}],"edges":[{"l":0,"ld":0,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":4,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":1000,"lgd":1,"r":4,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":1000,"lgd":1,"r":5,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":2,"lg":0,"r":5,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":0,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":2,"lg":0,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"ld":1,"lg":0,"lgd":1,"r":7,"rg":0,"w":1000},{"l":5,"ld":1,"lg":0,"lgd":1,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":11,"rg":0,"w":1000},{"l":8,"lg":0,"r":11,"rg":0,"w":1000},null,null,null,null,null,null,null,null,null,null],"interface":{"d":2000,"s":1},"primal_nodes":[{"m":null,"t":{"c":[],"ct":[],"d":2,"p":2,"pt":0,"r":1}},{"m":null,"t":{"c":[2],"ct":[1],"d":0,"p":null,"pt":null,"r":1}},{"m":null,"t":{"c":[0],"ct":[2],"d":1,"p":1,"pt":2,"r":1}}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":0},{"me":0,"mi":2,"s":0,"v":0},null,null,null,null,null,null]}],["unit solved",{"dual_nodes":[{"g":"stay","o":null,"p":3,"s":0,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":1,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":4,"t":null,"u":0},{"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0}],"edges":[{"l":0,"ld":3,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":3,"lg":1000,"lgd":0,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":11,"rg":0,"w":1000},{"l":8,"lg":0,"r":11,"rg":0,"w":1000},null,null,null,null,null,null,null,null,null,null],"interface":{"d":2000,"s":0},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":0,"v":3},"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":0},{"me":0,"mi":2,"s":0,"v":0},null,null,null,null,null,null]}],["grow 1000",{"dual_nodes":[{"g":"grow","o":null,"p":null,"s":13,"t":null,"u":1}],"edges":[null,null,null,null,null,null,null,null,null,null,null,null,null,null,null,{"l":9,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"lg":0,"r":13,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":11,"lg":0,"r":13,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":11,"lg":0,"r":14,"rg":0,"w":1000},{"l":12,"lg":0,"r":15,"rg":0,"w":1000},{"l":12,"lg":0,"r":16,"rg":0,"w":1000},{"l":13,"ld":0,"lg":0,"lgd":0,"r":16,"rg":0,"w":1000},{"l":13,"ld":0,"lg":0,"lgd":0,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":0,"s":1},"primal_nodes":[{"m":null,"t":null}],"vertices":[null,null,null,null,null,null,null,null,null,{"me":0,"mi":2,"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":0},{"me":0,"mi":2,"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["resolve TouchingVirtual((0, 0), (10, true))",{"dual_nodes":[{"g":"grow","o":null,"p":null,"s":13,"t":null,"u":1}],"edges":[null,null,null,null,null,null,null,null,null,null,null,null,null,null,null,{"l":9,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"lg":0,"r":13,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":11,"lg":0,"r":13,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":11,"lg":0,"r":14,"rg":0,"w":1000},{"l":12,"lg":0,"r":15,"rg":0,"w":1000},{"l":12,"lg":0,"r":16,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":13,"ld":0,"lg":1000,"lgd":0,"r":16,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":13,"ld":0,"lg":1000,"lgd":0,"r":17,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":14,"lg":0,"r":17,"rd":0,"rg":0,"rgd":0,"w":1000}],"interface":{"d":1000,"s":1},"primal_nodes":[{"m":null,"t":null}],"vertices":[null,null,null,null,null,null,null,null,null,{"me":0,"mi":2,"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":0},{"me":0,"mi":2,"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0}]}],["unit solved",{"dual_nodes":[{"g":"stay","o":null,"p":null,"s":13,"t":null,"u":0}],"edges":[null,null,null,null,null,null,null,null,null,null,null,null,null,null,null,{"l":9,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"lg":0,"r":13,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":11,"lg":0,"r":13,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":11,"lg":0,"r":14,"rg":0,"w":1000},{"l":12,"lg":0,"r":15,"rg":0,"w":1000},{"l":12,"lg":0,"r":16,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":13,"ld":0,"lg":1000,"lgd":0,"r":16,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":13,"ld":0,"lg":1000,"lgd":0,"r":17,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":14,"lg":0,"r":17,"rd":0,"rg":0,"rgd":0,"w":1000}],"interface":{"d":1000,"s":0},"primal_nodes":[{"m":{"t":0,"v":10},"t":null}],"vertices":[null,null,null,null,null,null,null,null,null,{"me":0,"mi":2,"s":0,"v":1},{"me":0,"mi":2,"s":0,"v":0},{"me":0,"mi":2,"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0}]}],["unit solved",{"dual_nodes":[{"g":"stay","o":null,"p":3,"s":0,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":1,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":4,"t":null,"u":0},{"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0},{"g":"stay","o":null,"p":null,"s":13,"t":null,"u":0}],"edges":[{"l":0,"ld":3,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":3,"lg":1000,"lgd":0,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":10,"rg":0,"w":1000},{"l":7,"lg":0,"r":11,"rg":0,"w":1000},{"l":8,"lg":0,"r":11,"rg":0,"w":1000},{"l":9,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"lg":0,"r":13,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":11,"lg":0,"r":13,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":11,"lg":0,"r":14,"rg":0,"w":1000},{"l":12,"lg":0,"r":15,"rg":0,"w":1000},{"l":12,"lg":0,"r":16,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":13,"ld":4,"lg":1000,"lgd":4,"r":16,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":13,"ld":4,"lg":1000,"lgd":4,"r":17,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":14,"lg":0,"r":17,"rd":4,"rg":0,"rgd":4,"w":1000}],"interface":{"d":3000,"s":0},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":0,"v":3},"t":null},{"m":{"t":4,"v":10},"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"me":1,"mi":2,"s":0,"v":1},{"me":1,"mi":2,"s":0,"v":0},{"me":1,"mi":2,"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0}]}],["resolve Conflicting((4, 4), (6, 6))",{"dual_nodes":[{"g":"stay","o":null,"p":3,"s":0,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":1,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":4,"t":null,"u":0},{"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0},{"g":"grow","o":null,"p":null,"s":13,"t":null,"u":1},{"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1}],"edges":[{"l":0,"ld":3,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":3,"lg":1000,"lgd":0,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":7,"lg":0,"r":10,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":7,"lg":0,"r":11,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":8,"lg":0,"r":11,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":9,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"ld":5,"lg":0,"lgd":5,"r":12,"rg":0,"w":1000},{"l":10,"ld":5,"lg":0,"lgd":5,"r":13,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":0,"lgd":6,"r":13,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":0,"lgd":6,"r":14,"rg":0,"w":1000},{"l":12,"lg":0,"r":15,"rg":0,"w":1000},{"l":12,"lg":0,"r":16,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":13,"ld":4,"lg":1000,"lgd":4,"r":16,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":13,"ld":4,"lg":1000,"lgd":4,"r":17,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":14,"lg":0,"r":17,"rd":4,"rg":0,"rgd":4,"w":1000}],"interface":{"d":3000,"s":3},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":0,"v":3},"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"me":1,"mi":2,"s":0,"v":1},{"me":1,"mi":2,"p":5,"pg":5,"s":1,"v":0},{"me":1,"mi":2,"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":4,"pg":4,"s":0,"v":0},{"p":4,"pg":4,"s":0,"v":0}]}],["grow 1000",{"dual_nodes":[{"g":"stay","o":null,"p":3,"s":0,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":1,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":4,"t":null,"u":0},{"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0},{"g":"shrink","o":null,"p":null,"s":13,"t":null,"u":-1},{"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1}],"edges":[{"l":0,"ld":3,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":3,"lg":1000,"lgd":0,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rg":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":6,"rg":0,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":7,"rg":0,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"lg":0,"r":9,"rg":0,"w":1000},{"l":6,"lg":0,"r":10,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":7,"lg":0,"r":10,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":7,"lg":0,"r":11,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":8,"lg":0,"r":11,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":9,"lg":0,"r":12,"rg":0,"w":1000},{"l":10,"ld":5,"lg":0,"lgd":5,"r":12,"rg":0,"w":1000},{"l":10,"ld":5,"lg":0,"lgd":5,"r":13,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":0,"lgd":6,"r":13,"rd":4,"rg":1000,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":0,"lgd":6,"r":14,"rg":0,"w":1000},{"l":12,"lg":0,"r":15,"rg":0,"w":1000},{"l":12,"lg":0,"r":16,"rg":0,"w":1000},{"l":13,"ld":4,"lg":1000,"lgd":4,"r":16,"rg":0,"w":1000},{"l":13,"ld":4,"lg":1000,"lgd":4,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":3000,"s":1},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":0,"v":3},"t":null},{"m":null,"t":{"c":[6],"ct":[4],"d":1,"p":5,"pt":4,"r":5}},{"m":null,"t":{"c":[4],"ct":[5],"d":0,"p":null,"pt":null,"r":5}},{"m":null,"t":{"c":[],"ct":[],"d":2,"p":4,"pt":6,"r":5}}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"me":1,"mi":2,"s":0,"v":1},{"me":1,"mi":2,"p":5,"pg":5,"s":1,"v":0},{"me":1,"mi":2,"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["resolve TouchingVirtual((6, 6), (14, false))",{"dual_nodes":[{"g":"stay","o":null,"p":3,"s":0,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":1,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":4,"t":null,"u":0},{"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0},{"g":"shrink","o":null,"p":null,"s":13,"t":null,"u":-1},{"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1}],"edges":[{"l":0,"ld":3,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":3,"lg":1000,"lgd":0,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":6,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":7,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":5,"lg":0,"r":7,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"ld":5,"lg":0,"lgd":5,"r":9,"rg":0,"w":1000},{"l":6,"ld":5,"lg":0,"lgd":5,"r":10,"rd":5,"rg":1000,"rgd":5,"w":1000},{"l":7,"ld":5,"lg":0,"lgd":5,"r":10,"rd":5,"rg":1000,"rgd":5,"w":1000},{"l":7,"ld":5,"lg":0,"lgd":5,"r":11,"rd":6,"rg":1000,"rgd":6,"w":1000},{"l":8,"lg":0,"r":11,"rd":6,"rg":1000,"rgd":6,"w":1000},{"l":9,"lg":0,"r":12,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":10,"ld":5,"lg":1000,"lgd":5,"r":12,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":10,"ld":5,"lg":1000,"lgd":5,"r":13,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":6,"r":13,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":6,"r":14,"rg":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":4,"lg":0,"lgd":4,"r":16,"rg":0,"w":1000},{"l":13,"ld":4,"lg":0,"lgd":4,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":4000,"s":1},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":0,"v":3},"t":null},{"m":null,"t":{"c":[6],"ct":[4],"d":1,"p":5,"pt":4,"r":5}},{"m":null,"t":{"c":[4],"ct":[5],"d":0,"p":null,"pt":null,"r":5}},{"m":null,"t":{"c":[],"ct":[],"d":2,"p":4,"pt":6,"r":5}}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"s":0,"v":1},{"me":1,"mi":2,"s":0,"v":1},{"me":1,"mi":2,"p":5,"pg":5,"s":1,"v":0},{"me":1,"mi":2,"p":6,"pg":6,"s":1,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["unit solved",{"dual_nodes":[{"g":"stay","o":null,"p":3,"s":0,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":1,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":4,"t":null,"u":0},{"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0},{"g":"stay","o":null,"p":null,"s":13,"t":null,"u":0},{"g":"stay","o":null,"p":null,"s":10,"t":null,"u":0},{"g":"stay","o":null,"p":null,"s":11,"t":null,"u":0}],"edges":[{"l":0,"ld":3,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":3,"lg":1000,"lgd":0,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":6,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":7,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":5,"lg":0,"r":7,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"ld":5,"lg":0,"lgd":5,"r":9,"rg":0,"w":1000},{"l":6,"ld":5,"lg":0,"lgd":5,"r":10,"rd":5,"rg":1000,"rgd":5,"w":1000},{"l":7,"ld":5,"lg":0,"lgd":5,"r":10,"rd":5,"rg":1000,"rgd":5,"w":1000},{"l":7,"ld":5,"lg":0,"lgd":5,"r":11,"rd":6,"rg":1000,"rgd":6,"w":1000},{"l":8,"lg":0,"r":11,"rd":6,"rg":1000,"rgd":6,"w":1000},{"l":9,"lg":0,"r":12,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":10,"ld":5,"lg":1000,"lgd":5,"r":12,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":10,"ld":5,"lg":1000,"lgd":5,"r":13,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":6,"r":13,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":6,"r":14,"rg":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":4,"lg":0,"lgd":4,"r":16,"rg":0,"w":1000},{"l":13,"ld":4,"lg":0,"lgd":4,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":4000,"s":0},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":0,"v":3},"t":null},{"m":{"p":5,"t":4},"t":null},{"m":{"p":4,"t":5},"t":null},{"m":{"t":6,"v":14},"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"s":0,"v":1},{"me":1,"mi":2,"s":0,"v":1},{"me":1,"mi":2,"p":5,"pg":5,"s":1,"v":0},{"me":1,"mi":2,"p":6,"pg":6,"s":1,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["solved",{"dual_nodes":[{"g":"stay","o":null,"p":3,"s":0,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":1,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":4,"t":null,"u":0},{"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0},{"g":"stay","o":null,"p":null,"s":13,"t":null,"u":0},{"g":"stay","o":null,"p":null,"s":10,"t":null,"u":0},{"g":"stay","o":null,"p":null,"s":11,"t":null,"u":0}],"edges":[{"l":0,"ld":3,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":3,"lg":1000,"lgd":0,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":6,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":7,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":5,"lg":0,"r":7,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"ld":5,"lg":0,"lgd":5,"r":9,"rg":0,"w":1000},{"l":6,"ld":5,"lg":0,"lgd":5,"r":10,"rd":5,"rg":1000,"rgd":5,"w":1000},{"l":7,"ld":5,"lg":0,"lgd":5,"r":10,"rd":5,"rg":1000,"rgd":5,"w":1000},{"l":7,"ld":5,"lg":0,"lgd":5,"r":11,"rd":6,"rg":1000,"rgd":6,"w":1000},{"l":8,"lg":0,"r":11,"rd":6,"rg":1000,"rgd":6,"w":1000},{"l":9,"lg":0,"r":12,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":10,"ld":5,"lg":1000,"lgd":5,"r":12,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":10,"ld":5,"lg":1000,"lgd":5,"r":13,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":6,"r":13,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":6,"r":14,"rg":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":4,"lg":0,"lgd":4,"r":16,"rg":0,"w":1000},{"l":13,"ld":4,"lg":0,"lgd":4,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":4000,"s":0},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":0,"v":3},"t":null},{"m":{"p":5,"t":4},"t":null},{"m":{"p":4,"t":5},"t":null},{"m":{"t":6,"v":14},"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"s":0,"v":1},{"me":1,"mi":2,"s":0,"v":1},{"me":1,"mi":2,"p":5,"pg":5,"s":1,"v":0},{"me":1,"mi":2,"p":6,"pg":6,"s":1,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}],["perfect matching and subgraph",{"dual_nodes":[{"g":"stay","o":null,"p":3,"s":0,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":1,"t":null,"u":0},{"g":"stay","o":null,"p":3,"s":4,"t":null,"u":0},{"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0},{"g":"stay","o":null,"p":null,"s":13,"t":null,"u":0},{"g":"stay","o":null,"p":null,"s":10,"t":null,"u":0},{"g":"stay","o":null,"p":null,"s":11,"t":null,"u":0}],"edges":[{"l":0,"ld":3,"lg":1000,"lgd":0,"r":3,"rg":0,"w":1000},{"l":0,"ld":3,"lg":1000,"lgd":0,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":4,"rd":3,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":3,"lg":1000,"lgd":1,"r":5,"rg":0,"w":1000},{"l":2,"lg":0,"r":5,"rg":0,"w":1000},{"l":3,"lg":0,"r":6,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":6,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":3,"lg":0,"lgd":2,"r":7,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":5,"lg":0,"r":7,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":5,"lg":0,"r":8,"rg":0,"w":1000},{"l":6,"ld":5,"lg":0,"lgd":5,"r":9,"rg":0,"w":1000},{"l":6,"ld":5,"lg":0,"lgd":5,"r":10,"rd":5,"rg":1000,"rgd":5,"w":1000},{"l":7,"ld":5,"lg":0,"lgd":5,"r":10,"rd":5,"rg":1000,"rgd":5,"w":1000},{"l":7,"ld":5,"lg":0,"lgd":5,"r":11,"rd":6,"rg":1000,"rgd":6,"w":1000},{"l":8,"lg":0,"r":11,"rd":6,"rg":1000,"rgd":6,"w":1000},{"l":9,"lg":0,"r":12,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":10,"ld":5,"lg":1000,"lgd":5,"r":12,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":10,"ld":5,"lg":1000,"lgd":5,"r":13,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":6,"r":13,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":11,"ld":6,"lg":1000,"lgd":6,"r":14,"rg":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":1000},{"l":12,"ld":5,"lg":0,"lgd":5,"r":16,"rg":0,"w":1000},{"l":13,"ld":4,"lg":0,"lgd":4,"r":16,"rg":0,"w":1000},{"l":13,"ld":4,"lg":0,"lgd":4,"r":17,"rg":0,"w":1000},{"l":14,"lg":0,"r":17,"rg":0,"w":1000}],"interface":{"d":4000,"s":0},"primal_nodes":[{"m":{"t":0,"v":3},"t":{"d":1,"r":0}},{"m":{"p":2,"t":1},"t":{"d":1,"r":1}},{"m":{"p":1,"t":2},"t":{"d":1,"r":2}},null,{"m":{"p":5,"t":4},"t":{"d":1,"r":4}},{"m":{"p":4,"t":5},"t":{"d":1,"r":5}},{"m":{"t":6,"v":14},"t":{"d":1,"r":6}}],"subgraph":[0,2,17,19],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"s":0,"v":1},{"me":1,"mi":2,"s":0,"v":1},{"me":1,"mi":2,"p":5,"pg":5,"s":1,"v":0},{"me":1,"mi":2,"p":6,"pg":6,"s":1,"v":0},{"p":5,"pg":5,"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0}]}]]}

==> figures/web-plot/visualizer-data/fusion_paper_example_syndrome_graph.json <==
{"format":"fusion_blossom","version":"0.2.2","positions":[{"i":-2.0,"j":-1.5,"t":0.0},{"i":-2.0,"j":0.5,"t":0.0},{"i":-1.0,"j":-0.5,"t":0.0},{"i":1.0,"j":-0.5,"t":0.0},{"i":1.0,"j":1.5,"t":0.0},{"i":2.0,"j":0.5,"t":0.0},{"i":-2.0,"j":2.5,"t":0.0},{"i":-1.0,"j":-2.5,"t":0.0},{"i":0.0,"j":2.5,"t":0.0}],"snapshots":[["grow 500",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,16]],"d":0,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,5],[true,6],[true,7],[true,8],[true,15]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,5],[true,9],[true,10],[true,11],[true,17]],"d":0,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,6],[false,9],[true,12],[true,13],[true,18]],"d":0,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,7],[false,10],[false,12],[true,14],[true,19]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,8],[false,11],[false,13],[false,14],[true,20]],"d":0,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":0,"lgd":0,"r":1,"rd":1,"rg":0,"rgd":1,"w":2000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":4,"rd":4,"rg":0,"rgd":4,"w":3000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":4,"rg":0,"rgd":4,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":0,"rgd":3,"w":2000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":3000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":6,"rg":0,"w":2000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":7,"rg":0,"w":1000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rg":0,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":7,"rg":0,"w":2000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":8,"rg":0,"w":1000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rg":0,"w":2000}],"interface":{"d":0,"s":6},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["resolve Conflicting((3, 3), (5, 5))",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,16]],"d":500,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,5],[true,6],[true,7],[true,8],[true,15]],"d":500,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,5],[true,9],[true,10],[true,11],[true,17]],"d":500,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,6],[false,9],[true,12],[true,13],[true,18]],"d":500,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,7],[false,10],[false,12],[true,14],[true,19]],"d":500,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,8],[false,11],[false,13],[false,14],[true,20]],"d":500,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":500,"lgd":0,"r":1,"rd":1,"rg":500,"rgd":1,"w":2000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":2,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":3,"rd":3,"rg":500,"rgd":3,"w":3000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":4,"rd":4,"rg":500,"rgd":4,"w":3000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":5,"rd":5,"rg":500,"rgd":5,"w":4000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":2,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":3,"rd":3,"rg":500,"rgd":3,"w":3000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":4,"rd":4,"rg":500,"rgd":4,"w":3000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":5,"rd":5,"rg":500,"rgd":5,"w":4000},{"l":2,"ld":2,"lg":500,"lgd":2,"r":3,"rd":3,"rg":500,"rgd":3,"w":2000},{"l":2,"ld":2,"lg":500,"lgd":2,"r":4,"rd":4,"rg":500,"rgd":4,"w":2000},{"l":2,"ld":2,"lg":500,"lgd":2,"r":5,"rd":5,"rg":500,"rgd":5,"w":3000},{"l":3,"ld":3,"lg":500,"lgd":3,"r":4,"rd":4,"rg":500,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":500,"lgd":3,"r":5,"rd":5,"rg":500,"rgd":5,"w":1000},{"l":4,"ld":4,"lg":500,"lgd":4,"r":5,"rd":5,"rg":500,"rgd":5,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":6,"rg":0,"w":2000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":7,"rg":0,"w":1000},{"l":2,"ld":2,"lg":500,"lgd":2,"r":7,"rg":0,"w":2000},{"l":3,"ld":3,"lg":500,"lgd":3,"r":7,"rg":0,"w":2000},{"l":4,"ld":4,"lg":500,"lgd":4,"r":8,"rg":0,"w":1000},{"l":5,"ld":5,"lg":500,"lgd":5,"r":8,"rg":0,"w":2000}],"interface":{"d":3000,"s":6},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["grow 500",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,16]],"d":500,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,5],[true,6],[true,7],[true,8],[true,15]],"d":500,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,5],[true,9],[true,10],[true,11],[true,17]],"d":500,"g":"shrink","o":null,"p":null,"s":2,"t":null,"u":-1},{"b":[[false,2],[false,6],[false,9],[true,12],[true,13],[true,18]],"d":500,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,7],[false,10],[false,12],[true,14],[true,19]],"d":500,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,8],[false,11],[false,13],[false,14],[true,20]],"d":500,"g":"shrink","o":null,"p":null,"s":5,"t":null,"u":-1}],"edges":[{"l":0,"ld":0,"lg":500,"lgd":0,"r":1,"rd":1,"rg":500,"rgd":1,"w":2000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":2,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":3,"rd":3,"rg":500,"rgd":3,"w":3000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":4,"rd":4,"rg":500,"rgd":4,"w":3000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":5,"rd":5,"rg":500,"rgd":5,"w":4000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":2,"rd":2,"rg":500,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":3,"rd":3,"rg":500,"rgd":3,"w":3000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":4,"rd":4,"rg":500,"rgd":4,"w":3000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":5,"rd":5,"rg":500,"rgd":5,"w":4000},{"l":2,"ld":2,"lg":500,"lgd":2,"r":3,"rd":3,"rg":500,"rgd":3,"w":2000},{"l":2,"ld":2,"lg":500,"lgd":2,"r":4,"rd":4,"rg":500,"rgd":4,"w":2000},{"l":2,"ld":2,"lg":500,"lgd":2,"r":5,"rd":5,"rg":500,"rgd":5,"w":3000},{"l":3,"ld":3,"lg":500,"lgd":3,"r":4,"rd":4,"rg":500,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":500,"lgd":3,"r":5,"rd":5,"rg":500,"rgd":5,"w":1000},{"l":4,"ld":4,"lg":500,"lgd":4,"r":5,"rd":5,"rg":500,"rgd":5,"w":1000},{"l":1,"ld":1,"lg":500,"lgd":1,"r":6,"rg":0,"w":2000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":7,"rg":0,"w":1000},{"l":2,"ld":2,"lg":500,"lgd":2,"r":7,"rg":0,"w":2000},{"l":3,"ld":3,"lg":500,"lgd":3,"r":7,"rg":0,"w":2000},{"l":4,"ld":4,"lg":500,"lgd":4,"r":8,"rg":0,"w":1000},{"l":5,"ld":5,"lg":500,"lgd":5,"r":8,"rg":0,"w":2000}],"interface":{"d":3000,"s":2},"primal_nodes":[{"m":null,"t":{"c":[],"ct":[],"d":2,"p":2,"pt":0,"r":1}},{"m":null,"t":{"c":[2],"ct":[1],"d":0,"p":null,"pt":null,"r":1}},{"m":null,"t":{"c":[0],"ct":[2],"d":1,"p":1,"pt":2,"r":1}},{"m":null,"t":{"c":[],"ct":[],"d":2,"p":5,"pt":3,"r":4}},{"m":null,"t":{"c":[5],"ct":[4],"d":0,"p":null,"pt":null,"r":4}},{"m":null,"t":{"c":[3],"ct":[5],"d":1,"p":4,"pt":5,"r":4}}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["resolve Conflicting((3, 3), (4, 4))",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,16]],"d":1000,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,5],[true,6],[true,7],[true,8],[true,15]],"d":1000,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,5],[true,9],[true,10],[true,11],[true,17]],"d":0,"g":"shrink","o":null,"p":null,"s":2,"t":null,"u":-1},{"b":[[false,2],[false,6],[false,9],[true,12],[true,13],[true,18]],"d":1000,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,7],[false,10],[false,12],[true,14],[true,19]],"d":1000,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,8],[false,11],[false,13],[false,14],[true,20]],"d":0,"g":"shrink","o":null,"p":null,"s":5,"t":null,"u":-1}],"edges":[{"l":0,"ld":0,"lg":1000,"lgd":0,"r":1,"rd":1,"rg":1000,"rgd":1,"w":2000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":3,"rd":3,"rg":1000,"rgd":3,"w":3000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":4,"rd":4,"rg":1000,"rgd":4,"w":3000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":1,"ld":1,"lg":1000,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":1,"lg":1000,"lgd":1,"r":3,"rd":3,"rg":1000,"rgd":3,"w":3000},{"l":1,"ld":1,"lg":1000,"lgd":1,"r":4,"rd":4,"rg":1000,"rgd":4,"w":3000},{"l":1,"ld":1,"lg":1000,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":1000,"rgd":3,"w":2000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":1000,"rgd":4,"w":2000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":3000},{"l":3,"ld":3,"lg":1000,"lgd":3,"r":4,"rd":4,"rg":1000,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":1000,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":4,"lg":1000,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":1,"ld":1,"lg":1000,"lgd":1,"r":6,"rg":0,"w":2000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":7,"rg":0,"w":1000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rg":0,"w":2000},{"l":3,"ld":3,"lg":1000,"lgd":3,"r":7,"rg":0,"w":2000},{"l":4,"ld":4,"lg":1000,"lgd":4,"r":8,"rg":0,"w":1000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rg":0,"w":2000}],"interface":{"d":4000,"s":2},"primal_nodes":[{"m":null,"t":{"c":[],"ct":[],"d":2,"p":2,"pt":0,"r":1}},{"m":null,"t":{"c":[2],"ct":[1],"d":0,"p":null,"pt":null,"r":1}},{"m":null,"t":{"c":[0],"ct":[2],"d":1,"p":1,"pt":2,"r":1}},{"m":null,"t":{"c":[],"ct":[],"d":2,"p":5,"pt":3,"r":4}},{"m":null,"t":{"c":[5],"ct":[4],"d":0,"p":null,"pt":null,"r":4}},{"m":null,"t":{"c":[3],"ct":[5],"d":1,"p":4,"pt":5,"r":4}}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["resolve TouchingVirtual((7, 0), (7, false))",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,16]],"d":1000,"g":"stay","o":null,"p":7,"s":0,"t":null,"u":0},{"b":[[false,0],[true,5],[true,6],[true,7],[true,8],[true,15]],"d":1000,"g":"stay","o":null,"p":7,"s":1,"t":null,"u":0},{"b":[[false,1],[false,5],[true,9],[true,10],[true,11],[true,17]],"d":0,"g":"stay","o":null,"p":7,"s":2,"t":null,"u":0},{"b":[[false,2],[false,6],[false,9],[true,12],[true,13],[true,18]],"d":1000,"g":"stay","o":null,"p":6,"s":3,"t":null,"u":0},{"b":[[false,3],[false,7],[false,10],[false,12],[true,14],[true,19]],"d":1000,"g":"stay","o":null,"p":6,"s":4,"t":null,"u":0},{"b":[[false,4],[false,8],[false,11],[false,13],[false,14],[true,20]],"d":0,"g":"stay","o":null,"p":6,"s":5,"t":null,"u":0},{"b":[[false,2],[false,6],[false,9],[true,12],[true,13],[true,18],[false,4],[false,8],[false,11],[false,13],[false,14],[true,20],[false,3],[false,7],[false,10],[false,12],[true,14],[true,19]],"d":0,"g":"grow","o":[3,5,4],"p":null,"s":null,"t":[[3,3],[5,5],[4,4]],"u":1},{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,16],[false,1],[false,5],[true,9],[true,10],[true,11],[true,17],[false,0],[true,5],[true,6],[true,7],[true,8],[true,15]],"d":0,"g":"grow","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":1}],"edges":[{"l":0,"ld":7,"lg":1000,"lgd":0,"r":1,"rd":7,"rg":1000,"rgd":1,"w":2000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":2,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":3,"rd":6,"rg":1000,"rgd":3,"w":3000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":4,"rd":6,"rg":1000,"rgd":4,"w":3000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":5,"rd":6,"rg":0,"rgd":5,"w":4000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":2,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":3,"rd":6,"rg":1000,"rgd":3,"w":3000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":4,"rd":6,"rg":1000,"rgd":4,"w":3000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":5,"rd":6,"rg":0,"rgd":5,"w":4000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":3,"rd":6,"rg":1000,"rgd":3,"w":2000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":4,"rd":6,"rg":1000,"rgd":4,"w":2000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":5,"rd":6,"rg":0,"rgd":5,"w":3000},{"l":3,"ld":6,"lg":1000,"lgd":3,"r":4,"rd":6,"rg":1000,"rgd":4,"w":2000},{"l":3,"ld":6,"lg":1000,"lgd":3,"r":5,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":6,"lg":1000,"lgd":4,"r":5,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":6,"rg":0,"w":2000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":7,"rg":0,"w":1000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":7,"rg":0,"w":2000},{"l":3,"ld":6,"lg":1000,"lgd":3,"r":7,"rg":0,"w":2000},{"l":4,"ld":6,"lg":1000,"lgd":4,"r":8,"rg":0,"w":1000},{"l":5,"ld":6,"lg":0,"lgd":5,"r":8,"rg":0,"w":2000}],"interface":{"d":4000,"s":2},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["solved",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,16]],"d":1000,"g":"stay","o":null,"p":7,"s":0,"t":null,"u":0},{"b":[[false,0],[true,5],[true,6],[true,7],[true,8],[true,15]],"d":1000,"g":"stay","o":null,"p":7,"s":1,"t":null,"u":0},{"b":[[false,1],[false,5],[true,9],[true,10],[true,11],[true,17]],"d":0,"g":"stay","o":null,"p":7,"s":2,"t":null,"u":0},{"b":[[false,2],[false,6],[false,9],[true,12],[true,13],[true,18]],"d":1000,"g":"stay","o":null,"p":6,"s":3,"t":null,"u":0},{"b":[[false,3],[false,7],[false,10],[false,12],[true,14],[true,19]],"d":1000,"g":"stay","o":null,"p":6,"s":4,"t":null,"u":0},{"b":[[false,4],[false,8],[false,11],[false,13],[false,14],[true,20]],"d":0,"g":"stay","o":null,"p":6,"s":5,"t":null,"u":0},{"b":[[false,2],[false,6],[false,9],[true,12],[true,13],[true,18],[false,4],[false,8],[false,11],[false,13],[false,14],[true,20],[false,3],[false,7],[false,10],[false,12],[true,14],[true,19]],"d":0,"g":"stay","o":[3,5,4],"p":null,"s":null,"t":[[3,3],[5,5],[4,4]],"u":0},{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,16],[false,1],[false,5],[true,9],[true,10],[true,11],[true,17],[false,0],[true,5],[true,6],[true,7],[true,8],[true,15]],"d":0,"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0}],"edges":[{"l":0,"ld":7,"lg":1000,"lgd":0,"r":1,"rd":7,"rg":1000,"rgd":1,"w":2000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":2,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":3,"rd":6,"rg":1000,"rgd":3,"w":3000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":4,"rd":6,"rg":1000,"rgd":4,"w":3000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":5,"rd":6,"rg":0,"rgd":5,"w":4000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":2,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":3,"rd":6,"rg":1000,"rgd":3,"w":3000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":4,"rd":6,"rg":1000,"rgd":4,"w":3000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":5,"rd":6,"rg":0,"rgd":5,"w":4000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":3,"rd":6,"rg":1000,"rgd":3,"w":2000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":4,"rd":6,"rg":1000,"rgd":4,"w":2000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":5,"rd":6,"rg":0,"rgd":5,"w":3000},{"l":3,"ld":6,"lg":1000,"lgd":3,"r":4,"rd":6,"rg":1000,"rgd":4,"w":2000},{"l":3,"ld":6,"lg":1000,"lgd":3,"r":5,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":6,"lg":1000,"lgd":4,"r":5,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":6,"rg":0,"w":2000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":7,"rg":0,"w":1000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":7,"rg":0,"w":2000},{"l":3,"ld":6,"lg":1000,"lgd":3,"r":7,"rg":0,"w":2000},{"l":4,"ld":6,"lg":1000,"lgd":4,"r":8,"rg":0,"w":1000},{"l":5,"ld":6,"lg":0,"lgd":5,"r":8,"rg":0,"w":2000}],"interface":{"d":4000,"s":0},"primal_nodes":[{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":null,"t":null},{"m":{"t":4,"v":8},"t":null},{"m":{"t":0,"v":7},"t":null}],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["perfect matching and subgraph",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,16]],"d":1000,"g":"stay","o":null,"p":7,"s":0,"t":null,"u":0},{"b":[[false,0],[true,5],[true,6],[true,7],[true,8],[true,15]],"d":1000,"g":"stay","o":null,"p":7,"s":1,"t":null,"u":0},{"b":[[false,1],[false,5],[true,9],[true,10],[true,11],[true,17]],"d":0,"g":"stay","o":null,"p":7,"s":2,"t":null,"u":0},{"b":[[false,2],[false,6],[false,9],[true,12],[true,13],[true,18]],"d":1000,"g":"stay","o":null,"p":6,"s":3,"t":null,"u":0},{"b":[[false,3],[false,7],[false,10],[false,12],[true,14],[true,19]],"d":1000,"g":"stay","o":null,"p":6,"s":4,"t":null,"u":0},{"b":[[false,4],[false,8],[false,11],[false,13],[false,14],[true,20]],"d":0,"g":"stay","o":null,"p":6,"s":5,"t":null,"u":0},{"b":[[false,2],[false,6],[false,9],[true,12],[true,13],[true,18],[false,4],[false,8],[false,11],[false,13],[false,14],[true,20],[false,3],[false,7],[false,10],[false,12],[true,14],[true,19]],"d":0,"g":"stay","o":[3,5,4],"p":null,"s":null,"t":[[3,3],[5,5],[4,4]],"u":0},{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,16],[false,1],[false,5],[true,9],[true,10],[true,11],[true,17],[false,0],[true,5],[true,6],[true,7],[true,8],[true,15]],"d":0,"g":"stay","o":[0,2,1],"p":null,"s":null,"t":[[0,0],[2,2],[1,1]],"u":0}],"edges":[{"l":0,"ld":7,"lg":1000,"lgd":0,"r":1,"rd":7,"rg":1000,"rgd":1,"w":2000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":2,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":3,"rd":6,"rg":1000,"rgd":3,"w":3000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":4,"rd":6,"rg":1000,"rgd":4,"w":3000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":5,"rd":6,"rg":0,"rgd":5,"w":4000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":2,"rd":7,"rg":0,"rgd":2,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":3,"rd":6,"rg":1000,"rgd":3,"w":3000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":4,"rd":6,"rg":1000,"rgd":4,"w":3000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":5,"rd":6,"rg":0,"rgd":5,"w":4000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":3,"rd":6,"rg":1000,"rgd":3,"w":2000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":4,"rd":6,"rg":1000,"rgd":4,"w":2000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":5,"rd":6,"rg":0,"rgd":5,"w":3000},{"l":3,"ld":6,"lg":1000,"lgd":3,"r":4,"rd":6,"rg":1000,"rgd":4,"w":2000},{"l":3,"ld":6,"lg":1000,"lgd":3,"r":5,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":4,"ld":6,"lg":1000,"lgd":4,"r":5,"rd":6,"rg":0,"rgd":5,"w":1000},{"l":1,"ld":7,"lg":1000,"lgd":1,"r":6,"rg":0,"w":2000},{"l":0,"ld":7,"lg":1000,"lgd":0,"r":7,"rg":0,"w":1000},{"l":2,"ld":7,"lg":0,"lgd":2,"r":7,"rg":0,"w":2000},{"l":3,"ld":6,"lg":1000,"lgd":3,"r":7,"rg":0,"w":2000},{"l":4,"ld":6,"lg":1000,"lgd":4,"r":8,"rg":0,"w":1000},{"l":5,"ld":6,"lg":0,"lgd":5,"r":8,"rg":0,"w":2000}],"interface":{"d":4000,"s":0},"primal_nodes":[{"m":{"t":0,"v":7},"t":{"d":1,"r":0}},{"m":{"p":2,"t":1},"t":{"d":1,"r":1}},{"m":{"p":1,"t":2},"t":{"d":1,"r":2}},{"m":{"p":5,"t":3},"t":{"d":1,"r":3}},{"m":{"t":4,"v":8},"t":{"d":1,"r":4}},{"m":{"p":3,"t":5},"t":{"d":1,"r":5}},null,null],"subgraph":[5,13,16,19],"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}]]}

==> figures/web-plot/visualizer-data/fusion_paper_overlay_decoding_graph.json <==
{"format":"fusion_blossom","version":"0.2.2","positions":[{"i":-10.5,"j":-9.5,"t":0.0},{"i":-10.5,"j":-7.5,"t":0.0},{"i":-10.5,"j":-5.5,"t":0.0},{"i":-10.5,"j":-3.5,"t":0.0},{"i":-10.5,"j":-1.5,"t":0.0},{"i":-10.5,"j":0.5,"t":0.0},{"i":-10.5,"j":2.5,"t":0.0},{"i":-10.5,"j":4.5,"t":0.0},{"i":-10.5,"j":6.5,"t":0.0},{"i":-10.5,"j":8.5,"t":0.0},{"i":-10.5,"j":10.5,"t":0.0},{"i":-9.5,"j":-10.5,"t":0.0},{"i":-9.5,"j":-8.5,"t":0.0},{"i":-9.5,"j":-6.5,"t":0.0},{"i":-9.5,"j":-4.5,"t":0.0},{"i":-9.5,"j":-2.5,"t":0.0},{"i":-9.5,"j":-0.5,"t":0.0},{"i":-9.5,"j":1.5,"t":0.0},{"i":-9.5,"j":3.5,"t":0.0},{"i":-9.5,"j":5.5,"t":0.0},{"i":-9.5,"j":7.5,"t":0.0},{"i":-9.5,"j":9.5,"t":0.0},{"i":-8.5,"j":-9.5,"t":0.0},{"i":-8.5,"j":-7.5,"t":0.0},{"i":-8.5,"j":-5.5,"t":0.0},{"i":-8.5,"j":-3.5,"t":0.0},{"i":-8.5,"j":-1.5,"t":0.0},{"i":-8.5,"j":0.5,"t":0.0},{"i":-8.5,"j":2.5,"t":0.0},{"i":-8.5,"j":4.5,"t":0.0},{"i":-8.5,"j":6.5,"t":0.0},{"i":-8.5,"j":8.5,"t":0.0},{"i":-8.5,"j":10.5,"t":0.0},{"i":-7.5,"j":-10.5,"t":0.0},{"i":-7.5,"j":-8.5,"t":0.0},{"i":-7.5,"j":-6.5,"t":0.0},{"i":-7.5,"j":-4.5,"t":0.0},{"i":-7.5,"j":-2.5,"t":0.0},{"i":-7.5,"j":-0.5,"t":0.0},{"i":-7.5,"j":1.5,"t":0.0},{"i":-7.5,"j":3.5,"t":0.0},{"i":-7.5,"j":5.5,"t":0.0},{"i":-7.5,"j":7.5,"t":0.0},{"i":-7.5,"j":9.5,"t":0.0},{"i":-6.5,"j":-9.5,"t":0.0},{"i":-6.5,"j":-7.5,"t":0.0},{"i":-6.5,"j":-5.5,"t":0.0},{"i":-6.5,"j":-3.5,"t":0.0},{"i":-6.5,"j":-1.5,"t":0.0},{"i":-6.5,"j":0.5,"t":0.0},{"i":-6.5,"j":2.5,"t":0.0},{"i":-6.5,"j":4.5,"t":0.0},{"i":-6.5,"j":6.5,"t":0.0},{"i":-6.5,"j":8.5,"t":0.0},{"i":-6.5,"j":10.5,"t":0.0},{"i":-5.5,"j":-10.5,"t":0.0},{"i":-5.5,"j":-8.5,"t":0.0},{"i":-5.5,"j":-6.5,"t":0.0},{"i":-5.5,"j":-4.5,"t":0.0},{"i":-5.5,"j":-2.5,"t":0.0},{"i":-5.5,"j":-0.5,"t":0.0},{"i":-5.5,"j":1.5,"t":0.0},{"i":-5.5,"j":3.5,"t":0.0},{"i":-5.5,"j":5.5,"t":0.0},{"i":-5.5,"j":7.5,"t":0.0},{"i":-5.5,"j":9.5,"t":0.0},{"i":-4.5,"j":-9.5,"t":0.0},{"i":-4.5,"j":-7.5,"t":0.0},{"i":-4.5,"j":-5.5,"t":0.0},{"i":-4.5,"j":-3.5,"t":0.0},{"i":-4.5,"j":-1.5,"t":0.0},{"i":-4.5,"j":0.5,"t":0.0},{"i":-4.5,"j":2.5,"t":0.0},{"i":-4.5,"j":4.5,"t":0.0},{"i":-4.5,"j":6.5,"t":0.0},{"i":-4.5,"j":8.5,"t":0.0},{"i":-4.5,"j":10.5,"t":0.0},{"i":-3.5,"j":-10.5,"t":0.0},{"i":-3.5,"j":-8.5,"t":0.0},{"i":-3.5,"j":-6.5,"t":0.0},{"i":-3.5,"j":-4.5,"t":0.0},{"i":-3.5,"j":-2.5,"t":0.0},{"i":-3.5,"j":-0.5,"t":0.0},{"i":-3.5,"j":1.5,"t":0.0},{"i":-3.5,"j":3.5,"t":0.0},{"i":-3.5,"j":5.5,"t":0.0},{"i":-3.5,"j":7.5,"t":0.0},{"i":-3.5,"j":9.5,"t":0.0},{"i":-2.5,"j":-9.5,"t":0.0},{"i":-2.5,"j":-7.5,"t":0.0},{"i":-2.5,"j":-5.5,"t":0.0},{"i":-2.5,"j":-3.5,"t":0.0},{"i":-2.5,"j":-1.5,"t":0.0},{"i":-2.5,"j":0.5,"t":0.0},{"i":-2.5,"j":2.5,"t":0.0},{"i":-2.5,"j":4.5,"t":0.0},{"i":-2.5,"j":6.5,"t":0.0},{"i":-2.5,"j":8.5,"t":0.0},{"i":-2.5,"j":10.5,"t":0.0},{"i":-1.5,"j":-10.5,"t":0.0},{"i":-1.5,"j":-8.5,"t":0.0},{"i":-1.5,"j":-6.5,"t":0.0},{"i":-1.5,"j":-4.5,"t":0.0},{"i":-1.5,"j":-2.5,"t":0.0},{"i":-1.5,"j":-0.5,"t":0.0},{"i":-1.5,"j":1.5,"t":0.0},{"i":-1.5,"j":3.5,"t":0.0},{"i":-1.5,"j":5.5,"t":0.0},{"i":-1.5,"j":7.5,"t":0.0},{"i":-1.5,"j":9.5,"t":0.0},{"i":-0.5,"j":-9.5,"t":0.0},{"i":-0.5,"j":-7.5,"t":0.0},{"i":-0.5,"j":-5.5,"t":0.0},{"i":-0.5,"j":-3.5,"t":0.0},{"i":-0.5,"j":-1.5,"t":0.0},{"i":-0.5,"j":0.5,"t":0.0},{"i":-0.5,"j":2.5,"t":0.0},{"i":-0.5,"j":4.5,"t":0.0},{"i":-0.5,"j":6.5,"t":0.0},{"i":-0.5,"j":8.5,"t":0.0},{"i":-0.5,"j":10.5,"t":0.0},{"i":0.5,"j":-10.5,"t":0.0},{"i":0.5,"j":-8.5,"t":0.0},{"i":0.5,"j":-6.5,"t":0.0},{"i":0.5,"j":-4.5,"t":0.0},{"i":0.5,"j":-2.5,"t":0.0},{"i":0.5,"j":-0.5,"t":0.0},{"i":0.5,"j":1.5,"t":0.0},{"i":0.5,"j":3.5,"t":0.0},{"i":0.5,"j":5.5,"t":0.0},{"i":0.5,"j":7.5,"t":0.0},{"i":0.5,"j":9.5,"t":0.0},{"i":1.5,"j":-9.5,"t":0.0},{"i":1.5,"j":-7.5,"t":0.0},{"i":1.5,"j":-5.5,"t":0.0},{"i":1.5,"j":-3.5,"t":0.0},{"i":1.5,"j":-1.5,"t":0.0},{"i":1.5,"j":0.5,"t":0.0},{"i":1.5,"j":2.5,"t":0.0},{"i":1.5,"j":4.5,"t":0.0},{"i":1.5,"j":6.5,"t":0.0},{"i":1.5,"j":8.5,"t":0.0},{"i":1.5,"j":10.5,"t":0.0},{"i":2.5,"j":-10.5,"t":0.0},{"i":2.5,"j":-8.5,"t":0.0},{"i":2.5,"j":-6.5,"t":0.0},{"i":2.5,"j":-4.5,"t":0.0},{"i":2.5,"j":-2.5,"t":0.0},{"i":2.5,"j":-0.5,"t":0.0},{"i":2.5,"j":1.5,"t":0.0},{"i":2.5,"j":3.5,"t":0.0},{"i":2.5,"j":5.5,"t":0.0},{"i":2.5,"j":7.5,"t":0.0},{"i":2.5,"j":9.5,"t":0.0},{"i":3.5,"j":-9.5,"t":0.0},{"i":3.5,"j":-7.5,"t":0.0},{"i":3.5,"j":-5.5,"t":0.0},{"i":3.5,"j":-3.5,"t":0.0},{"i":3.5,"j":-1.5,"t":0.0},{"i":3.5,"j":0.5,"t":0.0},{"i":3.5,"j":2.5,"t":0.0},{"i":3.5,"j":4.5,"t":0.0},{"i":3.5,"j":6.5,"t":0.0},{"i":3.5,"j":8.5,"t":0.0},{"i":3.5,"j":10.5,"t":0.0},{"i":4.5,"j":-10.5,"t":0.0},{"i":4.5,"j":-8.5,"t":0.0},{"i":4.5,"j":-6.5,"t":0.0},{"i":4.5,"j":-4.5,"t":0.0},{"i":4.5,"j":-2.5,"t":0.0},{"i":4.5,"j":-0.5,"t":0.0},{"i":4.5,"j":1.5,"t":0.0},{"i":4.5,"j":3.5,"t":0.0},{"i":4.5,"j":5.5,"t":0.0},{"i":4.5,"j":7.5,"t":0.0},{"i":4.5,"j":9.5,"t":0.0},{"i":5.5,"j":-9.5,"t":0.0},{"i":5.5,"j":-7.5,"t":0.0},{"i":5.5,"j":-5.5,"t":0.0},{"i":5.5,"j":-3.5,"t":0.0},{"i":5.5,"j":-1.5,"t":0.0},{"i":5.5,"j":0.5,"t":0.0},{"i":5.5,"j":2.5,"t":0.0},{"i":5.5,"j":4.5,"t":0.0},{"i":5.5,"j":6.5,"t":0.0},{"i":5.5,"j":8.5,"t":0.0},{"i":5.5,"j":10.5,"t":0.0},{"i":6.5,"j":-10.5,"t":0.0},{"i":6.5,"j":-8.5,"t":0.0},{"i":6.5,"j":-6.5,"t":0.0},{"i":6.5,"j":-4.5,"t":0.0},{"i":6.5,"j":-2.5,"t":0.0},{"i":6.5,"j":-0.5,"t":0.0},{"i":6.5,"j":1.5,"t":0.0},{"i":6.5,"j":3.5,"t":0.0},{"i":6.5,"j":5.5,"t":0.0},{"i":6.5,"j":7.5,"t":0.0},{"i":6.5,"j":9.5,"t":0.0},{"i":7.5,"j":-9.5,"t":0.0},{"i":7.5,"j":-7.5,"t":0.0},{"i":7.5,"j":-5.5,"t":0.0},{"i":7.5,"j":-3.5,"t":0.0},{"i":7.5,"j":-1.5,"t":0.0},{"i":7.5,"j":0.5,"t":0.0},{"i":7.5,"j":2.5,"t":0.0},{"i":7.5,"j":4.5,"t":0.0},{"i":7.5,"j":6.5,"t":0.0},{"i":7.5,"j":8.5,"t":0.0},{"i":7.5,"j":10.5,"t":0.0},{"i":8.5,"j":-10.5,"t":0.0},{"i":8.5,"j":-8.5,"t":0.0},{"i":8.5,"j":-6.5,"t":0.0},{"i":8.5,"j":-4.5,"t":0.0},{"i":8.5,"j":-2.5,"t":0.0},{"i":8.5,"j":-0.5,"t":0.0},{"i":8.5,"j":1.5,"t":0.0},{"i":8.5,"j":3.5,"t":0.0},{"i":8.5,"j":5.5,"t":0.0},{"i":8.5,"j":7.5,"t":0.0},{"i":8.5,"j":9.5,"t":0.0},{"i":9.5,"j":-9.5,"t":0.0},{"i":9.5,"j":-7.5,"t":0.0},{"i":9.5,"j":-5.5,"t":0.0},{"i":9.5,"j":-3.5,"t":0.0},{"i":9.5,"j":-1.5,"t":0.0},{"i":9.5,"j":0.5,"t":0.0},{"i":9.5,"j":2.5,"t":0.0},{"i":9.5,"j":4.5,"t":0.0},{"i":9.5,"j":6.5,"t":0.0},{"i":9.5,"j":8.5,"t":0.0},{"i":9.5,"j":10.5,"t":0.0},{"i":10.5,"j":-10.5,"t":0.0},{"i":10.5,"j":-8.5,"t":0.0},{"i":10.5,"j":-6.5,"t":0.0},{"i":10.5,"j":-4.5,"t":0.0},{"i":10.5,"j":-2.5,"t":0.0},{"i":10.5,"j":-0.5,"t":0.0},{"i":10.5,"j":1.5,"t":0.0},{"i":10.5,"j":3.5,"t":0.0},{"i":10.5,"j":5.5,"t":0.0},{"i":10.5,"j":7.5,"t":0.0},{"i":10.5,"j":9.5,"t":0.0}],"snapshots":[["initial",{"dual_nodes":[{"b":[[false,177],[false,178],[true,198],[true,199]],"d":0,"g":"grow","o":null,"p":null,"s":104,"t":null,"u":1},{"b":[[false,49],[false,50],[true,70],[true,71]],"d":0,"g":"grow","o":null,"p":null,"s":37,"t":null,"u":1},{"b":[[false,31],[false,32],[true,52],[true,53]],"d":0,"g":"grow","o":null,"p":null,"s":27,"t":null,"u":1},{"b":[[false,55],[false,56],[true,76],[true,77]],"d":0,"g":"grow","o":null,"p":null,"s":40,"t":null,"u":1},{"b":[[false,99],[false,100],[true,120],[true,121]],"d":0,"g":"grow","o":null,"p":null,"s":63,"t":null,"u":1},{"b":[[false,141],[false,142],[true,162],[true,163]],"d":0,"g":"grow","o":null,"p":null,"s":85,"t":null,"u":1},{"b":[[false,205],[false,206],[true,226],[true,227]],"d":0,"g":"grow","o":null,"p":null,"s":118,"t":null,"u":1},{"b":[[false,287],[false,288],[true,308],[true,309]],"d":0,"g":"grow","o":null,"p":null,"s":161,"t":null,"u":1},{"b":[[false,325],[false,326],[true,346],[true,347]],"d":0,"g":"grow","o":null,"p":null,"s":181,"t":null,"u":1},{"b":[[false,321],[false,322],[true,342],[true,343]],"d":0,"g":"grow","o":null,"p":null,"s":179,"t":null,"u":1},{"b":[[false,257],[false,258],[true,278],[true,279]],"d":0,"g":"grow","o":null,"p":null,"s":146,"t":null,"u":1},{"b":[[false,171],[false,172],[true,192],[true,193]],"d":0,"g":"grow","o":null,"p":null,"s":101,"t":null,"u":1},{"b":[[false,87],[false,88],[true,108],[true,109]],"d":0,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":0,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":21,"rg":0,"w":1000},{"l":10,"lg":0,"r":21,"rg":0,"w":1000},{"l":11,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":33,"rg":0,"w":1000},{"l":22,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":43,"rg":0,"w":1000},{"l":32,"lg":0,"r":43,"rg":0,"w":1000},{"l":33,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":44,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":65,"rg":0,"w":1000},{"l":54,"lg":0,"r":65,"rg":0,"w":1000},{"l":55,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":66,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":81,"rg":0,"w":1000},{"l":70,"lg":0,"r":81,"rg":0,"w":1000},{"l":70,"lg":0,"r":82,"rg":0,"w":1000},{"l":71,"lg":0,"r":82,"rg":0,"w":1000},{"l":71,"lg":0,"r":83,"rg":0,"w":1000},{"l":72,"lg":0,"r":83,"rg":0,"w":1000},{"l":72,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":87,"rg":0,"w":1000},{"l":76,"lg":0,"r":87,"rg":0,"w":1000},{"l":77,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":92,"rg":0,"w":1000},{"l":82,"lg":0,"r":92,"rg":0,"w":1000},{"l":82,"lg":0,"r":93,"rg":0,"w":1000},{"l":83,"lg":0,"r":93,"rg":0,"w":1000},{"l":83,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rg":0,"w":1000},{"l":88,"lg":0,"r":99,"rg":0,"w":1000},{"l":88,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":103,"rg":0,"w":1000},{"l":92,"lg":0,"r":103,"rg":0,"w":1000},{"l":92,"lg":0,"r":104,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":93,"lg":0,"r":104,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":93,"lg":0,"r":105,"rg":0,"w":1000},{"l":94,"lg":0,"r":105,"rg":0,"w":1000},{"l":94,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":109,"rg":0,"w":1000},{"l":98,"lg":0,"r":109,"rg":0,"w":1000},{"l":99,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"ld":0,"lg":0,"lgd":0,"r":114,"rg":0,"w":1000},{"l":104,"ld":0,"lg":0,"lgd":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":120,"rg":0,"w":1000},{"l":110,"lg":0,"r":121,"rg":0,"w":1000},{"l":110,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":125,"rg":0,"w":1000},{"l":114,"lg":0,"r":125,"rg":0,"w":1000},{"l":114,"lg":0,"r":126,"rg":0,"w":1000},{"l":115,"lg":0,"r":126,"rg":0,"w":1000},{"l":115,"lg":0,"r":127,"rg":0,"w":1000},{"l":116,"lg":0,"r":127,"rg":0,"w":1000},{"l":116,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":131,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":142,"rg":0,"w":1000},{"l":132,"lg":0,"r":143,"rg":0,"w":1000},{"l":132,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":153,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":164,"rg":0,"w":1000},{"l":154,"lg":0,"r":165,"rg":0,"w":1000},{"l":154,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":175,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":186,"rg":0,"w":1000},{"l":176,"lg":0,"r":187,"rg":0,"w":1000},{"l":176,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":197,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":208,"rg":0,"w":1000},{"l":198,"lg":0,"r":209,"rg":0,"w":1000},{"l":198,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":219,"rg":0,"w":1000},{"l":208,"lg":0,"r":219,"rg":0,"w":1000},{"l":209,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":230,"rg":0,"w":1000},{"l":220,"lg":0,"r":231,"rg":0,"w":1000},{"l":220,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":241,"rg":0,"w":1000},{"l":230,"lg":0,"r":241,"rg":0,"w":1000}],"interface":{"d":0,"s":13},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"s":0,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow",{"dual_nodes":[{"b":[[false,177],[false,178],[true,198],[true,199]],"d":500,"g":"grow","o":null,"p":null,"s":104,"t":null,"u":1},{"b":[[false,49],[false,50],[true,70],[true,71]],"d":0,"g":"grow","o":null,"p":null,"s":37,"t":null,"u":1},{"b":[[false,31],[false,32],[true,52],[true,53]],"d":0,"g":"grow","o":null,"p":null,"s":27,"t":null,"u":1},{"b":[[false,55],[false,56],[true,76],[true,77]],"d":0,"g":"grow","o":null,"p":null,"s":40,"t":null,"u":1},{"b":[[false,99],[false,100],[true,120],[true,121]],"d":0,"g":"grow","o":null,"p":null,"s":63,"t":null,"u":1},{"b":[[false,141],[false,142],[true,162],[true,163]],"d":0,"g":"grow","o":null,"p":null,"s":85,"t":null,"u":1},{"b":[[false,205],[false,206],[true,226],[true,227]],"d":0,"g":"grow","o":null,"p":null,"s":118,"t":null,"u":1},{"b":[[false,287],[false,288],[true,308],[true,309]],"d":0,"g":"grow","o":null,"p":null,"s":161,"t":null,"u":1},{"b":[[false,325],[false,326],[true,346],[true,347]],"d":0,"g":"grow","o":null,"p":null,"s":181,"t":null,"u":1},{"b":[[false,321],[false,322],[true,342],[true,343]],"d":0,"g":"grow","o":null,"p":null,"s":179,"t":null,"u":1},{"b":[[false,257],[false,258],[true,278],[true,279]],"d":0,"g":"grow","o":null,"p":null,"s":146,"t":null,"u":1},{"b":[[false,171],[false,172],[true,192],[true,193]],"d":0,"g":"grow","o":null,"p":null,"s":101,"t":null,"u":1},{"b":[[false,87],[false,88],[true,108],[true,109]],"d":0,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":0,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":21,"rg":0,"w":1000},{"l":10,"lg":0,"r":21,"rg":0,"w":1000},{"l":11,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":33,"rg":0,"w":1000},{"l":22,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":43,"rg":0,"w":1000},{"l":32,"lg":0,"r":43,"rg":0,"w":1000},{"l":33,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":44,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":65,"rg":0,"w":1000},{"l":54,"lg":0,"r":65,"rg":0,"w":1000},{"l":55,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":66,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":81,"rg":0,"w":1000},{"l":70,"lg":0,"r":81,"rg":0,"w":1000},{"l":70,"lg":0,"r":82,"rg":0,"w":1000},{"l":71,"lg":0,"r":82,"rg":0,"w":1000},{"l":71,"lg":0,"r":83,"rg":0,"w":1000},{"l":72,"lg":0,"r":83,"rg":0,"w":1000},{"l":72,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":87,"rg":0,"w":1000},{"l":76,"lg":0,"r":87,"rg":0,"w":1000},{"l":77,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":92,"rg":0,"w":1000},{"l":82,"lg":0,"r":92,"rg":0,"w":1000},{"l":82,"lg":0,"r":93,"rg":0,"w":1000},{"l":83,"lg":0,"r":93,"rg":0,"w":1000},{"l":83,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rg":0,"w":1000},{"l":88,"lg":0,"r":99,"rg":0,"w":1000},{"l":88,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":103,"rg":0,"w":1000},{"l":92,"lg":0,"r":103,"rg":0,"w":1000},{"l":92,"lg":0,"r":104,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":93,"lg":0,"r":104,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":93,"lg":0,"r":105,"rg":0,"w":1000},{"l":94,"lg":0,"r":105,"rg":0,"w":1000},{"l":94,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":109,"rg":0,"w":1000},{"l":98,"lg":0,"r":109,"rg":0,"w":1000},{"l":99,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"ld":0,"lg":500,"lgd":0,"r":114,"rg":0,"w":1000},{"l":104,"ld":0,"lg":500,"lgd":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":120,"rg":0,"w":1000},{"l":110,"lg":0,"r":121,"rg":0,"w":1000},{"l":110,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":125,"rg":0,"w":1000},{"l":114,"lg":0,"r":125,"rg":0,"w":1000},{"l":114,"lg":0,"r":126,"rg":0,"w":1000},{"l":115,"lg":0,"r":126,"rg":0,"w":1000},{"l":115,"lg":0,"r":127,"rg":0,"w":1000},{"l":116,"lg":0,"r":127,"rg":0,"w":1000},{"l":116,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":131,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":142,"rg":0,"w":1000},{"l":132,"lg":0,"r":143,"rg":0,"w":1000},{"l":132,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":153,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":164,"rg":0,"w":1000},{"l":154,"lg":0,"r":165,"rg":0,"w":1000},{"l":154,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":175,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":186,"rg":0,"w":1000},{"l":176,"lg":0,"r":187,"rg":0,"w":1000},{"l":176,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":197,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":208,"rg":0,"w":1000},{"l":198,"lg":0,"r":209,"rg":0,"w":1000},{"l":198,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":219,"rg":0,"w":1000},{"l":208,"lg":0,"r":219,"rg":0,"w":1000},{"l":209,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":230,"rg":0,"w":1000},{"l":220,"lg":0,"r":231,"rg":0,"w":1000},{"l":220,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":241,"rg":0,"w":1000},{"l":230,"lg":0,"r":241,"rg":0,"w":1000}],"interface":{"d":0,"s":13},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"s":0,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow",{"dual_nodes":[{"b":[[false,177],[false,178],[true,198],[true,199]],"d":1000,"g":"grow","o":null,"p":null,"s":104,"t":null,"u":1},{"b":[[false,49],[false,50],[true,70],[true,71]],"d":0,"g":"grow","o":null,"p":null,"s":37,"t":null,"u":1},{"b":[[false,31],[false,32],[true,52],[true,53]],"d":0,"g":"grow","o":null,"p":null,"s":27,"t":null,"u":1},{"b":[[false,55],[false,56],[true,76],[true,77]],"d":0,"g":"grow","o":null,"p":null,"s":40,"t":null,"u":1},{"b":[[false,99],[false,100],[true,120],[true,121]],"d":0,"g":"grow","o":null,"p":null,"s":63,"t":null,"u":1},{"b":[[false,141],[false,142],[true,162],[true,163]],"d":0,"g":"grow","o":null,"p":null,"s":85,"t":null,"u":1},{"b":[[false,205],[false,206],[true,226],[true,227]],"d":0,"g":"grow","o":null,"p":null,"s":118,"t":null,"u":1},{"b":[[false,287],[false,288],[true,308],[true,309]],"d":0,"g":"grow","o":null,"p":null,"s":161,"t":null,"u":1},{"b":[[false,325],[false,326],[true,346],[true,347]],"d":0,"g":"grow","o":null,"p":null,"s":181,"t":null,"u":1},{"b":[[false,321],[false,322],[true,342],[true,343]],"d":0,"g":"grow","o":null,"p":null,"s":179,"t":null,"u":1},{"b":[[false,257],[false,258],[true,278],[true,279]],"d":0,"g":"grow","o":null,"p":null,"s":146,"t":null,"u":1},{"b":[[false,171],[false,172],[true,192],[true,193]],"d":0,"g":"grow","o":null,"p":null,"s":101,"t":null,"u":1},{"b":[[false,87],[false,88],[true,108],[true,109]],"d":0,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":0,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":21,"rg":0,"w":1000},{"l":10,"lg":0,"r":21,"rg":0,"w":1000},{"l":11,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":33,"rg":0,"w":1000},{"l":22,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":43,"rg":0,"w":1000},{"l":32,"lg":0,"r":43,"rg":0,"w":1000},{"l":33,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":44,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":65,"rg":0,"w":1000},{"l":54,"lg":0,"r":65,"rg":0,"w":1000},{"l":55,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":66,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":81,"rg":0,"w":1000},{"l":70,"lg":0,"r":81,"rg":0,"w":1000},{"l":70,"lg":0,"r":82,"rg":0,"w":1000},{"l":71,"lg":0,"r":82,"rg":0,"w":1000},{"l":71,"lg":0,"r":83,"rg":0,"w":1000},{"l":72,"lg":0,"r":83,"rg":0,"w":1000},{"l":72,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":87,"rg":0,"w":1000},{"l":76,"lg":0,"r":87,"rg":0,"w":1000},{"l":77,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":92,"rg":0,"w":1000},{"l":82,"lg":0,"r":92,"rg":0,"w":1000},{"l":82,"lg":0,"r":93,"rg":0,"w":1000},{"l":83,"lg":0,"r":93,"rg":0,"w":1000},{"l":83,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rg":0,"w":1000},{"l":88,"lg":0,"r":99,"rg":0,"w":1000},{"l":88,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":103,"rg":0,"w":1000},{"l":92,"lg":0,"r":103,"rg":0,"w":1000},{"l":92,"lg":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"lg":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"lg":0,"r":105,"rg":0,"w":1000},{"l":94,"lg":0,"r":105,"rg":0,"w":1000},{"l":94,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":109,"rg":0,"w":1000},{"l":98,"lg":0,"r":109,"rg":0,"w":1000},{"l":99,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":114,"rg":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":114,"rg":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":115,"rg":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":120,"rg":0,"w":1000},{"l":110,"lg":0,"r":121,"rg":0,"w":1000},{"l":110,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":125,"rg":0,"w":1000},{"l":114,"lg":0,"r":125,"rg":0,"w":1000},{"l":114,"lg":0,"r":126,"rg":0,"w":1000},{"l":115,"lg":0,"r":126,"rg":0,"w":1000},{"l":115,"lg":0,"r":127,"rg":0,"w":1000},{"l":116,"lg":0,"r":127,"rg":0,"w":1000},{"l":116,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":131,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":142,"rg":0,"w":1000},{"l":132,"lg":0,"r":143,"rg":0,"w":1000},{"l":132,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":153,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":164,"rg":0,"w":1000},{"l":154,"lg":0,"r":165,"rg":0,"w":1000},{"l":154,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":175,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":186,"rg":0,"w":1000},{"l":176,"lg":0,"r":187,"rg":0,"w":1000},{"l":176,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":197,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":208,"rg":0,"w":1000},{"l":198,"lg":0,"r":209,"rg":0,"w":1000},{"l":198,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":219,"rg":0,"w":1000},{"l":208,"lg":0,"r":219,"rg":0,"w":1000},{"l":209,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":230,"rg":0,"w":1000},{"l":220,"lg":0,"r":231,"rg":0,"w":1000},{"l":220,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":241,"rg":0,"w":1000},{"l":230,"lg":0,"r":241,"rg":0,"w":1000}],"interface":{"d":0,"s":13},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"s":0,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow",{"dual_nodes":[{"b":[[false,155],[false,156],[true,176],[false,157],[false,158],[true,179],[false,197],[true,218],[true,219],[false,200],[true,220],[true,221]],"d":1500,"g":"grow","o":null,"p":null,"s":104,"t":null,"u":1},{"b":[[false,49],[false,50],[true,70],[true,71]],"d":0,"g":"grow","o":null,"p":null,"s":37,"t":null,"u":1},{"b":[[false,31],[false,32],[true,52],[true,53]],"d":0,"g":"grow","o":null,"p":null,"s":27,"t":null,"u":1},{"b":[[false,55],[false,56],[true,76],[true,77]],"d":0,"g":"grow","o":null,"p":null,"s":40,"t":null,"u":1},{"b":[[false,99],[false,100],[true,120],[true,121]],"d":0,"g":"grow","o":null,"p":null,"s":63,"t":null,"u":1},{"b":[[false,141],[false,142],[true,162],[true,163]],"d":0,"g":"grow","o":null,"p":null,"s":85,"t":null,"u":1},{"b":[[false,205],[false,206],[true,226],[true,227]],"d":0,"g":"grow","o":null,"p":null,"s":118,"t":null,"u":1},{"b":[[false,287],[false,288],[true,308],[true,309]],"d":0,"g":"grow","o":null,"p":null,"s":161,"t":null,"u":1},{"b":[[false,325],[false,326],[true,346],[true,347]],"d":0,"g":"grow","o":null,"p":null,"s":181,"t":null,"u":1},{"b":[[false,321],[false,322],[true,342],[true,343]],"d":0,"g":"grow","o":null,"p":null,"s":179,"t":null,"u":1},{"b":[[false,257],[false,258],[true,278],[true,279]],"d":0,"g":"grow","o":null,"p":null,"s":146,"t":null,"u":1},{"b":[[false,171],[false,172],[true,192],[true,193]],"d":0,"g":"grow","o":null,"p":null,"s":101,"t":null,"u":1},{"b":[[false,87],[false,88],[true,108],[true,109]],"d":0,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":0,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":21,"rg":0,"w":1000},{"l":10,"lg":0,"r":21,"rg":0,"w":1000},{"l":11,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":33,"rg":0,"w":1000},{"l":22,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":43,"rg":0,"w":1000},{"l":32,"lg":0,"r":43,"rg":0,"w":1000},{"l":33,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":44,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":65,"rg":0,"w":1000},{"l":54,"lg":0,"r":65,"rg":0,"w":1000},{"l":55,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":66,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":81,"rg":0,"w":1000},{"l":70,"lg":0,"r":81,"rg":0,"w":1000},{"l":70,"lg":0,"r":82,"rg":0,"w":1000},{"l":71,"lg":0,"r":82,"rg":0,"w":1000},{"l":71,"lg":0,"r":83,"rg":0,"w":1000},{"l":72,"lg":0,"r":83,"rg":0,"w":1000},{"l":72,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":87,"rg":0,"w":1000},{"l":76,"lg":0,"r":87,"rg":0,"w":1000},{"l":77,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":92,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":82,"lg":0,"r":92,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":82,"lg":0,"r":93,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":83,"lg":0,"r":93,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":83,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rg":0,"w":1000},{"l":88,"lg":0,"r":99,"rg":0,"w":1000},{"l":88,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":103,"rg":0,"w":1000},{"l":92,"ld":0,"lg":500,"lgd":0,"r":103,"rg":0,"w":1000},{"l":92,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":500,"lgd":0,"r":105,"rg":0,"w":1000},{"l":94,"lg":0,"r":105,"rg":0,"w":1000},{"l":94,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":109,"rg":0,"w":1000},{"l":98,"lg":0,"r":109,"rg":0,"w":1000},{"l":99,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":114,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":114,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":115,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":105,"lg":0,"r":115,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":120,"rg":0,"w":1000},{"l":110,"lg":0,"r":121,"rg":0,"w":1000},{"l":110,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":125,"rg":0,"w":1000},{"l":114,"ld":0,"lg":500,"lgd":0,"r":125,"rg":0,"w":1000},{"l":114,"ld":0,"lg":500,"lgd":0,"r":126,"rg":0,"w":1000},{"l":115,"ld":0,"lg":500,"lgd":0,"r":126,"rg":0,"w":1000},{"l":115,"ld":0,"lg":500,"lgd":0,"r":127,"rg":0,"w":1000},{"l":116,"lg":0,"r":127,"rg":0,"w":1000},{"l":116,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":131,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":142,"rg":0,"w":1000},{"l":132,"lg":0,"r":143,"rg":0,"w":1000},{"l":132,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":153,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":164,"rg":0,"w":1000},{"l":154,"lg":0,"r":165,"rg":0,"w":1000},{"l":154,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":175,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":186,"rg":0,"w":1000},{"l":176,"lg":0,"r":187,"rg":0,"w":1000},{"l":176,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":197,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":208,"rg":0,"w":1000},{"l":198,"lg":0,"r":209,"rg":0,"w":1000},{"l":198,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":219,"rg":0,"w":1000},{"l":208,"lg":0,"r":219,"rg":0,"w":1000},{"l":209,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":230,"rg":0,"w":1000},{"l":220,"lg":0,"r":231,"rg":0,"w":1000},{"l":220,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":241,"rg":0,"w":1000},{"l":230,"lg":0,"r":241,"rg":0,"w":1000}],"interface":{"d":0,"s":13},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"s":0,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow",{"dual_nodes":[{"b":[[false,155],[false,156],[true,176],[false,157],[false,158],[true,179],[false,197],[true,218],[true,219],[false,200],[true,220],[true,221]],"d":2000,"g":"grow","o":null,"p":null,"s":104,"t":null,"u":1},{"b":[[false,49],[false,50],[true,70],[true,71]],"d":0,"g":"grow","o":null,"p":null,"s":37,"t":null,"u":1},{"b":[[false,31],[false,32],[true,52],[true,53]],"d":0,"g":"grow","o":null,"p":null,"s":27,"t":null,"u":1},{"b":[[false,55],[false,56],[true,76],[true,77]],"d":0,"g":"grow","o":null,"p":null,"s":40,"t":null,"u":1},{"b":[[false,99],[false,100],[true,120],[true,121]],"d":0,"g":"grow","o":null,"p":null,"s":63,"t":null,"u":1},{"b":[[false,141],[false,142],[true,162],[true,163]],"d":0,"g":"grow","o":null,"p":null,"s":85,"t":null,"u":1},{"b":[[false,205],[false,206],[true,226],[true,227]],"d":0,"g":"grow","o":null,"p":null,"s":118,"t":null,"u":1},{"b":[[false,287],[false,288],[true,308],[true,309]],"d":0,"g":"grow","o":null,"p":null,"s":161,"t":null,"u":1},{"b":[[false,325],[false,326],[true,346],[true,347]],"d":0,"g":"grow","o":null,"p":null,"s":181,"t":null,"u":1},{"b":[[false,321],[false,322],[true,342],[true,343]],"d":0,"g":"grow","o":null,"p":null,"s":179,"t":null,"u":1},{"b":[[false,257],[false,258],[true,278],[true,279]],"d":0,"g":"grow","o":null,"p":null,"s":146,"t":null,"u":1},{"b":[[false,171],[false,172],[true,192],[true,193]],"d":0,"g":"grow","o":null,"p":null,"s":101,"t":null,"u":1},{"b":[[false,87],[false,88],[true,108],[true,109]],"d":0,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":0,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":21,"rg":0,"w":1000},{"l":10,"lg":0,"r":21,"rg":0,"w":1000},{"l":11,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":33,"rg":0,"w":1000},{"l":22,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":43,"rg":0,"w":1000},{"l":32,"lg":0,"r":43,"rg":0,"w":1000},{"l":33,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":44,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":65,"rg":0,"w":1000},{"l":54,"lg":0,"r":65,"rg":0,"w":1000},{"l":55,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":66,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":81,"rg":0,"w":1000},{"l":70,"lg":0,"r":81,"rg":0,"w":1000},{"l":70,"lg":0,"r":82,"rg":0,"w":1000},{"l":71,"lg":0,"r":82,"rg":0,"w":1000},{"l":71,"lg":0,"r":83,"rg":0,"w":1000},{"l":72,"lg":0,"r":83,"rg":0,"w":1000},{"l":72,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":87,"rg":0,"w":1000},{"l":76,"lg":0,"r":87,"rg":0,"w":1000},{"l":77,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"lg":0,"r":92,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":82,"lg":0,"r":92,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":82,"lg":0,"r":93,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":83,"lg":0,"r":93,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":83,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rg":0,"w":1000},{"l":88,"lg":0,"r":99,"rg":0,"w":1000},{"l":88,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":103,"rg":0,"w":1000},{"l":92,"ld":0,"lg":1000,"lgd":0,"r":103,"rg":0,"w":1000},{"l":92,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":1000,"lgd":0,"r":105,"rg":0,"w":1000},{"l":94,"lg":0,"r":105,"rg":0,"w":1000},{"l":94,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":109,"rg":0,"w":1000},{"l":98,"lg":0,"r":109,"rg":0,"w":1000},{"l":99,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"lg":0,"r":114,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":114,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":115,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":105,"lg":0,"r":115,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":105,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":120,"rg":0,"w":1000},{"l":110,"lg":0,"r":121,"rg":0,"w":1000},{"l":110,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":125,"rg":0,"w":1000},{"l":114,"ld":0,"lg":1000,"lgd":0,"r":125,"rg":0,"w":1000},{"l":114,"ld":0,"lg":1000,"lgd":0,"r":126,"rg":0,"w":1000},{"l":115,"ld":0,"lg":1000,"lgd":0,"r":126,"rg":0,"w":1000},{"l":115,"ld":0,"lg":1000,"lgd":0,"r":127,"rg":0,"w":1000},{"l":116,"lg":0,"r":127,"rg":0,"w":1000},{"l":116,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":131,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":136,"rg":0,"w":1000},{"l":126,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":137,"rg":0,"w":1000},{"l":127,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":142,"rg":0,"w":1000},{"l":132,"lg":0,"r":143,"rg":0,"w":1000},{"l":132,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":153,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":164,"rg":0,"w":1000},{"l":154,"lg":0,"r":165,"rg":0,"w":1000},{"l":154,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":175,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":186,"rg":0,"w":1000},{"l":176,"lg":0,"r":187,"rg":0,"w":1000},{"l":176,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":197,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":208,"rg":0,"w":1000},{"l":198,"lg":0,"r":209,"rg":0,"w":1000},{"l":198,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":219,"rg":0,"w":1000},{"l":208,"lg":0,"r":219,"rg":0,"w":1000},{"l":209,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":230,"rg":0,"w":1000},{"l":220,"lg":0,"r":231,"rg":0,"w":1000},{"l":220,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":241,"rg":0,"w":1000},{"l":230,"lg":0,"r":241,"rg":0,"w":1000}],"interface":{"d":0,"s":13},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"s":0,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow",{"dual_nodes":[{"b":[[false,133],[false,134],[true,154],[false,135],[false,136],[false,175],[true,196],[false,137],[false,138],[true,159],[false,180],[true,201],[false,217],[true,238],[true,239],[true,240],[true,241],[false,222],[true,242],[true,243]],"d":2500,"g":"grow","o":null,"p":null,"s":104,"t":null,"u":1},{"b":[[false,49],[false,50],[true,70],[true,71]],"d":0,"g":"grow","o":null,"p":null,"s":37,"t":null,"u":1},{"b":[[false,31],[false,32],[true,52],[true,53]],"d":0,"g":"grow","o":null,"p":null,"s":27,"t":null,"u":1},{"b":[[false,55],[false,56],[true,76],[true,77]],"d":0,"g":"grow","o":null,"p":null,"s":40,"t":null,"u":1},{"b":[[false,99],[false,100],[true,120],[true,121]],"d":0,"g":"grow","o":null,"p":null,"s":63,"t":null,"u":1},{"b":[[false,141],[false,142],[true,162],[true,163]],"d":0,"g":"grow","o":null,"p":null,"s":85,"t":null,"u":1},{"b":[[false,205],[false,206],[true,226],[true,227]],"d":0,"g":"grow","o":null,"p":null,"s":118,"t":null,"u":1},{"b":[[false,287],[false,288],[true,308],[true,309]],"d":0,"g":"grow","o":null,"p":null,"s":161,"t":null,"u":1},{"b":[[false,325],[false,326],[true,346],[true,347]],"d":0,"g":"grow","o":null,"p":null,"s":181,"t":null,"u":1},{"b":[[false,321],[false,322],[true,342],[true,343]],"d":0,"g":"grow","o":null,"p":null,"s":179,"t":null,"u":1},{"b":[[false,257],[false,258],[true,278],[true,279]],"d":0,"g":"grow","o":null,"p":null,"s":146,"t":null,"u":1},{"b":[[false,171],[false,172],[true,192],[true,193]],"d":0,"g":"grow","o":null,"p":null,"s":101,"t":null,"u":1},{"b":[[false,87],[false,88],[true,108],[true,109]],"d":0,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":0,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":21,"rg":0,"w":1000},{"l":10,"lg":0,"r":21,"rg":0,"w":1000},{"l":11,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":33,"rg":0,"w":1000},{"l":22,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":43,"rg":0,"w":1000},{"l":32,"lg":0,"r":43,"rg":0,"w":1000},{"l":33,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":44,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":65,"rg":0,"w":1000},{"l":54,"lg":0,"r":65,"rg":0,"w":1000},{"l":55,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":66,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":81,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":70,"lg":0,"r":81,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":70,"lg":0,"r":82,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":71,"lg":0,"r":82,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":71,"lg":0,"r":83,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":72,"lg":0,"r":83,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":72,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":87,"rg":0,"w":1000},{"l":76,"lg":0,"r":87,"rg":0,"w":1000},{"l":77,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"ld":0,"lg":500,"lgd":0,"r":91,"rg":0,"w":1000},{"l":81,"ld":0,"lg":0,"lgd":0,"r":92,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":82,"ld":0,"lg":0,"lgd":0,"r":92,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":82,"ld":0,"lg":0,"lgd":0,"r":93,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":83,"ld":0,"lg":0,"lgd":0,"r":93,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":83,"ld":0,"lg":500,"lgd":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rg":0,"w":1000},{"l":88,"lg":0,"r":99,"rg":0,"w":1000},{"l":88,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":103,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":92,"ld":0,"lg":1000,"lgd":0,"r":103,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":92,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":1000,"lgd":0,"r":105,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":94,"lg":0,"r":105,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":94,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":109,"rg":0,"w":1000},{"l":98,"lg":0,"r":109,"rg":0,"w":1000},{"l":99,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"ld":0,"lg":500,"lgd":0,"r":113,"rg":0,"w":1000},{"l":103,"ld":0,"lg":0,"lgd":0,"r":114,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":114,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":115,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":105,"ld":0,"lg":0,"lgd":0,"r":115,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":105,"ld":0,"lg":500,"lgd":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":120,"rg":0,"w":1000},{"l":110,"lg":0,"r":121,"rg":0,"w":1000},{"l":110,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":125,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":114,"ld":0,"lg":1000,"lgd":0,"r":125,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":114,"ld":0,"lg":1000,"lgd":0,"r":126,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":115,"ld":0,"lg":1000,"lgd":0,"r":126,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":115,"ld":0,"lg":1000,"lgd":0,"r":127,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":116,"lg":0,"r":127,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":116,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":131,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"ld":0,"lg":500,"lgd":0,"r":135,"rg":0,"w":1000},{"l":125,"ld":0,"lg":500,"lgd":0,"r":136,"rg":0,"w":1000},{"l":126,"ld":0,"lg":500,"lgd":0,"r":136,"rg":0,"w":1000},{"l":126,"ld":0,"lg":500,"lgd":0,"r":137,"rg":0,"w":1000},{"l":127,"ld":0,"lg":500,"lgd":0,"r":137,"rg":0,"w":1000},{"l":127,"ld":0,"lg":500,"lgd":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":142,"rg":0,"w":1000},{"l":132,"lg":0,"r":143,"rg":0,"w":1000},{"l":132,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":153,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":164,"rg":0,"w":1000},{"l":154,"lg":0,"r":165,"rg":0,"w":1000},{"l":154,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":175,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":186,"rg":0,"w":1000},{"l":176,"lg":0,"r":187,"rg":0,"w":1000},{"l":176,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":197,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":208,"rg":0,"w":1000},{"l":198,"lg":0,"r":209,"rg":0,"w":1000},{"l":198,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":219,"rg":0,"w":1000},{"l":208,"lg":0,"r":219,"rg":0,"w":1000},{"l":209,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":230,"rg":0,"w":1000},{"l":220,"lg":0,"r":231,"rg":0,"w":1000},{"l":220,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":241,"rg":0,"w":1000},{"l":230,"lg":0,"r":241,"rg":0,"w":1000}],"interface":{"d":0,"s":13},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"s":0,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow",{"dual_nodes":[{"b":[[false,133],[false,134],[true,154],[false,135],[false,136],[false,175],[true,196],[false,137],[false,138],[true,159],[false,180],[true,201],[false,217],[true,238],[true,239],[true,240],[true,241],[false,222],[true,242],[true,243]],"d":3000,"g":"grow","o":null,"p":null,"s":104,"t":null,"u":1},{"b":[[false,49],[false,50],[true,70],[true,71]],"d":0,"g":"grow","o":null,"p":null,"s":37,"t":null,"u":1},{"b":[[false,31],[false,32],[true,52],[true,53]],"d":0,"g":"grow","o":null,"p":null,"s":27,"t":null,"u":1},{"b":[[false,55],[false,56],[true,76],[true,77]],"d":0,"g":"grow","o":null,"p":null,"s":40,"t":null,"u":1},{"b":[[false,99],[false,100],[true,120],[true,121]],"d":0,"g":"grow","o":null,"p":null,"s":63,"t":null,"u":1},{"b":[[false,141],[false,142],[true,162],[true,163]],"d":0,"g":"grow","o":null,"p":null,"s":85,"t":null,"u":1},{"b":[[false,205],[false,206],[true,226],[true,227]],"d":0,"g":"grow","o":null,"p":null,"s":118,"t":null,"u":1},{"b":[[false,287],[false,288],[true,308],[true,309]],"d":0,"g":"grow","o":null,"p":null,"s":161,"t":null,"u":1},{"b":[[false,325],[false,326],[true,346],[true,347]],"d":0,"g":"grow","o":null,"p":null,"s":181,"t":null,"u":1},{"b":[[false,321],[false,322],[true,342],[true,343]],"d":0,"g":"grow","o":null,"p":null,"s":179,"t":null,"u":1},{"b":[[false,257],[false,258],[true,278],[true,279]],"d":0,"g":"grow","o":null,"p":null,"s":146,"t":null,"u":1},{"b":[[false,171],[false,172],[true,192],[true,193]],"d":0,"g":"grow","o":null,"p":null,"s":101,"t":null,"u":1},{"b":[[false,87],[false,88],[true,108],[true,109]],"d":0,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":0,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":21,"rg":0,"w":1000},{"l":10,"lg":0,"r":21,"rg":0,"w":1000},{"l":11,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":33,"rg":0,"w":1000},{"l":22,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":43,"rg":0,"w":1000},{"l":32,"lg":0,"r":43,"rg":0,"w":1000},{"l":33,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":44,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":65,"rg":0,"w":1000},{"l":54,"lg":0,"r":65,"rg":0,"w":1000},{"l":55,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":69,"rg":0,"w":1000},{"l":59,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":70,"rg":0,"w":1000},{"l":60,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":71,"rg":0,"w":1000},{"l":61,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":72,"rg":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":66,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"lg":0,"r":81,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":70,"lg":0,"r":81,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":70,"lg":0,"r":82,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":71,"lg":0,"r":82,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":71,"lg":0,"r":83,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":72,"lg":0,"r":83,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":72,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":87,"rg":0,"w":1000},{"l":76,"lg":0,"r":87,"rg":0,"w":1000},{"l":77,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rg":0,"w":1000},{"l":81,"ld":0,"lg":1000,"lgd":0,"r":91,"rg":0,"w":1000},{"l":81,"ld":0,"lg":0,"lgd":0,"r":92,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":82,"ld":0,"lg":0,"lgd":0,"r":92,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":82,"ld":0,"lg":0,"lgd":0,"r":93,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":83,"ld":0,"lg":0,"lgd":0,"r":93,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":83,"ld":0,"lg":1000,"lgd":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":94,"rg":0,"w":1000},{"l":84,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rg":0,"w":1000},{"l":88,"lg":0,"r":99,"rg":0,"w":1000},{"l":88,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"lg":0,"r":103,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":92,"ld":0,"lg":1000,"lgd":0,"r":103,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":92,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":1000,"lgd":0,"r":105,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":94,"lg":0,"r":105,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":94,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":109,"rg":0,"w":1000},{"l":98,"lg":0,"r":109,"rg":0,"w":1000},{"l":99,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":113,"rg":0,"w":1000},{"l":103,"ld":0,"lg":1000,"lgd":0,"r":113,"rg":0,"w":1000},{"l":103,"ld":0,"lg":0,"lgd":0,"r":114,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":114,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":115,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":105,"ld":0,"lg":0,"lgd":0,"r":115,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":105,"ld":0,"lg":1000,"lgd":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":116,"rg":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":120,"rg":0,"w":1000},{"l":110,"lg":0,"r":121,"rg":0,"w":1000},{"l":110,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"lg":0,"r":125,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":114,"ld":0,"lg":1000,"lgd":0,"r":125,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":114,"ld":0,"lg":1000,"lgd":0,"r":126,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":115,"ld":0,"lg":1000,"lgd":0,"r":126,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":115,"ld":0,"lg":1000,"lgd":0,"r":127,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":116,"lg":0,"r":127,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":116,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":131,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rg":0,"w":1000},{"l":125,"ld":0,"lg":1000,"lgd":0,"r":135,"rg":0,"w":1000},{"l":125,"ld":0,"lg":1000,"lgd":0,"r":136,"rg":0,"w":1000},{"l":126,"ld":0,"lg":1000,"lgd":0,"r":136,"rg":0,"w":1000},{"l":126,"ld":0,"lg":1000,"lgd":0,"r":137,"rg":0,"w":1000},{"l":127,"ld":0,"lg":1000,"lgd":0,"r":137,"rg":0,"w":1000},{"l":127,"ld":0,"lg":1000,"lgd":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":138,"rg":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":142,"rg":0,"w":1000},{"l":132,"lg":0,"r":143,"rg":0,"w":1000},{"l":132,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":147,"rg":0,"w":1000},{"l":136,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":148,"rg":0,"w":1000},{"l":137,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":149,"rg":0,"w":1000},{"l":138,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":153,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":164,"rg":0,"w":1000},{"l":154,"lg":0,"r":165,"rg":0,"w":1000},{"l":154,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":175,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":186,"rg":0,"w":1000},{"l":176,"lg":0,"r":187,"rg":0,"w":1000},{"l":176,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":197,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":208,"rg":0,"w":1000},{"l":198,"lg":0,"r":209,"rg":0,"w":1000},{"l":198,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":219,"rg":0,"w":1000},{"l":208,"lg":0,"r":219,"rg":0,"w":1000},{"l":209,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":230,"rg":0,"w":1000},{"l":220,"lg":0,"r":231,"rg":0,"w":1000},{"l":220,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":241,"rg":0,"w":1000},{"l":230,"lg":0,"r":241,"rg":0,"w":1000}],"interface":{"d":0,"s":13},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"s":0,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow",{"dual_nodes":[{"b":[[false,111],[false,112],[true,132],[false,113],[false,114],[false,153],[true,174],[false,115],[false,116],[false,195],[true,216],[false,117],[false,118],[true,139],[false,160],[true,181],[false,202],[true,223],[false,237],[true,258],[true,259],[true,260],[true,261],[true,262],[true,263],[false,244],[true,264],[true,265]],"d":3500,"g":"grow","o":null,"p":null,"s":104,"t":null,"u":1},{"b":[[false,49],[false,50],[true,70],[true,71]],"d":0,"g":"grow","o":null,"p":null,"s":37,"t":null,"u":1},{"b":[[false,31],[false,32],[true,52],[true,53]],"d":0,"g":"grow","o":null,"p":null,"s":27,"t":null,"u":1},{"b":[[false,55],[false,56],[true,76],[true,77]],"d":0,"g":"grow","o":null,"p":null,"s":40,"t":null,"u":1},{"b":[[false,99],[false,100],[true,120],[true,121]],"d":0,"g":"grow","o":null,"p":null,"s":63,"t":null,"u":1},{"b":[[false,141],[false,142],[true,162],[true,163]],"d":0,"g":"grow","o":null,"p":null,"s":85,"t":null,"u":1},{"b":[[false,205],[false,206],[true,226],[true,227]],"d":0,"g":"grow","o":null,"p":null,"s":118,"t":null,"u":1},{"b":[[false,287],[false,288],[true,308],[true,309]],"d":0,"g":"grow","o":null,"p":null,"s":161,"t":null,"u":1},{"b":[[false,325],[false,326],[true,346],[true,347]],"d":0,"g":"grow","o":null,"p":null,"s":181,"t":null,"u":1},{"b":[[false,321],[false,322],[true,342],[true,343]],"d":0,"g":"grow","o":null,"p":null,"s":179,"t":null,"u":1},{"b":[[false,257],[false,258],[true,278],[true,279]],"d":0,"g":"grow","o":null,"p":null,"s":146,"t":null,"u":1},{"b":[[false,171],[false,172],[true,192],[true,193]],"d":0,"g":"grow","o":null,"p":null,"s":101,"t":null,"u":1},{"b":[[false,87],[false,88],[true,108],[true,109]],"d":0,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":0,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":21,"rg":0,"w":1000},{"l":10,"lg":0,"r":21,"rg":0,"w":1000},{"l":11,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":33,"rg":0,"w":1000},{"l":22,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":43,"rg":0,"w":1000},{"l":32,"lg":0,"r":43,"rg":0,"w":1000},{"l":33,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":44,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":65,"rg":0,"w":1000},{"l":54,"lg":0,"r":65,"rg":0,"w":1000},{"l":55,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":69,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":59,"lg":0,"r":69,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":59,"lg":0,"r":70,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":60,"lg":0,"r":70,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":60,"lg":0,"r":71,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":61,"lg":0,"r":71,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":61,"lg":0,"r":72,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":62,"lg":0,"r":72,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":66,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"ld":0,"lg":500,"lgd":0,"r":80,"rg":0,"w":1000},{"l":69,"ld":0,"lg":0,"lgd":0,"r":81,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":70,"ld":0,"lg":0,"lgd":0,"r":81,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":70,"ld":0,"lg":0,"lgd":0,"r":82,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":71,"ld":0,"lg":0,"lgd":0,"r":82,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":71,"ld":0,"lg":0,"lgd":0,"r":83,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":72,"ld":0,"lg":0,"lgd":0,"r":83,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":72,"ld":0,"lg":500,"lgd":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":87,"rg":0,"w":1000},{"l":76,"lg":0,"r":87,"rg":0,"w":1000},{"l":77,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":81,"ld":0,"lg":1000,"lgd":0,"r":91,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":81,"ld":0,"lg":0,"lgd":0,"r":92,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":82,"ld":0,"lg":0,"lgd":0,"r":92,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":82,"ld":0,"lg":0,"lgd":0,"r":93,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":83,"ld":0,"lg":0,"lgd":0,"r":93,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":83,"ld":0,"lg":1000,"lgd":0,"r":94,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":84,"lg":0,"r":94,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":84,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rg":0,"w":1000},{"l":88,"lg":0,"r":99,"rg":0,"w":1000},{"l":88,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"ld":0,"lg":500,"lgd":0,"r":102,"rg":0,"w":1000},{"l":91,"ld":0,"lg":0,"lgd":0,"r":103,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":92,"ld":0,"lg":1000,"lgd":0,"r":103,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":92,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":1000,"lgd":0,"r":105,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":94,"ld":0,"lg":0,"lgd":0,"r":105,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":94,"ld":0,"lg":500,"lgd":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":109,"rg":0,"w":1000},{"l":98,"lg":0,"r":109,"rg":0,"w":1000},{"l":99,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":113,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":103,"ld":0,"lg":1000,"lgd":0,"r":113,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":103,"ld":0,"lg":0,"lgd":0,"r":114,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":114,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":115,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":105,"ld":0,"lg":0,"lgd":0,"r":115,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":105,"ld":0,"lg":1000,"lgd":0,"r":116,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":106,"lg":0,"r":116,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":120,"rg":0,"w":1000},{"l":110,"lg":0,"r":121,"rg":0,"w":1000},{"l":110,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"ld":0,"lg":500,"lgd":0,"r":124,"rg":0,"w":1000},{"l":113,"ld":0,"lg":0,"lgd":0,"r":125,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":114,"ld":0,"lg":1000,"lgd":0,"r":125,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":114,"ld":0,"lg":1000,"lgd":0,"r":126,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":115,"ld":0,"lg":1000,"lgd":0,"r":126,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":115,"ld":0,"lg":1000,"lgd":0,"r":127,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":116,"ld":0,"lg":0,"lgd":0,"r":127,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":116,"ld":0,"lg":500,"lgd":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":131,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":125,"ld":0,"lg":1000,"lgd":0,"r":135,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":125,"ld":0,"lg":1000,"lgd":0,"r":136,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":126,"ld":0,"lg":1000,"lgd":0,"r":136,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":126,"ld":0,"lg":1000,"lgd":0,"r":137,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":127,"ld":0,"lg":1000,"lgd":0,"r":137,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":127,"ld":0,"lg":1000,"lgd":0,"r":138,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":128,"lg":0,"r":138,"rd":0,"rg":500,"rgd":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":142,"rg":0,"w":1000},{"l":132,"lg":0,"r":143,"rg":0,"w":1000},{"l":132,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"ld":0,"lg":500,"lgd":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"ld":0,"lg":500,"lgd":0,"r":147,"rg":0,"w":1000},{"l":136,"ld":0,"lg":500,"lgd":0,"r":147,"rg":0,"w":1000},{"l":136,"ld":0,"lg":500,"lgd":0,"r":148,"rg":0,"w":1000},{"l":137,"ld":0,"lg":500,"lgd":0,"r":148,"rg":0,"w":1000},{"l":137,"ld":0,"lg":500,"lgd":0,"r":149,"rg":0,"w":1000},{"l":138,"ld":0,"lg":500,"lgd":0,"r":149,"rg":0,"w":1000},{"l":138,"ld":0,"lg":500,"lgd":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":153,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":164,"rg":0,"w":1000},{"l":154,"lg":0,"r":165,"rg":0,"w":1000},{"l":154,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":175,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":186,"rg":0,"w":1000},{"l":176,"lg":0,"r":187,"rg":0,"w":1000},{"l":176,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":197,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":208,"rg":0,"w":1000},{"l":198,"lg":0,"r":209,"rg":0,"w":1000},{"l":198,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":219,"rg":0,"w":1000},{"l":208,"lg":0,"r":219,"rg":0,"w":1000},{"l":209,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":230,"rg":0,"w":1000},{"l":220,"lg":0,"r":231,"rg":0,"w":1000},{"l":220,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":241,"rg":0,"w":1000},{"l":230,"lg":0,"r":241,"rg":0,"w":1000}],"interface":{"d":0,"s":13},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"s":0,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["grow",{"dual_nodes":[{"b":[[false,111],[false,112],[true,132],[false,113],[false,114],[false,153],[true,174],[false,115],[false,116],[false,195],[true,216],[false,117],[false,118],[true,139],[false,160],[true,181],[false,202],[true,223],[false,237],[true,258],[true,259],[true,260],[true,261],[true,262],[true,263],[false,244],[true,264],[true,265]],"d":4000,"g":"grow","o":null,"p":null,"s":104,"t":null,"u":1},{"b":[[false,49],[false,50],[true,70],[true,71]],"d":0,"g":"grow","o":null,"p":null,"s":37,"t":null,"u":1},{"b":[[false,31],[false,32],[true,52],[true,53]],"d":0,"g":"grow","o":null,"p":null,"s":27,"t":null,"u":1},{"b":[[false,55],[false,56],[true,76],[true,77]],"d":0,"g":"grow","o":null,"p":null,"s":40,"t":null,"u":1},{"b":[[false,99],[false,100],[true,120],[true,121]],"d":0,"g":"grow","o":null,"p":null,"s":63,"t":null,"u":1},{"b":[[false,141],[false,142],[true,162],[true,163]],"d":0,"g":"grow","o":null,"p":null,"s":85,"t":null,"u":1},{"b":[[false,205],[false,206],[true,226],[true,227]],"d":0,"g":"grow","o":null,"p":null,"s":118,"t":null,"u":1},{"b":[[false,287],[false,288],[true,308],[true,309]],"d":0,"g":"grow","o":null,"p":null,"s":161,"t":null,"u":1},{"b":[[false,325],[false,326],[true,346],[true,347]],"d":0,"g":"grow","o":null,"p":null,"s":181,"t":null,"u":1},{"b":[[false,321],[false,322],[true,342],[true,343]],"d":0,"g":"grow","o":null,"p":null,"s":179,"t":null,"u":1},{"b":[[false,257],[false,258],[true,278],[true,279]],"d":0,"g":"grow","o":null,"p":null,"s":146,"t":null,"u":1},{"b":[[false,171],[false,172],[true,192],[true,193]],"d":0,"g":"grow","o":null,"p":null,"s":101,"t":null,"u":1},{"b":[[false,87],[false,88],[true,108],[true,109]],"d":0,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":11,"rg":0,"w":1000},{"l":0,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":12,"rg":0,"w":1000},{"l":1,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":13,"rg":0,"w":1000},{"l":2,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":14,"rg":0,"w":1000},{"l":3,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":15,"rg":0,"w":1000},{"l":4,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":16,"rg":0,"w":1000},{"l":5,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":17,"rg":0,"w":1000},{"l":6,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":18,"rg":0,"w":1000},{"l":7,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":19,"rg":0,"w":1000},{"l":8,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":20,"rg":0,"w":1000},{"l":9,"lg":0,"r":21,"rg":0,"w":1000},{"l":10,"lg":0,"r":21,"rg":0,"w":1000},{"l":11,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":22,"rg":0,"w":1000},{"l":12,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":23,"rg":0,"w":1000},{"l":13,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":24,"rg":0,"w":1000},{"l":14,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":25,"rg":0,"w":1000},{"l":15,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":26,"rg":0,"w":1000},{"l":16,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":27,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":17,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":28,"rg":0,"w":1000},{"l":18,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":29,"rg":0,"w":1000},{"l":19,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":30,"rg":0,"w":1000},{"l":20,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":31,"rg":0,"w":1000},{"l":21,"lg":0,"r":32,"rg":0,"w":1000},{"l":22,"lg":0,"r":33,"rg":0,"w":1000},{"l":22,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":34,"rg":0,"w":1000},{"l":23,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":35,"rg":0,"w":1000},{"l":24,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":36,"rg":0,"w":1000},{"l":25,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":37,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":26,"lg":0,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":27,"ld":2,"lg":0,"lgd":2,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":39,"rg":0,"w":1000},{"l":28,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":40,"rd":3,"rg":0,"rgd":3,"w":1000},{"l":29,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":41,"rg":0,"w":1000},{"l":30,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":42,"rg":0,"w":1000},{"l":31,"lg":0,"r":43,"rg":0,"w":1000},{"l":32,"lg":0,"r":43,"rg":0,"w":1000},{"l":33,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":44,"rg":0,"w":1000},{"l":34,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":45,"rg":0,"w":1000},{"l":35,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":46,"rg":0,"w":1000},{"l":36,"lg":0,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":47,"rg":0,"w":1000},{"l":37,"ld":1,"lg":0,"lgd":1,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":48,"rg":0,"w":1000},{"l":38,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":49,"rg":0,"w":1000},{"l":39,"lg":0,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":50,"rg":0,"w":1000},{"l":40,"ld":3,"lg":0,"lgd":3,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":51,"rg":0,"w":1000},{"l":41,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":52,"rg":0,"w":1000},{"l":42,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":53,"rg":0,"w":1000},{"l":43,"lg":0,"r":54,"rg":0,"w":1000},{"l":44,"lg":0,"r":55,"rg":0,"w":1000},{"l":44,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":56,"rg":0,"w":1000},{"l":45,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":57,"rd":12,"rg":0,"rgd":12,"w":1000},{"l":46,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":58,"rg":0,"w":1000},{"l":47,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":59,"rg":0,"w":1000},{"l":48,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":60,"rg":0,"w":1000},{"l":49,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":61,"rg":0,"w":1000},{"l":50,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":62,"rg":0,"w":1000},{"l":51,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":63,"rd":4,"rg":0,"rgd":4,"w":1000},{"l":52,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":64,"rg":0,"w":1000},{"l":53,"lg":0,"r":65,"rg":0,"w":1000},{"l":54,"lg":0,"r":65,"rg":0,"w":1000},{"l":55,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":66,"rg":0,"w":1000},{"l":56,"lg":0,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":67,"rg":0,"w":1000},{"l":57,"ld":12,"lg":0,"lgd":12,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":68,"rg":0,"w":1000},{"l":58,"lg":0,"r":69,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":59,"lg":0,"r":69,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":59,"lg":0,"r":70,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":60,"lg":0,"r":70,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":60,"lg":0,"r":71,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":61,"lg":0,"r":71,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":61,"lg":0,"r":72,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":62,"lg":0,"r":72,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":62,"lg":0,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":73,"rg":0,"w":1000},{"l":63,"ld":4,"lg":0,"lgd":4,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":74,"rg":0,"w":1000},{"l":64,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":75,"rg":0,"w":1000},{"l":65,"lg":0,"r":76,"rg":0,"w":1000},{"l":66,"lg":0,"r":77,"rg":0,"w":1000},{"l":66,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":78,"rg":0,"w":1000},{"l":67,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":79,"rg":0,"w":1000},{"l":68,"lg":0,"r":80,"rg":0,"w":1000},{"l":69,"ld":0,"lg":1000,"lgd":0,"r":80,"rg":0,"w":1000},{"l":69,"ld":0,"lg":0,"lgd":0,"r":81,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":70,"ld":0,"lg":0,"lgd":0,"r":81,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":70,"ld":0,"lg":0,"lgd":0,"r":82,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":71,"ld":0,"lg":0,"lgd":0,"r":82,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":71,"ld":0,"lg":0,"lgd":0,"r":83,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":72,"ld":0,"lg":0,"lgd":0,"r":83,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":72,"ld":0,"lg":1000,"lgd":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":84,"rg":0,"w":1000},{"l":73,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":85,"rd":5,"rg":0,"rgd":5,"w":1000},{"l":74,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":86,"rg":0,"w":1000},{"l":75,"lg":0,"r":87,"rg":0,"w":1000},{"l":76,"lg":0,"r":87,"rg":0,"w":1000},{"l":77,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":88,"rg":0,"w":1000},{"l":78,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":89,"rg":0,"w":1000},{"l":79,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":90,"rg":0,"w":1000},{"l":80,"lg":0,"r":91,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":81,"ld":0,"lg":1000,"lgd":0,"r":91,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":81,"ld":0,"lg":0,"lgd":0,"r":92,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":82,"ld":0,"lg":0,"lgd":0,"r":92,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":82,"ld":0,"lg":0,"lgd":0,"r":93,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":83,"ld":0,"lg":0,"lgd":0,"r":93,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":83,"ld":0,"lg":1000,"lgd":0,"r":94,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":84,"lg":0,"r":94,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":84,"lg":0,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":95,"rg":0,"w":1000},{"l":85,"ld":5,"lg":0,"lgd":5,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":96,"rg":0,"w":1000},{"l":86,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":97,"rg":0,"w":1000},{"l":87,"lg":0,"r":98,"rg":0,"w":1000},{"l":88,"lg":0,"r":99,"rg":0,"w":1000},{"l":88,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":100,"rg":0,"w":1000},{"l":89,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":101,"rd":11,"rg":0,"rgd":11,"w":1000},{"l":90,"lg":0,"r":102,"rg":0,"w":1000},{"l":91,"ld":0,"lg":1000,"lgd":0,"r":102,"rg":0,"w":1000},{"l":91,"ld":0,"lg":0,"lgd":0,"r":103,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":92,"ld":0,"lg":1000,"lgd":0,"r":103,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":92,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":0,"lgd":0,"r":104,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":93,"ld":0,"lg":1000,"lgd":0,"r":105,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":94,"ld":0,"lg":0,"lgd":0,"r":105,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":94,"ld":0,"lg":1000,"lgd":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":106,"rg":0,"w":1000},{"l":95,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":107,"rg":0,"w":1000},{"l":96,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":108,"rg":0,"w":1000},{"l":97,"lg":0,"r":109,"rg":0,"w":1000},{"l":98,"lg":0,"r":109,"rg":0,"w":1000},{"l":99,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":110,"rg":0,"w":1000},{"l":100,"lg":0,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":111,"rg":0,"w":1000},{"l":101,"ld":11,"lg":0,"lgd":11,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":112,"rg":0,"w":1000},{"l":102,"lg":0,"r":113,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":103,"ld":0,"lg":1000,"lgd":0,"r":113,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":103,"ld":0,"lg":0,"lgd":0,"r":114,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":114,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":104,"ld":0,"lg":1000,"lgd":0,"r":115,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":105,"ld":0,"lg":0,"lgd":0,"r":115,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":105,"ld":0,"lg":1000,"lgd":0,"r":116,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":106,"lg":0,"r":116,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":106,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":117,"rg":0,"w":1000},{"l":107,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":118,"rd":6,"rg":0,"rgd":6,"w":1000},{"l":108,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":119,"rg":0,"w":1000},{"l":109,"lg":0,"r":120,"rg":0,"w":1000},{"l":110,"lg":0,"r":121,"rg":0,"w":1000},{"l":110,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":122,"rg":0,"w":1000},{"l":111,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":123,"rg":0,"w":1000},{"l":112,"lg":0,"r":124,"rg":0,"w":1000},{"l":113,"ld":0,"lg":1000,"lgd":0,"r":124,"rg":0,"w":1000},{"l":113,"ld":0,"lg":0,"lgd":0,"r":125,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":114,"ld":0,"lg":1000,"lgd":0,"r":125,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":114,"ld":0,"lg":1000,"lgd":0,"r":126,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":115,"ld":0,"lg":1000,"lgd":0,"r":126,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":115,"ld":0,"lg":1000,"lgd":0,"r":127,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":116,"ld":0,"lg":0,"lgd":0,"r":127,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":116,"ld":0,"lg":1000,"lgd":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":128,"rg":0,"w":1000},{"l":117,"lg":0,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":129,"rg":0,"w":1000},{"l":118,"ld":6,"lg":0,"lgd":6,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":130,"rg":0,"w":1000},{"l":119,"lg":0,"r":131,"rg":0,"w":1000},{"l":120,"lg":0,"r":131,"rg":0,"w":1000},{"l":121,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":132,"rg":0,"w":1000},{"l":122,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":133,"rg":0,"w":1000},{"l":123,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":134,"rg":0,"w":1000},{"l":124,"lg":0,"r":135,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":125,"ld":0,"lg":1000,"lgd":0,"r":135,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":125,"ld":0,"lg":1000,"lgd":0,"r":136,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":126,"ld":0,"lg":1000,"lgd":0,"r":136,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":126,"ld":0,"lg":1000,"lgd":0,"r":137,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":127,"ld":0,"lg":1000,"lgd":0,"r":137,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":127,"ld":0,"lg":1000,"lgd":0,"r":138,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":128,"lg":0,"r":138,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":128,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":139,"rg":0,"w":1000},{"l":129,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":140,"rg":0,"w":1000},{"l":130,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":141,"rg":0,"w":1000},{"l":131,"lg":0,"r":142,"rg":0,"w":1000},{"l":132,"lg":0,"r":143,"rg":0,"w":1000},{"l":132,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":144,"rg":0,"w":1000},{"l":133,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":145,"rg":0,"w":1000},{"l":134,"lg":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"ld":0,"lg":1000,"lgd":0,"r":146,"rd":10,"rg":0,"rgd":10,"w":1000},{"l":135,"ld":0,"lg":1000,"lgd":0,"r":147,"rg":0,"w":1000},{"l":136,"ld":0,"lg":1000,"lgd":0,"r":147,"rg":0,"w":1000},{"l":136,"ld":0,"lg":1000,"lgd":0,"r":148,"rg":0,"w":1000},{"l":137,"ld":0,"lg":1000,"lgd":0,"r":148,"rg":0,"w":1000},{"l":137,"ld":0,"lg":1000,"lgd":0,"r":149,"rg":0,"w":1000},{"l":138,"ld":0,"lg":1000,"lgd":0,"r":149,"rg":0,"w":1000},{"l":138,"ld":0,"lg":1000,"lgd":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":150,"rg":0,"w":1000},{"l":139,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":151,"rg":0,"w":1000},{"l":140,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":152,"rg":0,"w":1000},{"l":141,"lg":0,"r":153,"rg":0,"w":1000},{"l":142,"lg":0,"r":153,"rg":0,"w":1000},{"l":143,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":154,"rg":0,"w":1000},{"l":144,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":155,"rg":0,"w":1000},{"l":145,"lg":0,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":156,"rg":0,"w":1000},{"l":146,"ld":10,"lg":0,"lgd":10,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":157,"rg":0,"w":1000},{"l":147,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":158,"rg":0,"w":1000},{"l":148,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":159,"rg":0,"w":1000},{"l":149,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":160,"rg":0,"w":1000},{"l":150,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":161,"rd":7,"rg":0,"rgd":7,"w":1000},{"l":151,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":162,"rg":0,"w":1000},{"l":152,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":163,"rg":0,"w":1000},{"l":153,"lg":0,"r":164,"rg":0,"w":1000},{"l":154,"lg":0,"r":165,"rg":0,"w":1000},{"l":154,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":166,"rg":0,"w":1000},{"l":155,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":167,"rg":0,"w":1000},{"l":156,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":168,"rg":0,"w":1000},{"l":157,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":169,"rg":0,"w":1000},{"l":158,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":170,"rg":0,"w":1000},{"l":159,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":171,"rg":0,"w":1000},{"l":160,"lg":0,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":172,"rg":0,"w":1000},{"l":161,"ld":7,"lg":0,"lgd":7,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":173,"rg":0,"w":1000},{"l":162,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":174,"rg":0,"w":1000},{"l":163,"lg":0,"r":175,"rg":0,"w":1000},{"l":164,"lg":0,"r":175,"rg":0,"w":1000},{"l":165,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":176,"rg":0,"w":1000},{"l":166,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":177,"rg":0,"w":1000},{"l":167,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":178,"rg":0,"w":1000},{"l":168,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":179,"rd":9,"rg":0,"rgd":9,"w":1000},{"l":169,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":180,"rg":0,"w":1000},{"l":170,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":181,"rd":8,"rg":0,"rgd":8,"w":1000},{"l":171,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":182,"rg":0,"w":1000},{"l":172,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":183,"rg":0,"w":1000},{"l":173,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":184,"rg":0,"w":1000},{"l":174,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":185,"rg":0,"w":1000},{"l":175,"lg":0,"r":186,"rg":0,"w":1000},{"l":176,"lg":0,"r":187,"rg":0,"w":1000},{"l":176,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":188,"rg":0,"w":1000},{"l":177,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":189,"rg":0,"w":1000},{"l":178,"lg":0,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":190,"rg":0,"w":1000},{"l":179,"ld":9,"lg":0,"lgd":9,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":191,"rg":0,"w":1000},{"l":180,"lg":0,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":192,"rg":0,"w":1000},{"l":181,"ld":8,"lg":0,"lgd":8,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":193,"rg":0,"w":1000},{"l":182,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":194,"rg":0,"w":1000},{"l":183,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":195,"rg":0,"w":1000},{"l":184,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":196,"rg":0,"w":1000},{"l":185,"lg":0,"r":197,"rg":0,"w":1000},{"l":186,"lg":0,"r":197,"rg":0,"w":1000},{"l":187,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":198,"rg":0,"w":1000},{"l":188,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":199,"rg":0,"w":1000},{"l":189,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":200,"rg":0,"w":1000},{"l":190,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":201,"rg":0,"w":1000},{"l":191,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":202,"rg":0,"w":1000},{"l":192,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":203,"rg":0,"w":1000},{"l":193,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":204,"rg":0,"w":1000},{"l":194,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":205,"rg":0,"w":1000},{"l":195,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":206,"rg":0,"w":1000},{"l":196,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":207,"rg":0,"w":1000},{"l":197,"lg":0,"r":208,"rg":0,"w":1000},{"l":198,"lg":0,"r":209,"rg":0,"w":1000},{"l":198,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":210,"rg":0,"w":1000},{"l":199,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":211,"rg":0,"w":1000},{"l":200,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":212,"rg":0,"w":1000},{"l":201,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":213,"rg":0,"w":1000},{"l":202,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":214,"rg":0,"w":1000},{"l":203,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":215,"rg":0,"w":1000},{"l":204,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":216,"rg":0,"w":1000},{"l":205,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":217,"rg":0,"w":1000},{"l":206,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":218,"rg":0,"w":1000},{"l":207,"lg":0,"r":219,"rg":0,"w":1000},{"l":208,"lg":0,"r":219,"rg":0,"w":1000},{"l":209,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":220,"rg":0,"w":1000},{"l":210,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":221,"rg":0,"w":1000},{"l":211,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":222,"rg":0,"w":1000},{"l":212,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":223,"rg":0,"w":1000},{"l":213,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":224,"rg":0,"w":1000},{"l":214,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":225,"rg":0,"w":1000},{"l":215,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":226,"rg":0,"w":1000},{"l":216,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":227,"rg":0,"w":1000},{"l":217,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":228,"rg":0,"w":1000},{"l":218,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":229,"rg":0,"w":1000},{"l":219,"lg":0,"r":230,"rg":0,"w":1000},{"l":220,"lg":0,"r":231,"rg":0,"w":1000},{"l":220,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":232,"rg":0,"w":1000},{"l":221,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":233,"rg":0,"w":1000},{"l":222,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":234,"rg":0,"w":1000},{"l":223,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":235,"rg":0,"w":1000},{"l":224,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":236,"rg":0,"w":1000},{"l":225,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":237,"rg":0,"w":1000},{"l":226,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":238,"rg":0,"w":1000},{"l":227,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":239,"rg":0,"w":1000},{"l":228,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":240,"rg":0,"w":1000},{"l":229,"lg":0,"r":241,"rg":0,"w":1000},{"l":230,"lg":0,"r":241,"rg":0,"w":1000}],"interface":{"d":0,"s":13},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"s":0,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}]]}

==> figures/web-plot/visualizer-data/fusion_paper_overlay_syndrome_graph.json <==
{"format":"fusion_blossom","version":"0.2.2","positions":[{"i":1.0,"j":-0.5,"t":0.0},{"i":-5.0,"j":-2.5,"t":0.0},{"i":-6.0,"j":0.5,"t":0.0},{"i":-5.0,"j":3.5,"t":0.0},{"i":-3.0,"j":5.5,"t":0.0},{"i":-1.0,"j":5.5,"t":0.0},{"i":2.0,"j":6.5,"t":0.0},{"i":6.0,"j":4.5,"t":0.0},{"i":8.0,"j":0.5,"t":0.0},{"i":8.0,"j":-3.5,"t":0.0},{"i":5.0,"j":-4.5,"t":0.0},{"i":1.0,"j":-6.5,"t":0.0},{"i":-3.0,"j":-6.5,"t":0.0},{"i":-8.0,"j":10.5,"t":0.0},{"i":-7.0,"j":-10.5,"t":0.0},{"i":-6.0,"j":10.5,"t":0.0},{"i":-3.0,"j":-10.5,"t":0.0},{"i":-2.0,"j":10.5,"t":0.0},{"i":-1.0,"j":-10.5,"t":0.0},{"i":0.0,"j":10.5,"t":0.0},{"i":1.0,"j":-10.5,"t":0.0}],"snapshots":[["initial",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,5],[true,6],[true,7],[true,8],[true,9],[true,10],[true,11],[true,81]],"d":0,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,12],[true,13],[true,14],[true,15],[true,16],[true,17],[true,18],[true,19],[true,20],[true,21],[true,22],[true,82]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,12],[true,23],[true,24],[true,25],[true,26],[true,27],[true,28],[true,29],[true,30],[true,31],[true,32],[true,78]],"d":0,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,13],[false,23],[true,33],[true,34],[true,35],[true,36],[true,37],[true,38],[true,39],[true,40],[true,41],[true,79]],"d":0,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,14],[false,24],[false,33],[true,42],[true,43],[true,44],[true,45],[true,46],[true,47],[true,48],[true,49],[true,80]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,15],[false,25],[false,34],[false,42],[true,50],[true,51],[true,52],[true,53],[true,54],[true,55],[true,56],[true,84]],"d":0,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1},{"b":[[false,5],[false,16],[false,26],[false,35],[false,43],[false,50],[true,57],[true,58],[true,59],[true,60],[true,61],[true,62],[true,86]],"d":0,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,6],[false,17],[false,27],[false,36],[false,44],[false,51],[false,57],[true,63],[true,64],[true,65],[true,66],[true,67],[true,89]],"d":0,"g":"grow","o":null,"p":null,"s":7,"t":null,"u":1},{"b":[[false,7],[false,18],[false,28],[false,37],[false,45],[false,52],[false,58],[false,63],[true,68],[true,69],[true,70],[true,71],[true,87]],"d":0,"g":"grow","o":null,"p":null,"s":8,"t":null,"u":1},{"b":[[false,8],[false,19],[false,29],[false,38],[false,46],[false,53],[false,59],[false,64],[false,68],[true,72],[true,73],[true,74],[true,90]],"d":0,"g":"grow","o":null,"p":null,"s":9,"t":null,"u":1},{"b":[[false,9],[false,20],[false,30],[false,39],[false,47],[false,54],[false,60],[false,65],[false,69],[false,72],[true,75],[true,76],[true,88]],"d":0,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,10],[false,21],[false,31],[false,40],[false,48],[false,55],[false,61],[false,66],[false,70],[false,73],[false,75],[true,77],[true,85]],"d":0,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,11],[false,22],[false,32],[false,41],[false,49],[false,56],[false,62],[false,67],[false,71],[false,74],[false,76],[false,77],[true,83]],"d":0,"g":"grow","o":null,"p":null,"s":12,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":0,"lgd":0,"r":1,"rd":1,"rg":0,"rgd":1,"w":6000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":7000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":4,"rd":4,"rg":0,"rgd":4,"w":6000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":6000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":7,"rd":7,"rg":0,"rgd":7,"w":5000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":8,"rd":8,"rg":0,"rgd":8,"w":7000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":9,"rd":9,"rg":0,"rgd":9,"w":7000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":10,"rd":10,"rg":0,"rgd":10,"w":4000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":12,"rd":12,"rg":0,"rgd":12,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":4,"rg":0,"rgd":4,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":6,"rd":6,"rg":0,"rgd":6,"w":9000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":0,"rgd":4,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":6,"w":8000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rd":7,"rg":0,"rgd":7,"w":12000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":8,"rd":8,"rg":0,"rgd":8,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":9,"rd":9,"rg":0,"rgd":9,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":12,"rd":12,"rg":0,"rgd":12,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":11,"rd":11,"rg":0,"rgd":11,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":12,"rd":12,"rg":0,"rgd":12,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":2000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":6,"rd":6,"rg":0,"rgd":6,"w":5000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":7,"rd":7,"rg":0,"rgd":7,"w":9000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":8,"rd":8,"rg":0,"rgd":8,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":9,"rd":9,"rg":0,"rgd":9,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":6,"rd":6,"rg":0,"rgd":6,"w":3000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":7,"rd":7,"rg":0,"rgd":7,"w":7000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rd":8,"rg":0,"rgd":8,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":9,"rd":9,"rg":0,"rgd":9,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":7,"rd":7,"rg":0,"rgd":7,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":8,"rd":8,"rg":0,"rgd":8,"w":6000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":9,"rd":9,"rg":0,"rgd":9,"w":10000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":11,"rd":11,"rg":0,"rgd":11,"w":13000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":12,"rd":12,"rg":0,"rgd":12,"w":13000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":8,"rd":8,"rg":0,"rgd":8,"w":4000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":9,"rd":9,"rg":0,"rgd":9,"w":8000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":10,"rd":10,"rg":0,"rgd":10,"w":9000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":11,"rd":11,"rg":0,"rgd":11,"w":11000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":9,"rd":9,"rg":0,"rgd":9,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":10,"rd":10,"rg":0,"rgd":10,"w":5000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":10,"rd":10,"rg":0,"rgd":10,"w":3000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":11,"rd":11,"rg":0,"rgd":11,"w":4000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":12,"rd":12,"rg":0,"rgd":12,"w":8000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":13,"rg":0,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":13,"rg":0,"w":7000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":13,"rg":0,"w":5000},{"l":0,"ld":0,"lg":0,"lgd":0,"r":14,"rg":0,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":14,"rg":0,"w":8000},{"l":12,"ld":12,"lg":0,"lgd":12,"r":14,"rg":0,"w":4000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":5000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":16,"rg":0,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":17,"rg":0,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":17,"rg":0,"w":10000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":18,"rg":0,"w":6000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":19,"rg":0,"w":6000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":20,"rg":0,"w":7000}],"interface":{"d":0,"s":13},"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["grow",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,5],[true,6],[true,7],[true,8],[true,9],[true,10],[true,11],[true,81]],"d":500,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,12],[true,13],[true,14],[true,15],[true,16],[true,17],[true,18],[true,19],[true,20],[true,21],[true,22],[true,82]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,12],[true,23],[true,24],[true,25],[true,26],[true,27],[true,28],[true,29],[true,30],[true,31],[true,32],[true,78]],"d":0,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,13],[false,23],[true,33],[true,34],[true,35],[true,36],[true,37],[true,38],[true,39],[true,40],[true,41],[true,79]],"d":0,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,14],[false,24],[false,33],[true,42],[true,43],[true,44],[true,45],[true,46],[true,47],[true,48],[true,49],[true,80]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,15],[false,25],[false,34],[false,42],[true,50],[true,51],[true,52],[true,53],[true,54],[true,55],[true,56],[true,84]],"d":0,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1},{"b":[[false,5],[false,16],[false,26],[false,35],[false,43],[false,50],[true,57],[true,58],[true,59],[true,60],[true,61],[true,62],[true,86]],"d":0,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,6],[false,17],[false,27],[false,36],[false,44],[false,51],[false,57],[true,63],[true,64],[true,65],[true,66],[true,67],[true,89]],"d":0,"g":"grow","o":null,"p":null,"s":7,"t":null,"u":1},{"b":[[false,7],[false,18],[false,28],[false,37],[false,45],[false,52],[false,58],[false,63],[true,68],[true,69],[true,70],[true,71],[true,87]],"d":0,"g":"grow","o":null,"p":null,"s":8,"t":null,"u":1},{"b":[[false,8],[false,19],[false,29],[false,38],[false,46],[false,53],[false,59],[false,64],[false,68],[true,72],[true,73],[true,74],[true,90]],"d":0,"g":"grow","o":null,"p":null,"s":9,"t":null,"u":1},{"b":[[false,9],[false,20],[false,30],[false,39],[false,47],[false,54],[false,60],[false,65],[false,69],[false,72],[true,75],[true,76],[true,88]],"d":0,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,10],[false,21],[false,31],[false,40],[false,48],[false,55],[false,61],[false,66],[false,70],[false,73],[false,75],[true,77],[true,85]],"d":0,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,11],[false,22],[false,32],[false,41],[false,49],[false,56],[false,62],[false,67],[false,71],[false,74],[false,76],[false,77],[true,83]],"d":0,"g":"grow","o":null,"p":null,"s":12,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":500,"lgd":0,"r":1,"rd":1,"rg":0,"rgd":1,"w":6000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":7000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":4,"rd":4,"rg":0,"rgd":4,"w":6000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":6000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":7,"rd":7,"rg":0,"rgd":7,"w":5000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":8,"rd":8,"rg":0,"rgd":8,"w":7000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":9,"rd":9,"rg":0,"rgd":9,"w":7000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":10,"rd":10,"rg":0,"rgd":10,"w":4000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":12,"rd":12,"rg":0,"rgd":12,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":4,"rg":0,"rgd":4,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":6,"rd":6,"rg":0,"rgd":6,"w":9000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":0,"rgd":4,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":6,"w":8000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rd":7,"rg":0,"rgd":7,"w":12000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":8,"rd":8,"rg":0,"rgd":8,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":9,"rd":9,"rg":0,"rgd":9,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":12,"rd":12,"rg":0,"rgd":12,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":11,"rd":11,"rg":0,"rgd":11,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":12,"rd":12,"rg":0,"rgd":12,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":2000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":6,"rd":6,"rg":0,"rgd":6,"w":5000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":7,"rd":7,"rg":0,"rgd":7,"w":9000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":8,"rd":8,"rg":0,"rgd":8,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":9,"rd":9,"rg":0,"rgd":9,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":6,"rd":6,"rg":0,"rgd":6,"w":3000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":7,"rd":7,"rg":0,"rgd":7,"w":7000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rd":8,"rg":0,"rgd":8,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":9,"rd":9,"rg":0,"rgd":9,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":7,"rd":7,"rg":0,"rgd":7,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":8,"rd":8,"rg":0,"rgd":8,"w":6000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":9,"rd":9,"rg":0,"rgd":9,"w":10000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":11,"rd":11,"rg":0,"rgd":11,"w":13000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":12,"rd":12,"rg":0,"rgd":12,"w":13000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":8,"rd":8,"rg":0,"rgd":8,"w":4000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":9,"rd":9,"rg":0,"rgd":9,"w":8000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":10,"rd":10,"rg":0,"rgd":10,"w":9000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":11,"rd":11,"rg":0,"rgd":11,"w":11000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":9,"rd":9,"rg":0,"rgd":9,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":10,"rd":10,"rg":0,"rgd":10,"w":5000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":10,"rd":10,"rg":0,"rgd":10,"w":3000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":11,"rd":11,"rg":0,"rgd":11,"w":4000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":12,"rd":12,"rg":0,"rgd":12,"w":8000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":13,"rg":0,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":13,"rg":0,"w":7000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":13,"rg":0,"w":5000},{"l":0,"ld":0,"lg":500,"lgd":0,"r":14,"rg":0,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":14,"rg":0,"w":8000},{"l":12,"ld":12,"lg":0,"lgd":12,"r":14,"rg":0,"w":4000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":5000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":16,"rg":0,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":17,"rg":0,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":17,"rg":0,"w":10000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":18,"rg":0,"w":6000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":19,"rg":0,"w":6000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":20,"rg":0,"w":7000}],"interface":{"d":0,"s":13},"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["grow",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,5],[true,6],[true,7],[true,8],[true,9],[true,10],[true,11],[true,81]],"d":1000,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,12],[true,13],[true,14],[true,15],[true,16],[true,17],[true,18],[true,19],[true,20],[true,21],[true,22],[true,82]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,12],[true,23],[true,24],[true,25],[true,26],[true,27],[true,28],[true,29],[true,30],[true,31],[true,32],[true,78]],"d":0,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,13],[false,23],[true,33],[true,34],[true,35],[true,36],[true,37],[true,38],[true,39],[true,40],[true,41],[true,79]],"d":0,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,14],[false,24],[false,33],[true,42],[true,43],[true,44],[true,45],[true,46],[true,47],[true,48],[true,49],[true,80]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,15],[false,25],[false,34],[false,42],[true,50],[true,51],[true,52],[true,53],[true,54],[true,55],[true,56],[true,84]],"d":0,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1},{"b":[[false,5],[false,16],[false,26],[false,35],[false,43],[false,50],[true,57],[true,58],[true,59],[true,60],[true,61],[true,62],[true,86]],"d":0,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,6],[false,17],[false,27],[false,36],[false,44],[false,51],[false,57],[true,63],[true,64],[true,65],[true,66],[true,67],[true,89]],"d":0,"g":"grow","o":null,"p":null,"s":7,"t":null,"u":1},{"b":[[false,7],[false,18],[false,28],[false,37],[false,45],[false,52],[false,58],[false,63],[true,68],[true,69],[true,70],[true,71],[true,87]],"d":0,"g":"grow","o":null,"p":null,"s":8,"t":null,"u":1},{"b":[[false,8],[false,19],[false,29],[false,38],[false,46],[false,53],[false,59],[false,64],[false,68],[true,72],[true,73],[true,74],[true,90]],"d":0,"g":"grow","o":null,"p":null,"s":9,"t":null,"u":1},{"b":[[false,9],[false,20],[false,30],[false,39],[false,47],[false,54],[false,60],[false,65],[false,69],[false,72],[true,75],[true,76],[true,88]],"d":0,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,10],[false,21],[false,31],[false,40],[false,48],[false,55],[false,61],[false,66],[false,70],[false,73],[false,75],[true,77],[true,85]],"d":0,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,11],[false,22],[false,32],[false,41],[false,49],[false,56],[false,62],[false,67],[false,71],[false,74],[false,76],[false,77],[true,83]],"d":0,"g":"grow","o":null,"p":null,"s":12,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":1000,"lgd":0,"r":1,"rd":1,"rg":0,"rgd":1,"w":6000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":7000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":4,"rd":4,"rg":0,"rgd":4,"w":6000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":6000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":7,"rd":7,"rg":0,"rgd":7,"w":5000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":8,"rd":8,"rg":0,"rgd":8,"w":7000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":9,"rd":9,"rg":0,"rgd":9,"w":7000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":10,"rd":10,"rg":0,"rgd":10,"w":4000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":12,"rd":12,"rg":0,"rgd":12,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":4,"rg":0,"rgd":4,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":6,"rd":6,"rg":0,"rgd":6,"w":9000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":0,"rgd":4,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":6,"w":8000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rd":7,"rg":0,"rgd":7,"w":12000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":8,"rd":8,"rg":0,"rgd":8,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":9,"rd":9,"rg":0,"rgd":9,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":12,"rd":12,"rg":0,"rgd":12,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":11,"rd":11,"rg":0,"rgd":11,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":12,"rd":12,"rg":0,"rgd":12,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":2000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":6,"rd":6,"rg":0,"rgd":6,"w":5000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":7,"rd":7,"rg":0,"rgd":7,"w":9000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":8,"rd":8,"rg":0,"rgd":8,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":9,"rd":9,"rg":0,"rgd":9,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":6,"rd":6,"rg":0,"rgd":6,"w":3000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":7,"rd":7,"rg":0,"rgd":7,"w":7000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rd":8,"rg":0,"rgd":8,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":9,"rd":9,"rg":0,"rgd":9,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":7,"rd":7,"rg":0,"rgd":7,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":8,"rd":8,"rg":0,"rgd":8,"w":6000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":9,"rd":9,"rg":0,"rgd":9,"w":10000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":11,"rd":11,"rg":0,"rgd":11,"w":13000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":12,"rd":12,"rg":0,"rgd":12,"w":13000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":8,"rd":8,"rg":0,"rgd":8,"w":4000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":9,"rd":9,"rg":0,"rgd":9,"w":8000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":10,"rd":10,"rg":0,"rgd":10,"w":9000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":11,"rd":11,"rg":0,"rgd":11,"w":11000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":9,"rd":9,"rg":0,"rgd":9,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":10,"rd":10,"rg":0,"rgd":10,"w":5000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":10,"rd":10,"rg":0,"rgd":10,"w":3000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":11,"rd":11,"rg":0,"rgd":11,"w":4000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":12,"rd":12,"rg":0,"rgd":12,"w":8000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":13,"rg":0,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":13,"rg":0,"w":7000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":13,"rg":0,"w":5000},{"l":0,"ld":0,"lg":1000,"lgd":0,"r":14,"rg":0,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":14,"rg":0,"w":8000},{"l":12,"ld":12,"lg":0,"lgd":12,"r":14,"rg":0,"w":4000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":5000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":16,"rg":0,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":17,"rg":0,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":17,"rg":0,"w":10000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":18,"rg":0,"w":6000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":19,"rg":0,"w":6000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":20,"rg":0,"w":7000}],"interface":{"d":0,"s":13},"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["grow",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,5],[true,6],[true,7],[true,8],[true,9],[true,10],[true,11],[true,81]],"d":1500,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,12],[true,13],[true,14],[true,15],[true,16],[true,17],[true,18],[true,19],[true,20],[true,21],[true,22],[true,82]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,12],[true,23],[true,24],[true,25],[true,26],[true,27],[true,28],[true,29],[true,30],[true,31],[true,32],[true,78]],"d":0,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,13],[false,23],[true,33],[true,34],[true,35],[true,36],[true,37],[true,38],[true,39],[true,40],[true,41],[true,79]],"d":0,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,14],[false,24],[false,33],[true,42],[true,43],[true,44],[true,45],[true,46],[true,47],[true,48],[true,49],[true,80]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,15],[false,25],[false,34],[false,42],[true,50],[true,51],[true,52],[true,53],[true,54],[true,55],[true,56],[true,84]],"d":0,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1},{"b":[[false,5],[false,16],[false,26],[false,35],[false,43],[false,50],[true,57],[true,58],[true,59],[true,60],[true,61],[true,62],[true,86]],"d":0,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,6],[false,17],[false,27],[false,36],[false,44],[false,51],[false,57],[true,63],[true,64],[true,65],[true,66],[true,67],[true,89]],"d":0,"g":"grow","o":null,"p":null,"s":7,"t":null,"u":1},{"b":[[false,7],[false,18],[false,28],[false,37],[false,45],[false,52],[false,58],[false,63],[true,68],[true,69],[true,70],[true,71],[true,87]],"d":0,"g":"grow","o":null,"p":null,"s":8,"t":null,"u":1},{"b":[[false,8],[false,19],[false,29],[false,38],[false,46],[false,53],[false,59],[false,64],[false,68],[true,72],[true,73],[true,74],[true,90]],"d":0,"g":"grow","o":null,"p":null,"s":9,"t":null,"u":1},{"b":[[false,9],[false,20],[false,30],[false,39],[false,47],[false,54],[false,60],[false,65],[false,69],[false,72],[true,75],[true,76],[true,88]],"d":0,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,10],[false,21],[false,31],[false,40],[false,48],[false,55],[false,61],[false,66],[false,70],[false,73],[false,75],[true,77],[true,85]],"d":0,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,11],[false,22],[false,32],[false,41],[false,49],[false,56],[false,62],[false,67],[false,71],[false,74],[false,76],[false,77],[true,83]],"d":0,"g":"grow","o":null,"p":null,"s":12,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":1500,"lgd":0,"r":1,"rd":1,"rg":0,"rgd":1,"w":6000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":7000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":4,"rd":4,"rg":0,"rgd":4,"w":6000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":6000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":7,"rd":7,"rg":0,"rgd":7,"w":5000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":8,"rd":8,"rg":0,"rgd":8,"w":7000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":9,"rd":9,"rg":0,"rgd":9,"w":7000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":10,"rd":10,"rg":0,"rgd":10,"w":4000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":12,"rd":12,"rg":0,"rgd":12,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":4,"rg":0,"rgd":4,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":6,"rd":6,"rg":0,"rgd":6,"w":9000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":0,"rgd":4,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":6,"w":8000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rd":7,"rg":0,"rgd":7,"w":12000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":8,"rd":8,"rg":0,"rgd":8,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":9,"rd":9,"rg":0,"rgd":9,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":12,"rd":12,"rg":0,"rgd":12,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":11,"rd":11,"rg":0,"rgd":11,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":12,"rd":12,"rg":0,"rgd":12,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":2000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":6,"rd":6,"rg":0,"rgd":6,"w":5000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":7,"rd":7,"rg":0,"rgd":7,"w":9000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":8,"rd":8,"rg":0,"rgd":8,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":9,"rd":9,"rg":0,"rgd":9,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":6,"rd":6,"rg":0,"rgd":6,"w":3000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":7,"rd":7,"rg":0,"rgd":7,"w":7000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rd":8,"rg":0,"rgd":8,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":9,"rd":9,"rg":0,"rgd":9,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":7,"rd":7,"rg":0,"rgd":7,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":8,"rd":8,"rg":0,"rgd":8,"w":6000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":9,"rd":9,"rg":0,"rgd":9,"w":10000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":11,"rd":11,"rg":0,"rgd":11,"w":13000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":12,"rd":12,"rg":0,"rgd":12,"w":13000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":8,"rd":8,"rg":0,"rgd":8,"w":4000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":9,"rd":9,"rg":0,"rgd":9,"w":8000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":10,"rd":10,"rg":0,"rgd":10,"w":9000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":11,"rd":11,"rg":0,"rgd":11,"w":11000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":9,"rd":9,"rg":0,"rgd":9,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":10,"rd":10,"rg":0,"rgd":10,"w":5000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":10,"rd":10,"rg":0,"rgd":10,"w":3000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":11,"rd":11,"rg":0,"rgd":11,"w":4000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":12,"rd":12,"rg":0,"rgd":12,"w":8000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":13,"rg":0,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":13,"rg":0,"w":7000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":13,"rg":0,"w":5000},{"l":0,"ld":0,"lg":1500,"lgd":0,"r":14,"rg":0,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":14,"rg":0,"w":8000},{"l":12,"ld":12,"lg":0,"lgd":12,"r":14,"rg":0,"w":4000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":5000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":16,"rg":0,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":17,"rg":0,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":17,"rg":0,"w":10000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":18,"rg":0,"w":6000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":19,"rg":0,"w":6000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":20,"rg":0,"w":7000}],"interface":{"d":0,"s":13},"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["grow",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,5],[true,6],[true,7],[true,8],[true,9],[true,10],[true,11],[true,81]],"d":2000,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,12],[true,13],[true,14],[true,15],[true,16],[true,17],[true,18],[true,19],[true,20],[true,21],[true,22],[true,82]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,12],[true,23],[true,24],[true,25],[true,26],[true,27],[true,28],[true,29],[true,30],[true,31],[true,32],[true,78]],"d":0,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,13],[false,23],[true,33],[true,34],[true,35],[true,36],[true,37],[true,38],[true,39],[true,40],[true,41],[true,79]],"d":0,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,14],[false,24],[false,33],[true,42],[true,43],[true,44],[true,45],[true,46],[true,47],[true,48],[true,49],[true,80]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,15],[false,25],[false,34],[false,42],[true,50],[true,51],[true,52],[true,53],[true,54],[true,55],[true,56],[true,84]],"d":0,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1},{"b":[[false,5],[false,16],[false,26],[false,35],[false,43],[false,50],[true,57],[true,58],[true,59],[true,60],[true,61],[true,62],[true,86]],"d":0,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,6],[false,17],[false,27],[false,36],[false,44],[false,51],[false,57],[true,63],[true,64],[true,65],[true,66],[true,67],[true,89]],"d":0,"g":"grow","o":null,"p":null,"s":7,"t":null,"u":1},{"b":[[false,7],[false,18],[false,28],[false,37],[false,45],[false,52],[false,58],[false,63],[true,68],[true,69],[true,70],[true,71],[true,87]],"d":0,"g":"grow","o":null,"p":null,"s":8,"t":null,"u":1},{"b":[[false,8],[false,19],[false,29],[false,38],[false,46],[false,53],[false,59],[false,64],[false,68],[true,72],[true,73],[true,74],[true,90]],"d":0,"g":"grow","o":null,"p":null,"s":9,"t":null,"u":1},{"b":[[false,9],[false,20],[false,30],[false,39],[false,47],[false,54],[false,60],[false,65],[false,69],[false,72],[true,75],[true,76],[true,88]],"d":0,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,10],[false,21],[false,31],[false,40],[false,48],[false,55],[false,61],[false,66],[false,70],[false,73],[false,75],[true,77],[true,85]],"d":0,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,11],[false,22],[false,32],[false,41],[false,49],[false,56],[false,62],[false,67],[false,71],[false,74],[false,76],[false,77],[true,83]],"d":0,"g":"grow","o":null,"p":null,"s":12,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":2000,"lgd":0,"r":1,"rd":1,"rg":0,"rgd":1,"w":6000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":7000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":4,"rd":4,"rg":0,"rgd":4,"w":6000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":6000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":7,"rd":7,"rg":0,"rgd":7,"w":5000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":8,"rd":8,"rg":0,"rgd":8,"w":7000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":9,"rd":9,"rg":0,"rgd":9,"w":7000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":10,"rd":10,"rg":0,"rgd":10,"w":4000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":12,"rd":12,"rg":0,"rgd":12,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":4,"rg":0,"rgd":4,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":6,"rd":6,"rg":0,"rgd":6,"w":9000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":0,"rgd":4,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":6,"w":8000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rd":7,"rg":0,"rgd":7,"w":12000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":8,"rd":8,"rg":0,"rgd":8,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":9,"rd":9,"rg":0,"rgd":9,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":12,"rd":12,"rg":0,"rgd":12,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":11,"rd":11,"rg":0,"rgd":11,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":12,"rd":12,"rg":0,"rgd":12,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":2000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":6,"rd":6,"rg":0,"rgd":6,"w":5000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":7,"rd":7,"rg":0,"rgd":7,"w":9000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":8,"rd":8,"rg":0,"rgd":8,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":9,"rd":9,"rg":0,"rgd":9,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":6,"rd":6,"rg":0,"rgd":6,"w":3000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":7,"rd":7,"rg":0,"rgd":7,"w":7000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rd":8,"rg":0,"rgd":8,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":9,"rd":9,"rg":0,"rgd":9,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":7,"rd":7,"rg":0,"rgd":7,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":8,"rd":8,"rg":0,"rgd":8,"w":6000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":9,"rd":9,"rg":0,"rgd":9,"w":10000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":11,"rd":11,"rg":0,"rgd":11,"w":13000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":12,"rd":12,"rg":0,"rgd":12,"w":13000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":8,"rd":8,"rg":0,"rgd":8,"w":4000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":9,"rd":9,"rg":0,"rgd":9,"w":8000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":10,"rd":10,"rg":0,"rgd":10,"w":9000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":11,"rd":11,"rg":0,"rgd":11,"w":11000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":9,"rd":9,"rg":0,"rgd":9,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":10,"rd":10,"rg":0,"rgd":10,"w":5000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":10,"rd":10,"rg":0,"rgd":10,"w":3000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":11,"rd":11,"rg":0,"rgd":11,"w":4000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":12,"rd":12,"rg":0,"rgd":12,"w":8000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":13,"rg":0,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":13,"rg":0,"w":7000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":13,"rg":0,"w":5000},{"l":0,"ld":0,"lg":2000,"lgd":0,"r":14,"rg":0,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":14,"rg":0,"w":8000},{"l":12,"ld":12,"lg":0,"lgd":12,"r":14,"rg":0,"w":4000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":5000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":16,"rg":0,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":17,"rg":0,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":17,"rg":0,"w":10000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":18,"rg":0,"w":6000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":19,"rg":0,"w":6000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":20,"rg":0,"w":7000}],"interface":{"d":0,"s":13},"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["grow",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,5],[true,6],[true,7],[true,8],[true,9],[true,10],[true,11],[true,81]],"d":2500,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,12],[true,13],[true,14],[true,15],[true,16],[true,17],[true,18],[true,19],[true,20],[true,21],[true,22],[true,82]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,12],[true,23],[true,24],[true,25],[true,26],[true,27],[true,28],[true,29],[true,30],[true,31],[true,32],[true,78]],"d":0,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,13],[false,23],[true,33],[true,34],[true,35],[true,36],[true,37],[true,38],[true,39],[true,40],[true,41],[true,79]],"d":0,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,14],[false,24],[false,33],[true,42],[true,43],[true,44],[true,45],[true,46],[true,47],[true,48],[true,49],[true,80]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,15],[false,25],[false,34],[false,42],[true,50],[true,51],[true,52],[true,53],[true,54],[true,55],[true,56],[true,84]],"d":0,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1},{"b":[[false,5],[false,16],[false,26],[false,35],[false,43],[false,50],[true,57],[true,58],[true,59],[true,60],[true,61],[true,62],[true,86]],"d":0,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,6],[false,17],[false,27],[false,36],[false,44],[false,51],[false,57],[true,63],[true,64],[true,65],[true,66],[true,67],[true,89]],"d":0,"g":"grow","o":null,"p":null,"s":7,"t":null,"u":1},{"b":[[false,7],[false,18],[false,28],[false,37],[false,45],[false,52],[false,58],[false,63],[true,68],[true,69],[true,70],[true,71],[true,87]],"d":0,"g":"grow","o":null,"p":null,"s":8,"t":null,"u":1},{"b":[[false,8],[false,19],[false,29],[false,38],[false,46],[false,53],[false,59],[false,64],[false,68],[true,72],[true,73],[true,74],[true,90]],"d":0,"g":"grow","o":null,"p":null,"s":9,"t":null,"u":1},{"b":[[false,9],[false,20],[false,30],[false,39],[false,47],[false,54],[false,60],[false,65],[false,69],[false,72],[true,75],[true,76],[true,88]],"d":0,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,10],[false,21],[false,31],[false,40],[false,48],[false,55],[false,61],[false,66],[false,70],[false,73],[false,75],[true,77],[true,85]],"d":0,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,11],[false,22],[false,32],[false,41],[false,49],[false,56],[false,62],[false,67],[false,71],[false,74],[false,76],[false,77],[true,83]],"d":0,"g":"grow","o":null,"p":null,"s":12,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":2500,"lgd":0,"r":1,"rd":1,"rg":0,"rgd":1,"w":6000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":7000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":4,"rd":4,"rg":0,"rgd":4,"w":6000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":6000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":7,"rd":7,"rg":0,"rgd":7,"w":5000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":8,"rd":8,"rg":0,"rgd":8,"w":7000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":9,"rd":9,"rg":0,"rgd":9,"w":7000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":10,"rd":10,"rg":0,"rgd":10,"w":4000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":12,"rd":12,"rg":0,"rgd":12,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":4,"rg":0,"rgd":4,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":6,"rd":6,"rg":0,"rgd":6,"w":9000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":0,"rgd":4,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":6,"w":8000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rd":7,"rg":0,"rgd":7,"w":12000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":8,"rd":8,"rg":0,"rgd":8,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":9,"rd":9,"rg":0,"rgd":9,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":12,"rd":12,"rg":0,"rgd":12,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":11,"rd":11,"rg":0,"rgd":11,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":12,"rd":12,"rg":0,"rgd":12,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":2000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":6,"rd":6,"rg":0,"rgd":6,"w":5000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":7,"rd":7,"rg":0,"rgd":7,"w":9000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":8,"rd":8,"rg":0,"rgd":8,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":9,"rd":9,"rg":0,"rgd":9,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":6,"rd":6,"rg":0,"rgd":6,"w":3000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":7,"rd":7,"rg":0,"rgd":7,"w":7000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rd":8,"rg":0,"rgd":8,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":9,"rd":9,"rg":0,"rgd":9,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":7,"rd":7,"rg":0,"rgd":7,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":8,"rd":8,"rg":0,"rgd":8,"w":6000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":9,"rd":9,"rg":0,"rgd":9,"w":10000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":11,"rd":11,"rg":0,"rgd":11,"w":13000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":12,"rd":12,"rg":0,"rgd":12,"w":13000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":8,"rd":8,"rg":0,"rgd":8,"w":4000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":9,"rd":9,"rg":0,"rgd":9,"w":8000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":10,"rd":10,"rg":0,"rgd":10,"w":9000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":11,"rd":11,"rg":0,"rgd":11,"w":11000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":9,"rd":9,"rg":0,"rgd":9,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":10,"rd":10,"rg":0,"rgd":10,"w":5000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":10,"rd":10,"rg":0,"rgd":10,"w":3000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":11,"rd":11,"rg":0,"rgd":11,"w":4000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":12,"rd":12,"rg":0,"rgd":12,"w":8000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":13,"rg":0,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":13,"rg":0,"w":7000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":13,"rg":0,"w":5000},{"l":0,"ld":0,"lg":2500,"lgd":0,"r":14,"rg":0,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":14,"rg":0,"w":8000},{"l":12,"ld":12,"lg":0,"lgd":12,"r":14,"rg":0,"w":4000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":5000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":16,"rg":0,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":17,"rg":0,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":17,"rg":0,"w":10000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":18,"rg":0,"w":6000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":19,"rg":0,"w":6000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":20,"rg":0,"w":7000}],"interface":{"d":0,"s":13},"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["grow",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,5],[true,6],[true,7],[true,8],[true,9],[true,10],[true,11],[true,81]],"d":3000,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,12],[true,13],[true,14],[true,15],[true,16],[true,17],[true,18],[true,19],[true,20],[true,21],[true,22],[true,82]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,12],[true,23],[true,24],[true,25],[true,26],[true,27],[true,28],[true,29],[true,30],[true,31],[true,32],[true,78]],"d":0,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,13],[false,23],[true,33],[true,34],[true,35],[true,36],[true,37],[true,38],[true,39],[true,40],[true,41],[true,79]],"d":0,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,14],[false,24],[false,33],[true,42],[true,43],[true,44],[true,45],[true,46],[true,47],[true,48],[true,49],[true,80]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,15],[false,25],[false,34],[false,42],[true,50],[true,51],[true,52],[true,53],[true,54],[true,55],[true,56],[true,84]],"d":0,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1},{"b":[[false,5],[false,16],[false,26],[false,35],[false,43],[false,50],[true,57],[true,58],[true,59],[true,60],[true,61],[true,62],[true,86]],"d":0,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,6],[false,17],[false,27],[false,36],[false,44],[false,51],[false,57],[true,63],[true,64],[true,65],[true,66],[true,67],[true,89]],"d":0,"g":"grow","o":null,"p":null,"s":7,"t":null,"u":1},{"b":[[false,7],[false,18],[false,28],[false,37],[false,45],[false,52],[false,58],[false,63],[true,68],[true,69],[true,70],[true,71],[true,87]],"d":0,"g":"grow","o":null,"p":null,"s":8,"t":null,"u":1},{"b":[[false,8],[false,19],[false,29],[false,38],[false,46],[false,53],[false,59],[false,64],[false,68],[true,72],[true,73],[true,74],[true,90]],"d":0,"g":"grow","o":null,"p":null,"s":9,"t":null,"u":1},{"b":[[false,9],[false,20],[false,30],[false,39],[false,47],[false,54],[false,60],[false,65],[false,69],[false,72],[true,75],[true,76],[true,88]],"d":0,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,10],[false,21],[false,31],[false,40],[false,48],[false,55],[false,61],[false,66],[false,70],[false,73],[false,75],[true,77],[true,85]],"d":0,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,11],[false,22],[false,32],[false,41],[false,49],[false,56],[false,62],[false,67],[false,71],[false,74],[false,76],[false,77],[true,83]],"d":0,"g":"grow","o":null,"p":null,"s":12,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":3000,"lgd":0,"r":1,"rd":1,"rg":0,"rgd":1,"w":6000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":7000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":4,"rd":4,"rg":0,"rgd":4,"w":6000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":6000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":7,"rd":7,"rg":0,"rgd":7,"w":5000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":8,"rd":8,"rg":0,"rgd":8,"w":7000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":9,"rd":9,"rg":0,"rgd":9,"w":7000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":10,"rd":10,"rg":0,"rgd":10,"w":4000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":12,"rd":12,"rg":0,"rgd":12,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":4,"rg":0,"rgd":4,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":6,"rd":6,"rg":0,"rgd":6,"w":9000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":0,"rgd":4,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":6,"w":8000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rd":7,"rg":0,"rgd":7,"w":12000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":8,"rd":8,"rg":0,"rgd":8,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":9,"rd":9,"rg":0,"rgd":9,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":12,"rd":12,"rg":0,"rgd":12,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":11,"rd":11,"rg":0,"rgd":11,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":12,"rd":12,"rg":0,"rgd":12,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":2000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":6,"rd":6,"rg":0,"rgd":6,"w":5000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":7,"rd":7,"rg":0,"rgd":7,"w":9000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":8,"rd":8,"rg":0,"rgd":8,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":9,"rd":9,"rg":0,"rgd":9,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":6,"rd":6,"rg":0,"rgd":6,"w":3000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":7,"rd":7,"rg":0,"rgd":7,"w":7000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rd":8,"rg":0,"rgd":8,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":9,"rd":9,"rg":0,"rgd":9,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":7,"rd":7,"rg":0,"rgd":7,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":8,"rd":8,"rg":0,"rgd":8,"w":6000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":9,"rd":9,"rg":0,"rgd":9,"w":10000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":11,"rd":11,"rg":0,"rgd":11,"w":13000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":12,"rd":12,"rg":0,"rgd":12,"w":13000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":8,"rd":8,"rg":0,"rgd":8,"w":4000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":9,"rd":9,"rg":0,"rgd":9,"w":8000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":10,"rd":10,"rg":0,"rgd":10,"w":9000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":11,"rd":11,"rg":0,"rgd":11,"w":11000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":9,"rd":9,"rg":0,"rgd":9,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":10,"rd":10,"rg":0,"rgd":10,"w":5000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":10,"rd":10,"rg":0,"rgd":10,"w":3000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":11,"rd":11,"rg":0,"rgd":11,"w":4000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":12,"rd":12,"rg":0,"rgd":12,"w":8000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":13,"rg":0,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":13,"rg":0,"w":7000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":13,"rg":0,"w":5000},{"l":0,"ld":0,"lg":3000,"lgd":0,"r":14,"rg":0,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":14,"rg":0,"w":8000},{"l":12,"ld":12,"lg":0,"lgd":12,"r":14,"rg":0,"w":4000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":5000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":16,"rg":0,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":17,"rg":0,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":17,"rg":0,"w":10000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":18,"rg":0,"w":6000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":19,"rg":0,"w":6000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":20,"rg":0,"w":7000}],"interface":{"d":0,"s":13},"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["grow",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,5],[true,6],[true,7],[true,8],[true,9],[true,10],[true,11],[true,81]],"d":3500,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,12],[true,13],[true,14],[true,15],[true,16],[true,17],[true,18],[true,19],[true,20],[true,21],[true,22],[true,82]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,12],[true,23],[true,24],[true,25],[true,26],[true,27],[true,28],[true,29],[true,30],[true,31],[true,32],[true,78]],"d":0,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,13],[false,23],[true,33],[true,34],[true,35],[true,36],[true,37],[true,38],[true,39],[true,40],[true,41],[true,79]],"d":0,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,14],[false,24],[false,33],[true,42],[true,43],[true,44],[true,45],[true,46],[true,47],[true,48],[true,49],[true,80]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,15],[false,25],[false,34],[false,42],[true,50],[true,51],[true,52],[true,53],[true,54],[true,55],[true,56],[true,84]],"d":0,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1},{"b":[[false,5],[false,16],[false,26],[false,35],[false,43],[false,50],[true,57],[true,58],[true,59],[true,60],[true,61],[true,62],[true,86]],"d":0,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,6],[false,17],[false,27],[false,36],[false,44],[false,51],[false,57],[true,63],[true,64],[true,65],[true,66],[true,67],[true,89]],"d":0,"g":"grow","o":null,"p":null,"s":7,"t":null,"u":1},{"b":[[false,7],[false,18],[false,28],[false,37],[false,45],[false,52],[false,58],[false,63],[true,68],[true,69],[true,70],[true,71],[true,87]],"d":0,"g":"grow","o":null,"p":null,"s":8,"t":null,"u":1},{"b":[[false,8],[false,19],[false,29],[false,38],[false,46],[false,53],[false,59],[false,64],[false,68],[true,72],[true,73],[true,74],[true,90]],"d":0,"g":"grow","o":null,"p":null,"s":9,"t":null,"u":1},{"b":[[false,9],[false,20],[false,30],[false,39],[false,47],[false,54],[false,60],[false,65],[false,69],[false,72],[true,75],[true,76],[true,88]],"d":0,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,10],[false,21],[false,31],[false,40],[false,48],[false,55],[false,61],[false,66],[false,70],[false,73],[false,75],[true,77],[true,85]],"d":0,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,11],[false,22],[false,32],[false,41],[false,49],[false,56],[false,62],[false,67],[false,71],[false,74],[false,76],[false,77],[true,83]],"d":0,"g":"grow","o":null,"p":null,"s":12,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":3500,"lgd":0,"r":1,"rd":1,"rg":0,"rgd":1,"w":6000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":7000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":4,"rd":4,"rg":0,"rgd":4,"w":6000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":6000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":7,"rd":7,"rg":0,"rgd":7,"w":5000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":8,"rd":8,"rg":0,"rgd":8,"w":7000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":9,"rd":9,"rg":0,"rgd":9,"w":7000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":10,"rd":10,"rg":0,"rgd":10,"w":4000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":12,"rd":12,"rg":0,"rgd":12,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":4,"rg":0,"rgd":4,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":6,"rd":6,"rg":0,"rgd":6,"w":9000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":0,"rgd":4,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":6,"w":8000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rd":7,"rg":0,"rgd":7,"w":12000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":8,"rd":8,"rg":0,"rgd":8,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":9,"rd":9,"rg":0,"rgd":9,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":12,"rd":12,"rg":0,"rgd":12,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":11,"rd":11,"rg":0,"rgd":11,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":12,"rd":12,"rg":0,"rgd":12,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":2000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":6,"rd":6,"rg":0,"rgd":6,"w":5000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":7,"rd":7,"rg":0,"rgd":7,"w":9000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":8,"rd":8,"rg":0,"rgd":8,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":9,"rd":9,"rg":0,"rgd":9,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":6,"rd":6,"rg":0,"rgd":6,"w":3000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":7,"rd":7,"rg":0,"rgd":7,"w":7000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rd":8,"rg":0,"rgd":8,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":9,"rd":9,"rg":0,"rgd":9,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":7,"rd":7,"rg":0,"rgd":7,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":8,"rd":8,"rg":0,"rgd":8,"w":6000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":9,"rd":9,"rg":0,"rgd":9,"w":10000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":11,"rd":11,"rg":0,"rgd":11,"w":13000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":12,"rd":12,"rg":0,"rgd":12,"w":13000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":8,"rd":8,"rg":0,"rgd":8,"w":4000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":9,"rd":9,"rg":0,"rgd":9,"w":8000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":10,"rd":10,"rg":0,"rgd":10,"w":9000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":11,"rd":11,"rg":0,"rgd":11,"w":11000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":9,"rd":9,"rg":0,"rgd":9,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":10,"rd":10,"rg":0,"rgd":10,"w":5000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":10,"rd":10,"rg":0,"rgd":10,"w":3000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":11,"rd":11,"rg":0,"rgd":11,"w":4000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":12,"rd":12,"rg":0,"rgd":12,"w":8000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":13,"rg":0,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":13,"rg":0,"w":7000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":13,"rg":0,"w":5000},{"l":0,"ld":0,"lg":3500,"lgd":0,"r":14,"rg":0,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":14,"rg":0,"w":8000},{"l":12,"ld":12,"lg":0,"lgd":12,"r":14,"rg":0,"w":4000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":5000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":16,"rg":0,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":17,"rg":0,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":17,"rg":0,"w":10000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":18,"rg":0,"w":6000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":19,"rg":0,"w":6000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":20,"rg":0,"w":7000}],"interface":{"d":0,"s":13},"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}],["grow",{"dual_nodes":[{"b":[[true,0],[true,1],[true,2],[true,3],[true,4],[true,5],[true,6],[true,7],[true,8],[true,9],[true,10],[true,11],[true,81]],"d":4000,"g":"grow","o":null,"p":null,"s":0,"t":null,"u":1},{"b":[[false,0],[true,12],[true,13],[true,14],[true,15],[true,16],[true,17],[true,18],[true,19],[true,20],[true,21],[true,22],[true,82]],"d":0,"g":"grow","o":null,"p":null,"s":1,"t":null,"u":1},{"b":[[false,1],[false,12],[true,23],[true,24],[true,25],[true,26],[true,27],[true,28],[true,29],[true,30],[true,31],[true,32],[true,78]],"d":0,"g":"grow","o":null,"p":null,"s":2,"t":null,"u":1},{"b":[[false,2],[false,13],[false,23],[true,33],[true,34],[true,35],[true,36],[true,37],[true,38],[true,39],[true,40],[true,41],[true,79]],"d":0,"g":"grow","o":null,"p":null,"s":3,"t":null,"u":1},{"b":[[false,3],[false,14],[false,24],[false,33],[true,42],[true,43],[true,44],[true,45],[true,46],[true,47],[true,48],[true,49],[true,80]],"d":0,"g":"grow","o":null,"p":null,"s":4,"t":null,"u":1},{"b":[[false,4],[false,15],[false,25],[false,34],[false,42],[true,50],[true,51],[true,52],[true,53],[true,54],[true,55],[true,56],[true,84]],"d":0,"g":"grow","o":null,"p":null,"s":5,"t":null,"u":1},{"b":[[false,5],[false,16],[false,26],[false,35],[false,43],[false,50],[true,57],[true,58],[true,59],[true,60],[true,61],[true,62],[true,86]],"d":0,"g":"grow","o":null,"p":null,"s":6,"t":null,"u":1},{"b":[[false,6],[false,17],[false,27],[false,36],[false,44],[false,51],[false,57],[true,63],[true,64],[true,65],[true,66],[true,67],[true,89]],"d":0,"g":"grow","o":null,"p":null,"s":7,"t":null,"u":1},{"b":[[false,7],[false,18],[false,28],[false,37],[false,45],[false,52],[false,58],[false,63],[true,68],[true,69],[true,70],[true,71],[true,87]],"d":0,"g":"grow","o":null,"p":null,"s":8,"t":null,"u":1},{"b":[[false,8],[false,19],[false,29],[false,38],[false,46],[false,53],[false,59],[false,64],[false,68],[true,72],[true,73],[true,74],[true,90]],"d":0,"g":"grow","o":null,"p":null,"s":9,"t":null,"u":1},{"b":[[false,9],[false,20],[false,30],[false,39],[false,47],[false,54],[false,60],[false,65],[false,69],[false,72],[true,75],[true,76],[true,88]],"d":0,"g":"grow","o":null,"p":null,"s":10,"t":null,"u":1},{"b":[[false,10],[false,21],[false,31],[false,40],[false,48],[false,55],[false,61],[false,66],[false,70],[false,73],[false,75],[true,77],[true,85]],"d":0,"g":"grow","o":null,"p":null,"s":11,"t":null,"u":1},{"b":[[false,11],[false,22],[false,32],[false,41],[false,49],[false,56],[false,62],[false,67],[false,71],[false,74],[false,76],[false,77],[true,83]],"d":0,"g":"grow","o":null,"p":null,"s":12,"t":null,"u":1}],"edges":[{"l":0,"ld":0,"lg":4000,"lgd":0,"r":1,"rd":1,"rg":0,"rgd":1,"w":6000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":2,"rd":2,"rg":0,"rgd":2,"w":7000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":4,"rd":4,"rg":0,"rgd":4,"w":6000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":5,"rd":5,"rg":0,"rgd":5,"w":6000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":7,"rd":7,"rg":0,"rgd":7,"w":5000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":8,"rd":8,"rg":0,"rgd":8,"w":7000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":9,"rd":9,"rg":0,"rgd":9,"w":7000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":10,"rd":10,"rg":0,"rgd":10,"w":4000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":12,"rd":12,"rg":0,"rgd":12,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":2,"rd":2,"rg":0,"rgd":2,"w":3000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":3,"rd":3,"rg":0,"rgd":3,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":4,"rd":4,"rg":0,"rgd":4,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":5,"rd":5,"rg":0,"rgd":5,"w":8000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":6,"rd":6,"rg":0,"rgd":6,"w":9000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":11,"rd":11,"rg":0,"rgd":11,"w":6000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":3,"rd":3,"rg":0,"rgd":3,"w":3000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":4,"rd":4,"rg":0,"rgd":4,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":5,"rd":5,"rg":0,"rgd":5,"w":5000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":6,"rd":6,"rg":0,"rgd":6,"w":8000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":7,"rd":7,"rg":0,"rgd":7,"w":12000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":8,"rd":8,"rg":0,"rgd":8,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":9,"rd":9,"rg":0,"rgd":9,"w":14000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":12,"rd":12,"rg":0,"rgd":12,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":4,"rd":4,"rg":0,"rgd":4,"w":2000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":5,"rd":5,"rg":0,"rgd":5,"w":4000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":6,"rd":6,"rg":0,"rgd":6,"w":7000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":7,"rd":7,"rg":0,"rgd":7,"w":11000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":8,"rd":8,"rg":0,"rgd":8,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":9,"rd":9,"rg":0,"rgd":9,"w":13000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":11,"rd":11,"rg":0,"rgd":11,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":12,"rd":12,"rg":0,"rgd":12,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":5,"rd":5,"rg":0,"rgd":5,"w":2000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":6,"rd":6,"rg":0,"rgd":6,"w":5000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":7,"rd":7,"rg":0,"rgd":7,"w":9000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":8,"rd":8,"rg":0,"rgd":8,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":9,"rd":9,"rg":0,"rgd":9,"w":11000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":6,"rd":6,"rg":0,"rgd":6,"w":3000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":7,"rd":7,"rg":0,"rgd":7,"w":7000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":8,"rd":8,"rg":0,"rgd":8,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":9,"rd":9,"rg":0,"rgd":9,"w":9000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":10,"rd":10,"rg":0,"rgd":10,"w":10000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":11,"rd":11,"rg":0,"rgd":11,"w":12000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":12,"rd":12,"rg":0,"rgd":12,"w":12000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":7,"rd":7,"rg":0,"rgd":7,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":8,"rd":8,"rg":0,"rgd":8,"w":6000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":9,"rd":9,"rg":0,"rgd":9,"w":10000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":10,"rd":10,"rg":0,"rgd":10,"w":11000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":11,"rd":11,"rg":0,"rgd":11,"w":13000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":12,"rd":12,"rg":0,"rgd":12,"w":13000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":8,"rd":8,"rg":0,"rgd":8,"w":4000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":9,"rd":9,"rg":0,"rgd":9,"w":8000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":10,"rd":10,"rg":0,"rgd":10,"w":9000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":11,"rd":11,"rg":0,"rgd":11,"w":11000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":9,"rd":9,"rg":0,"rgd":9,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":10,"rd":10,"rg":0,"rgd":10,"w":5000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":10,"rd":10,"rg":0,"rgd":10,"w":3000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":11,"rd":11,"rg":0,"rgd":11,"w":7000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":12,"rd":12,"rg":0,"rgd":12,"w":11000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":11,"rd":11,"rg":0,"rgd":11,"w":4000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":12,"rd":12,"rg":0,"rgd":12,"w":8000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":12,"rd":12,"rg":0,"rgd":12,"w":4000},{"l":2,"ld":2,"lg":0,"lgd":2,"r":13,"rg":0,"w":10000},{"l":3,"ld":3,"lg":0,"lgd":3,"r":13,"rg":0,"w":7000},{"l":4,"ld":4,"lg":0,"lgd":4,"r":13,"rg":0,"w":5000},{"l":0,"ld":0,"lg":4000,"lgd":0,"r":14,"rg":0,"w":10000},{"l":1,"ld":1,"lg":0,"lgd":1,"r":14,"rg":0,"w":8000},{"l":12,"ld":12,"lg":0,"lgd":12,"r":14,"rg":0,"w":4000},{"l":5,"ld":5,"lg":0,"lgd":5,"r":15,"rg":0,"w":5000},{"l":11,"ld":11,"lg":0,"lgd":11,"r":16,"rg":0,"w":4000},{"l":6,"ld":6,"lg":0,"lgd":6,"r":17,"rg":0,"w":4000},{"l":8,"ld":8,"lg":0,"lgd":8,"r":17,"rg":0,"w":10000},{"l":10,"ld":10,"lg":0,"lgd":10,"r":18,"rg":0,"w":6000},{"l":7,"ld":7,"lg":0,"lgd":7,"r":19,"rg":0,"w":6000},{"l":9,"ld":9,"lg":0,"lgd":9,"r":20,"rg":0,"w":7000}],"interface":{"d":0,"s":13},"vertices":[{"p":0,"pg":0,"s":1,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"p":3,"pg":3,"s":1,"v":0},{"p":4,"pg":4,"s":1,"v":0},{"p":5,"pg":5,"s":1,"v":0},{"p":6,"pg":6,"s":1,"v":0},{"p":7,"pg":7,"s":1,"v":0},{"p":8,"pg":8,"s":1,"v":0},{"p":9,"pg":9,"s":1,"v":0},{"p":10,"pg":10,"s":1,"v":0},{"p":11,"pg":11,"s":1,"v":0},{"p":12,"pg":12,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":1}]}]]}

==> figures/web-plot/visualizer-data/fusion_paper_pseudo_cover_island.json <==
{"format":"fusion_blossom","version":"0.2.2","positions":[{"i":-5.5,"j":-4.5,"t":0.0},{"i":-5.5,"j":-2.5,"t":0.0},{"i":-5.5,"j":-0.5,"t":0.0},{"i":-5.5,"j":1.5,"t":0.0},{"i":-5.5,"j":3.5,"t":0.0},{"i":-5.5,"j":5.5,"t":0.0},{"i":-4.5,"j":-5.5,"t":0.0},{"i":-4.5,"j":-3.5,"t":0.0},{"i":-4.5,"j":-1.5,"t":0.0},{"i":-4.5,"j":0.5,"t":0.0},{"i":-4.5,"j":2.5,"t":0.0},{"i":-4.5,"j":4.5,"t":0.0},{"i":-3.5,"j":-4.5,"t":0.0},{"i":-3.5,"j":-2.5,"t":0.0},{"i":-3.5,"j":-0.5,"t":0.0},{"i":-3.5,"j":1.5,"t":0.0},{"i":-3.5,"j":3.5,"t":0.0},{"i":-3.5,"j":5.5,"t":0.0},{"i":-2.5,"j":-5.5,"t":0.0},{"i":-2.5,"j":-3.5,"t":0.0},{"i":-2.5,"j":-1.5,"t":0.0},{"i":-2.5,"j":0.5,"t":0.0},{"i":-2.5,"j":2.5,"t":0.0},{"i":-2.5,"j":4.5,"t":0.0},{"i":-1.5,"j":-4.5,"t":0.0},{"i":-1.5,"j":-2.5,"t":0.0},{"i":-1.5,"j":-0.5,"t":0.0},{"i":-1.5,"j":1.5,"t":0.0},{"i":-1.5,"j":3.5,"t":0.0},{"i":-1.5,"j":5.5,"t":0.0},{"i":-0.5,"j":-5.5,"t":0.0},{"i":-0.5,"j":-3.5,"t":0.0},{"i":-0.5,"j":-1.5,"t":0.0},{"i":-0.5,"j":0.5,"t":0.0},{"i":-0.5,"j":2.5,"t":0.0},{"i":-0.5,"j":4.5,"t":0.0},{"i":0.5,"j":-4.5,"t":0.0},{"i":0.5,"j":-2.5,"t":0.0},{"i":0.5,"j":-0.5,"t":0.0},{"i":0.5,"j":1.5,"t":0.0},{"i":0.5,"j":3.5,"t":0.0},{"i":0.5,"j":5.5,"t":0.0},{"i":1.5,"j":-5.5,"t":0.0},{"i":1.5,"j":-3.5,"t":0.0},{"i":1.5,"j":-1.5,"t":0.0},{"i":1.5,"j":0.5,"t":0.0},{"i":1.5,"j":2.5,"t":0.0},{"i":1.5,"j":4.5,"t":0.0},{"i":2.5,"j":-4.5,"t":0.0},{"i":2.5,"j":-2.5,"t":0.0},{"i":2.5,"j":-0.5,"t":0.0},{"i":2.5,"j":1.5,"t":0.0},{"i":2.5,"j":3.5,"t":0.0},{"i":2.5,"j":5.5,"t":0.0},{"i":3.5,"j":-5.5,"t":0.0},{"i":3.5,"j":-3.5,"t":0.0},{"i":3.5,"j":-1.5,"t":0.0},{"i":3.5,"j":0.5,"t":0.0},{"i":3.5,"j":2.5,"t":0.0},{"i":3.5,"j":4.5,"t":0.0},{"i":4.5,"j":-4.5,"t":0.0},{"i":4.5,"j":-2.5,"t":0.0},{"i":4.5,"j":-0.5,"t":0.0},{"i":4.5,"j":1.5,"t":0.0},{"i":4.5,"j":3.5,"t":0.0},{"i":4.5,"j":5.5,"t":0.0},{"i":5.5,"j":-5.5,"t":0.0},{"i":5.5,"j":-3.5,"t":0.0},{"i":5.5,"j":-1.5,"t":0.0},{"i":5.5,"j":0.5,"t":0.0},{"i":5.5,"j":2.5,"t":0.0},{"i":5.5,"j":4.5,"t":0.0}],"snapshots":[["initial",{"dual_nodes":[{"b":[[false,41],[false,42],[true,52],[true,53]],"d":0,"g":"grow","o":null,"p":null,"s":28,"t":null,"u":1},{"b":[[false,93],[false,94],[true,104],[true,105]],"d":0,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1},{"b":[[false,13],[false,14],[true,24],[true,25]],"d":0,"g":"grow","o":null,"p":null,"s":13,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":6,"rg":0,"w":1000},{"l":0,"lg":0,"r":7,"rg":0,"w":1000},{"l":1,"lg":0,"r":7,"rg":0,"w":1000},{"l":1,"lg":0,"r":8,"rg":0,"w":1000},{"l":2,"lg":0,"r":8,"rg":0,"w":1000},{"l":2,"lg":0,"r":9,"rg":0,"w":1000},{"l":3,"lg":0,"r":9,"rg":0,"w":1000},{"l":3,"lg":0,"r":10,"rg":0,"w":1000},{"l":4,"lg":0,"r":10,"rg":0,"w":1000},{"l":4,"lg":0,"r":11,"rg":0,"w":1000},{"l":5,"lg":0,"r":11,"rg":0,"w":1000},{"l":6,"lg":0,"r":12,"rg":0,"w":1000},{"l":7,"lg":0,"r":12,"rg":0,"w":1000},{"l":7,"lg":0,"r":13,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":8,"lg":0,"r":13,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":8,"lg":0,"r":14,"rg":0,"w":1000},{"l":9,"lg":0,"r":14,"rg":0,"w":1000},{"l":9,"lg":0,"r":15,"rg":0,"w":1000},{"l":10,"lg":0,"r":15,"rg":0,"w":1000},{"l":10,"lg":0,"r":16,"rg":0,"w":1000},{"l":11,"lg":0,"r":16,"rg":0,"w":1000},{"l":11,"lg":0,"r":17,"rg":0,"w":1000},{"l":12,"lg":0,"r":18,"rg":0,"w":1000},{"l":12,"lg":0,"r":19,"rg":0,"w":1000},{"l":13,"ld":2,"lg":0,"lgd":2,"r":19,"rg":0,"w":1000},{"l":13,"ld":2,"lg":0,"lgd":2,"r":20,"rg":0,"w":1000},{"l":14,"lg":0,"r":20,"rg":0,"w":1000},{"l":14,"lg":0,"r":21,"rg":0,"w":1000},{"l":15,"lg":0,"r":21,"rg":0,"w":1000},{"l":15,"lg":0,"r":22,"rg":0,"w":1000},{"l":16,"lg":0,"r":22,"rg":0,"w":1000},{"l":16,"lg":0,"r":23,"rg":0,"w":1000},{"l":17,"lg":0,"r":23,"rg":0,"w":1000},{"l":18,"lg":0,"r":24,"rg":0,"w":1000},{"l":19,"lg":0,"r":24,"rg":0,"w":1000},{"l":19,"lg":0,"r":25,"rg":0,"w":1000},{"l":20,"lg":0,"r":25,"rg":0,"w":1000},{"l":20,"lg":0,"r":26,"rg":0,"w":0},{"l":21,"lg":0,"r":26,"rg":0,"w":0},{"l":21,"lg":0,"r":27,"rg":0,"w":1000},{"l":22,"lg":0,"r":27,"rg":0,"w":1000},{"l":22,"lg":0,"r":28,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":23,"lg":0,"r":28,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":23,"lg":0,"r":29,"rg":0,"w":1000},{"l":24,"lg":0,"r":30,"rg":0,"w":1000},{"l":24,"lg":0,"r":31,"rg":0,"w":1000},{"l":25,"lg":0,"r":31,"rg":0,"w":1000},{"l":25,"lg":0,"r":32,"rg":0,"w":1000},{"l":26,"lg":0,"r":32,"rg":0,"w":0},{"l":26,"lg":0,"r":33,"rg":0,"w":0},{"l":27,"lg":0,"r":33,"rg":0,"w":0},{"l":27,"lg":0,"r":34,"rg":0,"w":0},{"l":28,"ld":0,"lg":0,"lgd":0,"r":34,"rg":0,"w":1000},{"l":28,"ld":0,"lg":0,"lgd":0,"r":35,"rg":0,"w":1000},{"l":29,"lg":0,"r":35,"rg":0,"w":1000},{"l":30,"lg":0,"r":36,"rg":0,"w":1000},{"l":31,"lg":0,"r":36,"rg":0,"w":1000},{"l":31,"lg":0,"r":37,"rg":0,"w":1000},{"l":32,"lg":0,"r":37,"rg":0,"w":1000},{"l":32,"lg":0,"r":38,"rg":0,"w":1000},{"l":33,"lg":0,"r":38,"rg":0,"w":1000},{"l":33,"lg":0,"r":39,"rg":0,"w":0},{"l":34,"lg":0,"r":39,"rg":0,"w":0},{"l":34,"lg":0,"r":40,"rg":0,"w":1000},{"l":35,"lg":0,"r":40,"rg":0,"w":1000},{"l":35,"lg":0,"r":41,"rg":0,"w":1000},{"l":36,"lg":0,"r":42,"rg":0,"w":1000},{"l":36,"lg":0,"r":43,"rg":0,"w":1000},{"l":37,"lg":0,"r":43,"rg":0,"w":1000},{"l":37,"lg":0,"r":44,"rg":0,"w":1000},{"l":38,"lg":0,"r":44,"rg":0,"w":1000},{"l":38,"lg":0,"r":45,"rg":0,"w":1000},{"l":39,"lg":0,"r":45,"rg":0,"w":0},{"l":39,"lg":0,"r":46,"rg":0,"w":0},{"l":40,"lg":0,"r":46,"rg":0,"w":1000},{"l":40,"lg":0,"r":47,"rg":0,"w":1000},{"l":41,"lg":0,"r":47,"rg":0,"w":1000},{"l":42,"lg":0,"r":48,"rg":0,"w":1000},{"l":43,"lg":0,"r":48,"rg":0,"w":1000},{"l":43,"lg":0,"r":49,"rg":0,"w":1000},{"l":44,"lg":0,"r":49,"rg":0,"w":1000},{"l":44,"lg":0,"r":50,"rg":0,"w":1000},{"l":45,"lg":0,"r":50,"rg":0,"w":0},{"l":45,"lg":0,"r":51,"rg":0,"w":1000},{"l":46,"lg":0,"r":51,"rg":0,"w":1000},{"l":46,"lg":0,"r":52,"rg":0,"w":1000},{"l":47,"lg":0,"r":52,"rg":0,"w":1000},{"l":47,"lg":0,"r":53,"rg":0,"w":1000},{"l":48,"lg":0,"r":54,"rg":0,"w":1000},{"l":48,"lg":0,"r":55,"rg":0,"w":1000},{"l":49,"lg":0,"r":55,"rg":0,"w":1000},{"l":49,"lg":0,"r":56,"rg":0,"w":1000},{"l":50,"lg":0,"r":56,"rg":0,"w":0},{"l":50,"lg":0,"r":57,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":51,"lg":0,"r":57,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":51,"lg":0,"r":58,"rg":0,"w":1000},{"l":52,"lg":0,"r":58,"rg":0,"w":1000},{"l":52,"lg":0,"r":59,"rg":0,"w":1000},{"l":53,"lg":0,"r":59,"rg":0,"w":1000},{"l":54,"lg":0,"r":60,"rg":0,"w":1000},{"l":55,"lg":0,"r":60,"rg":0,"w":1000},{"l":55,"lg":0,"r":61,"rg":0,"w":1000},{"l":56,"lg":0,"r":61,"rg":0,"w":0},{"l":56,"lg":0,"r":62,"rg":0,"w":1000},{"l":57,"ld":1,"lg":0,"lgd":1,"r":62,"rg":0,"w":1000},{"l":57,"ld":1,"lg":0,"lgd":1,"r":63,"rg":0,"w":1000},{"l":58,"lg":0,"r":63,"rg":0,"w":1000},{"l":58,"lg":0,"r":64,"rg":0,"w":1000},{"l":59,"lg":0,"r":64,"rg":0,"w":1000},{"l":59,"lg":0,"r":65,"rg":0,"w":1000},{"l":60,"lg":0,"r":66,"rg":0,"w":1000},{"l":60,"lg":0,"r":67,"rg":0,"w":0},{"l":61,"lg":0,"r":67,"rg":0,"w":0},{"l":61,"lg":0,"r":68,"rg":0,"w":1000},{"l":62,"lg":0,"r":68,"rg":0,"w":1000},{"l":62,"lg":0,"r":69,"rg":0,"w":1000},{"l":63,"lg":0,"r":69,"rg":0,"w":1000},{"l":63,"lg":0,"r":70,"rg":0,"w":1000},{"l":64,"lg":0,"r":70,"rg":0,"w":1000},{"l":64,"lg":0,"r":71,"rg":0,"w":1000},{"l":65,"lg":0,"r":71,"rg":0,"w":1000}],"interface":{"d":0,"s":3},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["constructed initial",{"dual_nodes":[{"b":[[false,29],[false,30],[true,40],[false,31],[false,32],[true,43],[true,63],[false,54],[true,64],[true,65],[false,39],[false,40],[true,72],[false,49],[true,60],[false,74],[true,84],[true,85]],"d":1000,"g":"grow","o":null,"p":null,"s":28,"t":null,"u":1},{"b":[[false,81],[false,83],[false,84],[true,95],[false,103],[true,114],[true,115],[false,106],[true,116],[true,117],[false,71],[false,72],[true,83],[false,91],[true,103],[false,101],[true,113],[false,99],[false,100],[true,110]],"d":1000,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1},{"b":[[false,1],[false,2],[true,12],[false,3],[false,4],[true,15],[false,23],[true,34],[true,35],[false,26],[true,36],[true,49],[false,27],[false,28],[true,39],[false,47],[true,58],[true,59]],"d":1000,"g":"grow","o":null,"p":null,"s":13,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":6,"rg":0,"w":1000},{"l":0,"lg":0,"r":7,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"lg":0,"r":7,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"lg":0,"r":8,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":2,"lg":0,"r":8,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":2,"lg":0,"r":9,"rg":0,"w":1000},{"l":3,"lg":0,"r":9,"rg":0,"w":1000},{"l":3,"lg":0,"r":10,"rg":0,"w":1000},{"l":4,"lg":0,"r":10,"rg":0,"w":1000},{"l":4,"lg":0,"r":11,"rg":0,"w":1000},{"l":5,"lg":0,"r":11,"rg":0,"w":1000},{"l":6,"lg":0,"r":12,"rg":0,"w":1000},{"l":7,"ld":2,"lg":0,"lgd":2,"r":12,"rg":0,"w":1000},{"l":7,"ld":2,"lg":0,"lgd":2,"r":13,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":8,"ld":2,"lg":0,"lgd":2,"r":13,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":8,"ld":2,"lg":0,"lgd":2,"r":14,"rg":0,"w":1000},{"l":9,"lg":0,"r":14,"rg":0,"w":1000},{"l":9,"lg":0,"r":15,"rg":0,"w":1000},{"l":10,"lg":0,"r":15,"rg":0,"w":1000},{"l":10,"lg":0,"r":16,"rg":0,"w":1000},{"l":11,"lg":0,"r":16,"rg":0,"w":1000},{"l":11,"lg":0,"r":17,"rg":0,"w":1000},{"l":12,"lg":0,"r":18,"rg":0,"w":1000},{"l":12,"lg":0,"r":19,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":13,"ld":2,"lg":1000,"lgd":2,"r":19,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":13,"ld":2,"lg":1000,"lgd":2,"r":20,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":14,"lg":0,"r":20,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":14,"lg":0,"r":21,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":15,"lg":0,"r":21,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":15,"lg":0,"r":22,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":16,"lg":0,"r":22,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":16,"lg":0,"r":23,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":17,"lg":0,"r":23,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":18,"lg":0,"r":24,"rg":0,"w":1000},{"l":19,"ld":2,"lg":0,"lgd":2,"r":24,"rg":0,"w":1000},{"l":19,"ld":2,"lg":0,"lgd":2,"r":25,"rg":0,"w":1000},{"l":20,"ld":2,"lg":0,"lgd":2,"r":25,"rg":0,"w":1000},{"l":20,"ld":2,"lg":0,"lgd":2,"r":26,"rd":2,"rg":0,"rgd":2,"w":0},{"l":21,"ld":2,"lg":0,"lgd":2,"r":26,"rd":2,"rg":0,"rgd":2,"w":0},{"l":21,"ld":2,"lg":0,"lgd":2,"r":27,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":27,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":22,"ld":0,"lg":0,"lgd":0,"r":28,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":28,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"ld":0,"lg":0,"lgd":0,"r":29,"rg":0,"w":1000},{"l":24,"lg":0,"r":30,"rg":0,"w":1000},{"l":24,"lg":0,"r":31,"rg":0,"w":1000},{"l":25,"lg":0,"r":31,"rg":0,"w":1000},{"l":25,"lg":0,"r":32,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":26,"ld":2,"lg":0,"lgd":2,"r":32,"rd":2,"rg":0,"rgd":2,"w":0},{"l":26,"ld":2,"lg":0,"lgd":2,"r":33,"rd":0,"rg":0,"rgd":0,"w":0},{"l":27,"ld":0,"lg":0,"lgd":0,"r":33,"rd":0,"rg":0,"rgd":0,"w":0},{"l":27,"ld":0,"lg":0,"lgd":0,"r":34,"rd":0,"rg":0,"rgd":0,"w":0},{"l":28,"ld":0,"lg":1000,"lgd":0,"r":34,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":28,"ld":0,"lg":1000,"lgd":0,"r":35,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":29,"lg":0,"r":35,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":30,"lg":0,"r":36,"rg":0,"w":1000},{"l":31,"lg":0,"r":36,"rg":0,"w":1000},{"l":31,"lg":0,"r":37,"rg":0,"w":1000},{"l":32,"ld":2,"lg":0,"lgd":2,"r":37,"rg":0,"w":1000},{"l":32,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":38,"rg":0,"w":1000},{"l":33,"ld":0,"lg":0,"lgd":0,"r":39,"rd":0,"rg":0,"rgd":0,"w":0},{"l":34,"ld":0,"lg":0,"lgd":0,"r":39,"rd":0,"rg":0,"rgd":0,"w":0},{"l":34,"ld":0,"lg":0,"lgd":0,"r":40,"rg":0,"w":1000},{"l":35,"ld":0,"lg":0,"lgd":0,"r":40,"rg":0,"w":1000},{"l":35,"ld":0,"lg":0,"lgd":0,"r":41,"rg":0,"w":1000},{"l":36,"lg":0,"r":42,"rg":0,"w":1000},{"l":36,"lg":0,"r":43,"rg":0,"w":1000},{"l":37,"lg":0,"r":43,"rg":0,"w":1000},{"l":37,"lg":0,"r":44,"rg":0,"w":1000},{"l":38,"lg":0,"r":44,"rg":0,"w":1000},{"l":38,"lg":0,"r":45,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":39,"ld":0,"lg":0,"lgd":0,"r":45,"rd":1,"rg":0,"rgd":1,"w":0},{"l":39,"ld":0,"lg":0,"lgd":0,"r":46,"rd":0,"rg":0,"rgd":0,"w":0},{"l":40,"lg":0,"r":46,"rd":0,"rg":0,"rgd":0,"w":1000},{"l":40,"lg":0,"r":47,"rg":0,"w":1000},{"l":41,"lg":0,"r":47,"rg":0,"w":1000},{"l":42,"lg":0,"r":48,"rg":0,"w":1000},{"l":43,"lg":0,"r":48,"rg":0,"w":1000},{"l":43,"lg":0,"r":49,"rg":0,"w":1000},{"l":44,"lg":0,"r":49,"rg":0,"w":1000},{"l":44,"lg":0,"r":50,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":45,"ld":1,"lg":0,"lgd":1,"r":50,"rd":1,"rg":0,"rgd":1,"w":0},{"l":45,"ld":1,"lg":0,"lgd":1,"r":51,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":46,"ld":0,"lg":0,"lgd":0,"r":51,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":46,"ld":0,"lg":0,"lgd":0,"r":52,"rg":0,"w":1000},{"l":47,"lg":0,"r":52,"rg":0,"w":1000},{"l":47,"lg":0,"r":53,"rg":0,"w":1000},{"l":48,"lg":0,"r":54,"rg":0,"w":1000},{"l":48,"lg":0,"r":55,"rg":0,"w":1000},{"l":49,"lg":0,"r":55,"rg":0,"w":1000},{"l":49,"lg":0,"r":56,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":50,"ld":1,"lg":0,"lgd":1,"r":56,"rd":1,"rg":0,"rgd":1,"w":0},{"l":50,"ld":1,"lg":0,"lgd":1,"r":57,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":51,"ld":1,"lg":0,"lgd":1,"r":57,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":51,"ld":1,"lg":0,"lgd":1,"r":58,"rg":0,"w":1000},{"l":52,"lg":0,"r":58,"rg":0,"w":1000},{"l":52,"lg":0,"r":59,"rg":0,"w":1000},{"l":53,"lg":0,"r":59,"rg":0,"w":1000},{"l":54,"lg":0,"r":60,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":55,"lg":0,"r":60,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":55,"lg":0,"r":61,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":0,"lgd":1,"r":61,"rd":1,"rg":0,"rgd":1,"w":0},{"l":56,"ld":1,"lg":0,"lgd":1,"r":62,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":57,"ld":1,"lg":1000,"lgd":1,"r":62,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":57,"ld":1,"lg":1000,"lgd":1,"r":63,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":58,"lg":0,"r":63,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":58,"lg":0,"r":64,"rg":0,"w":1000},{"l":59,"lg":0,"r":64,"rg":0,"w":1000},{"l":59,"lg":0,"r":65,"rg":0,"w":1000},{"l":60,"ld":1,"lg":0,"lgd":1,"r":66,"rg":0,"w":1000},{"l":60,"ld":1,"lg":0,"lgd":1,"r":67,"rd":1,"rg":0,"rgd":1,"w":0},{"l":61,"ld":1,"lg":0,"lgd":1,"r":67,"rd":1,"rg":0,"rgd":1,"w":0},{"l":61,"ld":1,"lg":0,"lgd":1,"r":68,"rg":0,"w":1000},{"l":62,"ld":1,"lg":0,"lgd":1,"r":68,"rg":0,"w":1000},{"l":62,"ld":1,"lg":0,"lgd":1,"r":69,"rg":0,"w":1000},{"l":63,"ld":1,"lg":0,"lgd":1,"r":69,"rg":0,"w":1000},{"l":63,"ld":1,"lg":0,"lgd":1,"r":70,"rg":0,"w":1000},{"l":64,"lg":0,"r":70,"rg":0,"w":1000},{"l":64,"lg":0,"r":71,"rg":0,"w":1000},{"l":65,"lg":0,"r":71,"rg":0,"w":1000}],"interface":{"d":0,"s":3},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":0,"pg":0,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["intrude",{"dual_nodes":[{"b":[[false,41],[false,42],[true,52],[true,53]],"d":1000,"g":"grow","o":null,"p":null,"s":28,"t":null,"u":1},{"b":[[false,81],[false,83],[false,84],[true,95],[false,103],[true,114],[true,115],[false,106],[true,116],[true,117],[false,71],[false,72],[true,83],[false,91],[true,103],[false,101],[true,113],[false,99],[false,100],[true,110]],"d":1000,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1},{"b":[[false,1],[false,2],[true,12],[false,3],[false,4],[true,15],[false,23],[true,34],[true,35],[false,26],[true,36],[true,49],[false,27],[false,28],[true,39],[false,47],[true,58],[true,59]],"d":1000,"g":"grow","o":null,"p":null,"s":13,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":6,"rg":0,"w":1000},{"l":0,"lg":0,"r":7,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"lg":0,"r":7,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"lg":0,"r":8,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":2,"lg":0,"r":8,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":2,"lg":0,"r":9,"rg":0,"w":1000},{"l":3,"lg":0,"r":9,"rg":0,"w":1000},{"l":3,"lg":0,"r":10,"rg":0,"w":1000},{"l":4,"lg":0,"r":10,"rg":0,"w":1000},{"l":4,"lg":0,"r":11,"rg":0,"w":1000},{"l":5,"lg":0,"r":11,"rg":0,"w":1000},{"l":6,"lg":0,"r":12,"rg":0,"w":1000},{"l":7,"ld":2,"lg":0,"lgd":2,"r":12,"rg":0,"w":1000},{"l":7,"ld":2,"lg":0,"lgd":2,"r":13,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":8,"ld":2,"lg":0,"lgd":2,"r":13,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":8,"ld":2,"lg":0,"lgd":2,"r":14,"rg":0,"w":1000},{"l":9,"lg":0,"r":14,"rg":0,"w":1000},{"l":9,"lg":0,"r":15,"rg":0,"w":1000},{"l":10,"lg":0,"r":15,"rg":0,"w":1000},{"l":10,"lg":0,"r":16,"rg":0,"w":1000},{"l":11,"lg":0,"r":16,"rg":0,"w":1000},{"l":11,"lg":0,"r":17,"rg":0,"w":1000},{"l":12,"lg":0,"r":18,"rg":0,"w":1000},{"l":12,"lg":0,"r":19,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":13,"ld":2,"lg":1000,"lgd":2,"r":19,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":13,"ld":2,"lg":1000,"lgd":2,"r":20,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":14,"lg":0,"r":20,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":14,"lg":0,"r":21,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":15,"lg":0,"r":21,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":15,"lg":0,"r":22,"rg":0,"w":1000},{"l":16,"lg":0,"r":22,"rg":0,"w":1000},{"l":16,"lg":0,"r":23,"rg":0,"w":1000},{"l":17,"lg":0,"r":23,"rg":0,"w":1000},{"l":18,"lg":0,"r":24,"rg":0,"w":1000},{"l":19,"ld":2,"lg":0,"lgd":2,"r":24,"rg":0,"w":1000},{"l":19,"ld":2,"lg":0,"lgd":2,"r":25,"rg":0,"w":1000},{"l":20,"ld":2,"lg":0,"lgd":2,"r":25,"rg":0,"w":1000},{"l":20,"ld":2,"lg":0,"lgd":2,"r":26,"rd":2,"rg":0,"rgd":2,"w":0},{"l":21,"ld":2,"lg":0,"lgd":2,"r":26,"rd":2,"rg":0,"rgd":2,"w":0},{"l":21,"ld":2,"lg":0,"lgd":2,"r":27,"rg":0,"w":1000},{"l":22,"lg":0,"r":27,"rg":0,"w":1000},{"l":22,"lg":0,"r":28,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"lg":0,"r":28,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"lg":0,"r":29,"rg":0,"w":1000},{"l":24,"lg":0,"r":30,"rg":0,"w":1000},{"l":24,"lg":0,"r":31,"rg":0,"w":1000},{"l":25,"lg":0,"r":31,"rg":0,"w":1000},{"l":25,"lg":0,"r":32,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":26,"ld":2,"lg":0,"lgd":2,"r":32,"rd":2,"rg":0,"rgd":2,"w":0},{"l":26,"ld":2,"lg":0,"lgd":2,"r":33,"rg":0,"w":0},{"l":27,"lg":0,"r":33,"rg":0,"w":0},{"l":27,"lg":0,"r":34,"rg":0,"w":0},{"l":28,"ld":0,"lg":1000,"lgd":0,"r":34,"rg":0,"w":1000},{"l":28,"ld":0,"lg":1000,"lgd":0,"r":35,"rg":0,"w":1000},{"l":29,"lg":0,"r":35,"rg":0,"w":1000},{"l":30,"lg":0,"r":36,"rg":0,"w":1000},{"l":31,"lg":0,"r":36,"rg":0,"w":1000},{"l":31,"lg":0,"r":37,"rg":0,"w":1000},{"l":32,"ld":2,"lg":0,"lgd":2,"r":37,"rg":0,"w":1000},{"l":32,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":33,"lg":0,"r":38,"rg":0,"w":1000},{"l":33,"lg":0,"r":39,"rg":0,"w":0},{"l":34,"lg":0,"r":39,"rg":0,"w":0},{"l":34,"lg":0,"r":40,"rg":0,"w":1000},{"l":35,"lg":0,"r":40,"rg":0,"w":1000},{"l":35,"lg":0,"r":41,"rg":0,"w":1000},{"l":36,"lg":0,"r":42,"rg":0,"w":1000},{"l":36,"lg":0,"r":43,"rg":0,"w":1000},{"l":37,"lg":0,"r":43,"rg":0,"w":1000},{"l":37,"lg":0,"r":44,"rg":0,"w":1000},{"l":38,"lg":0,"r":44,"rg":0,"w":1000},{"l":38,"lg":0,"r":45,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":39,"lg":0,"r":45,"rd":1,"rg":0,"rgd":1,"w":0},{"l":39,"lg":0,"r":46,"rg":0,"w":0},{"l":40,"lg":0,"r":46,"rg":0,"w":1000},{"l":40,"lg":0,"r":47,"rg":0,"w":1000},{"l":41,"lg":0,"r":47,"rg":0,"w":1000},{"l":42,"lg":0,"r":48,"rg":0,"w":1000},{"l":43,"lg":0,"r":48,"rg":0,"w":1000},{"l":43,"lg":0,"r":49,"rg":0,"w":1000},{"l":44,"lg":0,"r":49,"rg":0,"w":1000},{"l":44,"lg":0,"r":50,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":45,"ld":1,"lg":0,"lgd":1,"r":50,"rd":1,"rg":0,"rgd":1,"w":0},{"l":45,"ld":1,"lg":0,"lgd":1,"r":51,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":46,"lg":0,"r":51,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":46,"lg":0,"r":52,"rg":0,"w":1000},{"l":47,"lg":0,"r":52,"rg":0,"w":1000},{"l":47,"lg":0,"r":53,"rg":0,"w":1000},{"l":48,"lg":0,"r":54,"rg":0,"w":1000},{"l":48,"lg":0,"r":55,"rg":0,"w":1000},{"l":49,"lg":0,"r":55,"rg":0,"w":1000},{"l":49,"lg":0,"r":56,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":50,"ld":1,"lg":0,"lgd":1,"r":56,"rd":1,"rg":0,"rgd":1,"w":0},{"l":50,"ld":1,"lg":0,"lgd":1,"r":57,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":51,"ld":1,"lg":0,"lgd":1,"r":57,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":51,"ld":1,"lg":0,"lgd":1,"r":58,"rg":0,"w":1000},{"l":52,"lg":0,"r":58,"rg":0,"w":1000},{"l":52,"lg":0,"r":59,"rg":0,"w":1000},{"l":53,"lg":0,"r":59,"rg":0,"w":1000},{"l":54,"lg":0,"r":60,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":55,"lg":0,"r":60,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":55,"lg":0,"r":61,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":0,"lgd":1,"r":61,"rd":1,"rg":0,"rgd":1,"w":0},{"l":56,"ld":1,"lg":0,"lgd":1,"r":62,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":57,"ld":1,"lg":1000,"lgd":1,"r":62,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":57,"ld":1,"lg":1000,"lgd":1,"r":63,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":58,"lg":0,"r":63,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":58,"lg":0,"r":64,"rg":0,"w":1000},{"l":59,"lg":0,"r":64,"rg":0,"w":1000},{"l":59,"lg":0,"r":65,"rg":0,"w":1000},{"l":60,"ld":1,"lg":0,"lgd":1,"r":66,"rg":0,"w":1000},{"l":60,"ld":1,"lg":0,"lgd":1,"r":67,"rd":1,"rg":0,"rgd":1,"w":0},{"l":61,"ld":1,"lg":0,"lgd":1,"r":67,"rd":1,"rg":0,"rgd":1,"w":0},{"l":61,"ld":1,"lg":0,"lgd":1,"r":68,"rg":0,"w":1000},{"l":62,"ld":1,"lg":0,"lgd":1,"r":68,"rg":0,"w":1000},{"l":62,"ld":1,"lg":0,"lgd":1,"r":69,"rg":0,"w":1000},{"l":63,"ld":1,"lg":0,"lgd":1,"r":69,"rg":0,"w":1000},{"l":63,"ld":1,"lg":0,"lgd":1,"r":70,"rg":0,"w":1000},{"l":64,"lg":0,"r":70,"rg":0,"w":1000},{"l":64,"lg":0,"r":71,"rg":0,"w":1000},{"l":65,"lg":0,"r":71,"rg":0,"w":1000}],"interface":{"d":0,"s":3},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}],["extrude",{"dual_nodes":[{"b":[[false,41],[false,42],[true,52],[true,53]],"d":1000,"g":"grow","o":null,"p":null,"s":28,"t":null,"u":1},{"b":[[false,81],[false,83],[false,84],[true,95],[false,103],[true,114],[true,115],[false,106],[true,116],[true,117],[false,71],[true,83],[false,91],[true,103],[false,101],[true,113],[false,99],[false,100],[true,110],[false,49],[true,60],[false,52],[true,63],[false,74],[true,84],[true,85],[false,39],[false,40]],"d":1000,"g":"grow","o":null,"p":null,"s":57,"t":null,"u":1},{"b":[[false,1],[false,2],[true,12],[false,3],[false,4],[true,15],[false,23],[true,34],[true,35],[false,26],[true,36],[true,49],[false,27],[false,28],[true,39],[false,47],[true,58],[true,59]],"d":1000,"g":"grow","o":null,"p":null,"s":13,"t":null,"u":1}],"edges":[{"l":0,"lg":0,"r":6,"rg":0,"w":1000},{"l":0,"lg":0,"r":7,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"lg":0,"r":7,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":1,"lg":0,"r":8,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":2,"lg":0,"r":8,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":2,"lg":0,"r":9,"rg":0,"w":1000},{"l":3,"lg":0,"r":9,"rg":0,"w":1000},{"l":3,"lg":0,"r":10,"rg":0,"w":1000},{"l":4,"lg":0,"r":10,"rg":0,"w":1000},{"l":4,"lg":0,"r":11,"rg":0,"w":1000},{"l":5,"lg":0,"r":11,"rg":0,"w":1000},{"l":6,"lg":0,"r":12,"rg":0,"w":1000},{"l":7,"ld":2,"lg":0,"lgd":2,"r":12,"rg":0,"w":1000},{"l":7,"ld":2,"lg":0,"lgd":2,"r":13,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":8,"ld":2,"lg":0,"lgd":2,"r":13,"rd":2,"rg":1000,"rgd":2,"w":1000},{"l":8,"ld":2,"lg":0,"lgd":2,"r":14,"rg":0,"w":1000},{"l":9,"lg":0,"r":14,"rg":0,"w":1000},{"l":9,"lg":0,"r":15,"rg":0,"w":1000},{"l":10,"lg":0,"r":15,"rg":0,"w":1000},{"l":10,"lg":0,"r":16,"rg":0,"w":1000},{"l":11,"lg":0,"r":16,"rg":0,"w":1000},{"l":11,"lg":0,"r":17,"rg":0,"w":1000},{"l":12,"lg":0,"r":18,"rg":0,"w":1000},{"l":12,"lg":0,"r":19,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":13,"ld":2,"lg":1000,"lgd":2,"r":19,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":13,"ld":2,"lg":1000,"lgd":2,"r":20,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":14,"lg":0,"r":20,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":14,"lg":0,"r":21,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":15,"lg":0,"r":21,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":15,"lg":0,"r":22,"rg":0,"w":1000},{"l":16,"lg":0,"r":22,"rg":0,"w":1000},{"l":16,"lg":0,"r":23,"rg":0,"w":1000},{"l":17,"lg":0,"r":23,"rg":0,"w":1000},{"l":18,"lg":0,"r":24,"rg":0,"w":1000},{"l":19,"ld":2,"lg":0,"lgd":2,"r":24,"rg":0,"w":1000},{"l":19,"ld":2,"lg":0,"lgd":2,"r":25,"rg":0,"w":1000},{"l":20,"ld":2,"lg":0,"lgd":2,"r":25,"rg":0,"w":1000},{"l":20,"ld":2,"lg":0,"lgd":2,"r":26,"rd":2,"rg":0,"rgd":2,"w":0},{"l":21,"ld":2,"lg":0,"lgd":2,"r":26,"rd":2,"rg":0,"rgd":2,"w":0},{"l":21,"ld":2,"lg":0,"lgd":2,"r":27,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":22,"lg":0,"r":27,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":22,"lg":0,"r":28,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"lg":0,"r":28,"rd":0,"rg":1000,"rgd":0,"w":1000},{"l":23,"lg":0,"r":29,"rg":0,"w":1000},{"l":24,"lg":0,"r":30,"rg":0,"w":1000},{"l":24,"lg":0,"r":31,"rg":0,"w":1000},{"l":25,"lg":0,"r":31,"rg":0,"w":1000},{"l":25,"lg":0,"r":32,"rd":2,"rg":0,"rgd":2,"w":1000},{"l":26,"ld":2,"lg":0,"lgd":2,"r":32,"rd":2,"rg":0,"rgd":2,"w":0},{"l":26,"ld":2,"lg":0,"lgd":2,"r":33,"rd":1,"rg":0,"rgd":1,"w":0},{"l":27,"ld":1,"lg":0,"lgd":1,"r":33,"rd":1,"rg":0,"rgd":1,"w":0},{"l":27,"ld":1,"lg":0,"lgd":1,"r":34,"rd":1,"rg":0,"rgd":1,"w":0},{"l":28,"ld":0,"lg":1000,"lgd":0,"r":34,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":28,"ld":0,"lg":1000,"lgd":0,"r":35,"rg":0,"w":1000},{"l":29,"lg":0,"r":35,"rg":0,"w":1000},{"l":30,"lg":0,"r":36,"rg":0,"w":1000},{"l":31,"lg":0,"r":36,"rg":0,"w":1000},{"l":31,"lg":0,"r":37,"rg":0,"w":1000},{"l":32,"ld":2,"lg":0,"lgd":2,"r":37,"rg":0,"w":1000},{"l":32,"ld":2,"lg":0,"lgd":2,"r":38,"rg":0,"w":1000},{"l":33,"ld":1,"lg":0,"lgd":1,"r":38,"rg":0,"w":1000},{"l":33,"ld":1,"lg":0,"lgd":1,"r":39,"rd":1,"rg":0,"rgd":1,"w":0},{"l":34,"ld":1,"lg":0,"lgd":1,"r":39,"rd":1,"rg":0,"rgd":1,"w":0},{"l":34,"ld":1,"lg":0,"lgd":1,"r":40,"rg":0,"w":1000},{"l":35,"lg":0,"r":40,"rg":0,"w":1000},{"l":35,"lg":0,"r":41,"rg":0,"w":1000},{"l":36,"lg":0,"r":42,"rg":0,"w":1000},{"l":36,"lg":0,"r":43,"rg":0,"w":1000},{"l":37,"lg":0,"r":43,"rg":0,"w":1000},{"l":37,"lg":0,"r":44,"rg":0,"w":1000},{"l":38,"lg":0,"r":44,"rg":0,"w":1000},{"l":38,"lg":0,"r":45,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":39,"ld":1,"lg":0,"lgd":1,"r":45,"rd":1,"rg":0,"rgd":1,"w":0},{"l":39,"ld":1,"lg":0,"lgd":1,"r":46,"rd":1,"rg":0,"rgd":1,"w":0},{"l":40,"lg":0,"r":46,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":40,"lg":0,"r":47,"rg":0,"w":1000},{"l":41,"lg":0,"r":47,"rg":0,"w":1000},{"l":42,"lg":0,"r":48,"rg":0,"w":1000},{"l":43,"lg":0,"r":48,"rg":0,"w":1000},{"l":43,"lg":0,"r":49,"rg":0,"w":1000},{"l":44,"lg":0,"r":49,"rg":0,"w":1000},{"l":44,"lg":0,"r":50,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":45,"ld":1,"lg":0,"lgd":1,"r":50,"rd":1,"rg":0,"rgd":1,"w":0},{"l":45,"ld":1,"lg":0,"lgd":1,"r":51,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":46,"ld":1,"lg":0,"lgd":1,"r":51,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":46,"ld":1,"lg":0,"lgd":1,"r":52,"rg":0,"w":1000},{"l":47,"lg":0,"r":52,"rg":0,"w":1000},{"l":47,"lg":0,"r":53,"rg":0,"w":1000},{"l":48,"lg":0,"r":54,"rg":0,"w":1000},{"l":48,"lg":0,"r":55,"rg":0,"w":1000},{"l":49,"lg":0,"r":55,"rg":0,"w":1000},{"l":49,"lg":0,"r":56,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":50,"ld":1,"lg":0,"lgd":1,"r":56,"rd":1,"rg":0,"rgd":1,"w":0},{"l":50,"ld":1,"lg":0,"lgd":1,"r":57,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":51,"ld":1,"lg":0,"lgd":1,"r":57,"rd":1,"rg":1000,"rgd":1,"w":1000},{"l":51,"ld":1,"lg":0,"lgd":1,"r":58,"rg":0,"w":1000},{"l":52,"lg":0,"r":58,"rg":0,"w":1000},{"l":52,"lg":0,"r":59,"rg":0,"w":1000},{"l":53,"lg":0,"r":59,"rg":0,"w":1000},{"l":54,"lg":0,"r":60,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":55,"lg":0,"r":60,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":55,"lg":0,"r":61,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":56,"ld":1,"lg":0,"lgd":1,"r":61,"rd":1,"rg":0,"rgd":1,"w":0},{"l":56,"ld":1,"lg":0,"lgd":1,"r":62,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":57,"ld":1,"lg":1000,"lgd":1,"r":62,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":57,"ld":1,"lg":1000,"lgd":1,"r":63,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":58,"lg":0,"r":63,"rd":1,"rg":0,"rgd":1,"w":1000},{"l":58,"lg":0,"r":64,"rg":0,"w":1000},{"l":59,"lg":0,"r":64,"rg":0,"w":1000},{"l":59,"lg":0,"r":65,"rg":0,"w":1000},{"l":60,"ld":1,"lg":0,"lgd":1,"r":66,"rg":0,"w":1000},{"l":60,"ld":1,"lg":0,"lgd":1,"r":67,"rd":1,"rg":0,"rgd":1,"w":0},{"l":61,"ld":1,"lg":0,"lgd":1,"r":67,"rd":1,"rg":0,"rgd":1,"w":0},{"l":61,"ld":1,"lg":0,"lgd":1,"r":68,"rg":0,"w":1000},{"l":62,"ld":1,"lg":0,"lgd":1,"r":68,"rg":0,"w":1000},{"l":62,"ld":1,"lg":0,"lgd":1,"r":69,"rg":0,"w":1000},{"l":63,"ld":1,"lg":0,"lgd":1,"r":69,"rg":0,"w":1000},{"l":63,"ld":1,"lg":0,"lgd":1,"r":70,"rg":0,"w":1000},{"l":64,"lg":0,"r":70,"rg":0,"w":1000},{"l":64,"lg":0,"r":71,"rg":0,"w":1000},{"l":65,"lg":0,"r":71,"rg":0,"w":1000}],"interface":{"d":0,"s":3},"vertices":[{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":0,"pg":0,"s":1,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":2,"pg":2,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":1,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":1},{"s":0,"v":1},{"p":1,"pg":1,"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0},{"s":0,"v":0}]}]]}
